Sensitivity of Confinement Losses in Optical Fibers to Modeling Approach

A prime objective of modeling optical fibers is capturing mode confinement losses correctly. This paper demonstrates that specific modeling choices, especially regarding the outer fiber cladding regions and the placement of the computational boundary, have significant impacts on the calculated mode losses. Our results illustrate that one can obtain disparate mode confinement loss profiles for the same optical fiber design simply by moving the boundary to a new material region. We conclude with new recommendations for how to better model these losses.

==> figures/data/arf/6tube/C0.dat <==
1.00000000 0.19146874
1.00502513 0.18610293
1.01005025 0.18684729
1.01507538 0.19040061
1.02010050 0.19174902
1.02512563 0.18661878
1.03015075 0.17500125
1.03517588 0.16087330
1.04020101 0.14843532
1.04522613 0.13982210
1.05025126 0.13547248
1.05527638 0.13497387
1.06030151 0.13739962
1.06532663 0.14100280
1.07035176 0.14338462
1.07537688 0.14244707
1.08040201 0.13773725
1.08542714 0.13068370
1.09045226 0.12340835
1.09547739 0.11756651
1.10050251 0.11396866
1.10552764 0.11279312
1.11055276 0.11402582
1.11557789 0.11642955
1.12060302 0.11966205
1.12562814 0.12222680
1.13065327 0.12297533
1.13567839 0.12128490
1.14070352 0.11809341
1.14572864 0.11389359
1.15075377 0.10991842
1.15577889 0.10694716
1.16080402 0.10539756
1.16582915 0.10538231
1.17085427 0.10676980
1.17587940 0.10921999
1.18090452 0.11215757
1.18592965 0.11487032
1.19095477 0.11665564
1.19597990 0.11708741
1.20100503 0.11613774
1.20603015 0.11417728
1.21105528 0.11177506
1.21608040 0.10952134
1.22110553 0.10787986
1.22613065 0.10713861
1.23115578 0.10743393
1.23618090 0.10872999
1.24120603 0.11087085
1.24623116 0.11356019
1.25125628 0.11639649
1.25628141 0.11879703
1.26130653 0.12082595
1.26633166 0.12181301
1.27135678 0.12188646
1.27638191 0.12122214
1.28140704 0.12013898
1.28643216 0.11896494
1.29145729 0.11803246
1.29648241 0.11668098
1.30150754 0.11782579
1.30653266 0.11878539
1.31155779 0.12046416
1.31658291 0.12275025
1.32160804 0.12547827
1.32663317 0.12839839
1.33165829 0.13123654
1.33668342 0.13375151
1.34170854 0.13573988
1.34673367 0.13711051
1.35175879 0.13788398
1.35678392 0.13814654
1.36180905 0.13807943
1.36683417 0.13791276
1.37185930 0.13768166
1.37688442 0.13801780
1.38190955 0.13861136
1.38693467 0.13971846
1.39195980 0.14137648
1.39698492 0.14356715
1.40201005 0.14621526
1.40703518 0.14920681
1.41206030 0.15240415
1.41708543 0.15564561
1.42211055 0.15876218
1.42713568 0.16160083
1.43216080 0.16405023
1.43718593 0.16606742
1.44221106 0.16767843
1.44723618 0.16895093
1.45226131 0.16996863
1.45728643 0.17083421
1.46231156 0.17167270
1.46733668 0.17262900
1.47236181 0.17384751
1.47738693 0.17541984
1.48241206 0.17737690
1.48743719 0.17972300
1.49246231 0.18245950
1.49748744 0.18557930
1.50251256 0.18904474
1.50753769 0.19278282
1.51256281 0.19668506
1.51758794 0.20060678
1.52261307 0.20441082
1.52763819 0.20802497
1.53266332 0.21143020
1.53768844 0.21461524
1.54271357 0.21755187
1.54773869 0.22020395
1.55276382 0.22256861
1.55778894 0.22470350
1.56281407 0.22672337
1.56783920 0.22878191
1.57286432 0.23101821
1.57788945 0.23349327
1.58291457 0.23619637
1.58793970 0.23910222
1.59296482 0.24221075
1.59798995 0.24556639
1.60301508 0.24925510
1.60804020 0.25335476
1.61306533 0.25786974
1.61809045 0.26270952
1.62311558 0.26771792
1.62814070 0.27273953
1.63316583 0.27769893
1.63819095 0.28262590
1.64321608 0.28759356
1.64824121 0.29263330
1.65326633 0.29768597
1.65829146 0.30259749
1.66331658 0.30717745
1.66834171 0.31131582
1.67336683 0.31506564
1.67839196 0.31861934
1.68341709 0.32222206
1.68844221 0.32608754
1.69346734 0.33033148
1.69849246 0.33493434
1.70351759 0.33976963
1.70854271 0.34468838
1.71356784 0.34959031
1.71859296 0.35444892
1.72361809 0.35931747
1.72864322 0.36432484
1.73366834 0.36963733
1.73869347 0.37538885
1.74371859 0.38162263
1.74874372 0.38827341
1.75376884 0.39518812
1.75879397 0.40218305
1.76381910 0.40912995
1.76884422 0.41603214
1.77386935 0.42303796
1.77889447 0.43037510
1.78391960 0.43824042
1.78894472 0.44669299
1.79396985 0.45558400
1.79899497 0.46454998
1.80402010 0.47309381
1.80904523 0.48075085
1.81407035 0.48727376
1.81909548 0.49273464
1.82412060 0.49749846
1.82914573 0.50211210
1.83417085 0.50717564
1.83919598 0.51322185
1.84422111 0.52060221
1.84924623 0.52939645
1.85427136 0.53939103
1.85929648 0.55015139
1.86432161 0.56115720
1.86934673 0.57193922
1.87437186 0.58217616
1.87939698 0.59174068
1.88442211 0.60069756
1.88944724 0.60925936
1.89447236 0.61770953
1.89949749 0.62660817
1.90452261 0.63523736
1.90954774 0.64441881
1.91457286 0.65406739
1.91959799 0.66371454
1.92462312 0.67329500
1.92964824 0.68273236
1.93467337 0.69212062
1.93969849 0.70177310
1.94472362 0.71221060
1.94974874 0.72407790
1.95477387 0.73801110
1.95979899 0.77217072
1.96482412 0.77376045
1.96984925 0.79567330
1.97487437 0.81970665
1.97989950 0.84491891
1.98492462 0.87002779
1.98994975 0.89358334
1.99497487 0.91421710
2.00000000 0.93089412


==> figures/data/arf/6tube/C0_subinterval.dat <==
1.31658291 0.12275025
1.32160804 0.12547827
1.32663317 0.12839839
1.33165829 0.13123654
1.33668342 0.13375151
1.34170854 0.13573988
1.34673367 0.13711051
1.35175879 0.13788398
1.35678392 0.13814654
1.36180905 0.13807943
1.36683417 0.13791276
1.37185930 0.13768166
1.37688442 0.13801780
1.38190955 0.13861136
1.38693467 0.13971846


==> figures/data/arf/6tube/C1L.dat <==
1.00000000 0.00750711
1.00050025 0.00734788
1.00100050 0.00678290
1.00150075 0.00703755
1.00250125 0.00695219
1.00300150 0.00685082
1.00350175 0.00679871
1.00400200 0.00680182
1.00450225 0.00658632
1.00500250 0.00670820
1.00550275 0.00675035
1.00600300 0.00681225
1.00650325 0.00688176
1.00700350 0.00695957
1.00750375 0.09486183
1.00800400 0.00711467
1.00850425 0.00737289
1.00900450 0.01216372
1.00950475 0.00743695
1.01000500 0.00775004
1.01050525 0.00804601
1.01100550 0.00841281
1.01150575 0.00895651
1.01200600 0.00757893
1.01250625 0.00938926
1.01300650 0.01086836
1.01350675 0.00871975
1.01400700 0.01037036
1.01450725 0.01199312
1.01500750 0.01253916
1.01550775 0.01446805
1.01600800 0.00379272
1.01700850 0.03288971
1.01750875 0.01226820
1.01800900 0.01775227
1.01850925 0.02224957
1.01900950 0.02899074
1.01950975 0.06716464
1.02001001 0.02468536
1.02101051 0.00887017
1.02151076 0.03207483
1.02201101 0.05696306
1.02251126 0.12016682
1.02301151 0.23610811
1.02451226 0.10025900
1.02501251 0.11718020
1.02551276 0.59678195
1.02651326 0.03222308
1.02701351 0.40531859
1.02751376 0.03118565
1.02801401 0.33677539
1.02851426 3.02247965
1.02901451 0.09162053
1.02951476 0.92584087
1.03001501 0.10119516
1.03051526 0.12014582
1.03101551 1.19463024
1.03151576 0.18303825
1.03201601 0.28182494
1.03251626 0.26601372
1.03301651 0.15487170
1.03351676 0.20606125
1.03401701 0.23636482
1.03451726 0.12942533
1.03501751 0.07297618
1.03551776 0.05555747
1.03601801 0.04271833
1.03651826 0.03440837
1.03701851 0.02867411
1.03751876 0.02443904
1.03801901 0.02129654
1.03851926 0.01879585
1.03901951 0.01678256
1.03951976 0.01513627
1.04002001 0.01387610
1.04052026 0.01264113
1.04102051 0.01166495
1.04152076 0.01083852
1.04202101 0.01011219
1.04252126 0.00948081
1.04302151 0.00892999
1.04352176 0.00844486
1.04402201 0.00802008
1.04452226 0.00764094
1.04502251 0.00731050
1.04552276 0.00701459
1.04602301 0.00676510
1.04652326 0.00650420
1.04702351 0.00630107
1.04752376 0.00612152
1.04802401 0.00599413
1.04852426 0.00578224
1.04902451 0.00566366
1.04952476 0.00555428
1.05002501 0.00545490
1.05052526 0.00537353
1.05102551 0.00531167
1.05152576 0.00528539
1.05202601 0.00503888
1.05252626 0.00514364
1.05302651 0.00515012
1.05352676 0.00537223
1.05402701 0.00467005
1.05452726 0.00508052
1.05502751 0.00512314
1.05552776 0.00823366
1.05602801 0.00522683
1.05652826 0.00530962
1.05702851 0.00545717
1.05752876 0.00498482
1.05802901 0.00547978
1.05852926 0.00571527
1.05902951 0.01324961
1.05952976 0.00554731
1.06003002 0.00589578
1.06053027 0.00614267
1.06103052 0.00642636
1.06153077 0.00677708
1.06203102 0.00734863
1.06253127 0.00231157
1.06303152 0.00729381
1.06353177 0.00836306
1.06403202 0.01145927
1.06453227 0.00735637
1.06503252 0.00856003
1.06553277 0.03120476
1.06603302 0.01079043
1.06653327 0.01276572
1.06703352 0.02354245
1.06753377 0.01035570
1.06803402 0.01628008
1.06853427 0.02677659
1.06903452 0.00951150
1.06953477 0.01463085
1.07003502 0.01977451
1.07053527 0.02676857
1.07103552 0.04984628
1.07153577 0.00818644
1.07203602 0.03368341
1.07253627 0.04100528
1.07303652 0.00453651
1.07353677 0.02198685
1.07403702 0.04597950
1.07453727 0.10320032
1.07503752 1.25466898
1.07553777 0.03426895
1.07603802 0.04121797
1.07653827 0.41961894
1.07703852 0.02689861
1.07753877 0.05575066
1.07803902 0.25604874
1.07853927 3.32124090
1.07903952 0.22505594
1.07953977 0.02184053
1.08004002 0.32477113
1.08054027 0.01214175
1.08104052 0.06182301
1.08154077 1.03392446
1.08204102 0.36650247
1.08254127 0.04196026
1.08304152 0.23748406
1.08354177 0.10523932
1.08404202 0.02982932
1.08454227 0.27232796
1.08504252 0.42947948
1.08554277 0.16764537
1.08604302 0.15910419
1.08654327 0.17294857
1.08704352 0.08968331
1.08754377 0.09782997
1.08804402 0.13242982
1.08854427 0.12855761
1.08904452 0.07504261
1.08954477 0.04969529
1.09004502 0.03687344
1.09054527 0.02926159
1.09104552 0.02421015
1.09154577 0.02062956
1.09254627 0.01591381
1.09304652 0.01425099
1.09354677 0.01291484
1.09404702 0.01180390
1.09454727 0.01086733
1.09504752 0.01007222
1.09554777 0.00938935
1.09604802 0.00879832
1.09654827 0.00827424
1.09704852 0.00783224
1.09754877 0.00743275
1.09804902 0.00708424
1.09854927 0.00677140
1.09904952 0.00649955
1.09954977 0.00623313
1.10005003 0.00601826
1.10055028 0.00582266
1.10105053 0.00565227
1.10155078 0.00561511
1.10205103 0.00532253
1.10255128 0.00520505
1.10355178 0.00500080
1.10405203 0.00491437
1.10455228 0.00484152
1.10505253 0.00478279
1.10555278 0.00474511
1.10605303 0.00336924
1.10655328 0.00455862
1.10705353 0.00460831
1.10755378 0.00462196
1.10805403 0.00456554
1.10855428 0.00446782
1.10905453 0.00453150
1.10955478 0.00456710
1.11005503 0.00461259
1.11055528 0.00465107
1.11105553 0.00471827
1.11155578 0.00481728
1.11205603 0.00504126
1.11255628 0.00452831
1.11305653 0.00490509
1.11355678 0.00513138
1.11405703 0.00572454
1.11455728 0.00441964
1.11505753 0.00513808
1.11555778 0.00538462
1.11605803 0.00564485
1.11655828 0.00590130
1.11705853 0.00624911
1.11755878 0.00678615
1.11805903 0.00892676
1.11855928 0.00578476
1.11905953 0.00709343
1.11955978 0.00859333
1.12006003 0.02534528
1.12056028 0.00622611
1.12106053 0.00763720
1.12156078 0.00868865
1.12206103 0.00989269
1.12256128 0.01155098
1.12306153 0.01470057
1.12356178 0.06027754
1.12406203 0.00856635
1.12456228 0.01524512
1.12506253 0.05508510
1.12556278 0.00212480
1.12606303 0.00990201
1.12656328 0.01462841
1.12706353 0.02079660
1.12756378 0.02991759
1.12806403 0.05844027
1.12856428 1.31940137
1.12906453 0.00908454
1.12956478 0.13537566
1.13006503 0.28167477
1.13106553 0.01557704
1.13156578 0.03702526
1.13206603 0.08003881
1.13256628 0.35595047
1.13306653 0.32881009
1.13356678 0.10008080
1.13406703 0.02681621
1.13456728 1.42022608
1.13506753 0.00784308
1.13556778 0.01940785
1.13606803 0.06917318
1.13656828 0.43115970
1.13706853 0.91503127
1.13756878 0.21628655
1.13806903 0.00935007
1.13856928 0.24826890
1.13956978 0.55305786
1.14007004 0.04406144
1.14057029 0.46614313
1.14107054 0.56573998
1.14157079 0.07043854
1.14207104 0.01846726
1.14257129 0.61972855
1.14307154 0.06613306
1.14357179 0.02051774
1.14407204 0.12584021
1.14457229 0.53846472
1.14507254 0.13851643
1.14557279 0.53072947
1.14607304 0.10340689
1.14707354 0.06930362
1.14757379 0.06273932
1.14807404 0.07886699
1.14857429 0.09870064
1.14907454 0.08817982
1.14957479 0.05588658
1.15007504 0.03922609
1.15107554 0.02443188
1.15157579 0.02060765
1.15207604 0.01818751
1.15257629 0.01573983
1.15307654 0.01409876
1.15357679 0.01278091
1.15407704 0.01169411
1.15457729 0.01078888
1.15507754 0.01002224
1.15557779 0.00936791
1.15607804 0.00879761
1.15657829 0.00832790
1.15707854 0.00787426
1.15757879 0.00749847
1.15807904 0.00713986
1.15857929 0.00684543
1.15907954 0.14846460
1.15957979 0.00634371
1.16008004 0.00613346
1.16058029 0.00574510
1.16108054 0.29097241
1.16158079 0.00558774
1.16208104 0.00545054
1.16258129 0.00532821
1.16308154 0.00521737
1.16358179 0.00511712
1.16408204 0.00503374
1.16458229 0.00495972
1.16508254 0.00490840
1.16558279 0.00496834
1.16608304 0.00472273
1.16658329 0.00471787
1.16708354 0.00470606
1.16758379 0.00472149
1.16808404 0.00486080
1.16858429 0.00450422
1.16908454 0.00457296
1.16958479 0.01339377
1.17008504 0.00463049
1.17058529 0.00463876
1.17108554 0.00470205
1.17158579 0.00476317
1.17208604 0.00485856
1.17258629 0.00503031
1.17358679 0.00476389
1.17408704 0.00500347
1.17458729 0.00525004
1.17508754 0.00593374
1.17558779 0.00390817
1.17608804 0.00499564
1.17658829 0.00531029
1.17708854 0.00555924
1.17758879 0.01337019
1.17808904 0.00609495
1.17858929 0.00646939
1.17908954 0.00704467
1.17958979 0.00856112
1.18009005 0.00332563
1.18059030 0.00650704
1.18109055 0.00774722
1.18159080 0.01000865
1.18209105 0.05450825
1.18259130 0.00555210
1.18309155 0.00730591
1.18359180 0.00847720
1.18409205 0.01680389
1.18459230 0.01110957
1.18509255 0.01306393
1.18559280 0.01775354
1.18609305 0.05229330
1.18659330 0.00474142
1.18709355 0.01247434
1.18759380 0.02397767
1.18809405 0.03076783
1.18859430 0.00258492
1.18909455 0.00855546
1.18959480 0.01340046
1.19009505 0.02150931
1.19059530 0.02823604
1.19109555 0.04618677
1.19159580 0.13203813
1.19209605 0.23791424
1.19259630 0.01000814
1.19309655 0.07814040
1.19359680 0.05150064
1.19409705 0.04272797
1.19459730 0.00369981
1.19559780 0.03378237
1.19609805 0.07198659
1.19659830 0.24519791
1.19709855 3.49468744
1.19759880 0.06003804
1.19809905 1.11818959
1.19859930 0.01959943
1.19909955 1.30840997
1.19959980 0.01771075
1.20010005 0.04615219
1.20060030 0.01951511
1.20110055 0.06971191
1.20160080 0.42835973
1.20210105 1.13942183
1.20260130 0.30214704
1.20310155 0.02637409
1.20360180 0.00782348
1.20410205 0.44389733
1.20460230 0.06260799
1.20510255 0.00790821
1.20560280 0.01401253
1.20610305 0.08262627
1.20660330 1.06658047
1.20710355 0.31282804
1.20760380 0.06286937
1.20810405 0.01988689
1.20860430 0.03458439
1.20910455 0.30054504
1.20960480 0.03491672
1.21010505 0.01672350
1.21060530 0.06534752
1.21110555 0.28108342
1.21160580 0.25157623
1.21210605 0.06719405
1.21310655 0.08039479
1.21360680 0.10295299
1.21410705 0.06665985
1.21460730 0.04988123
1.21510755 0.05590689
1.21560780 0.07066141
1.21610805 0.08310996
1.21660830 0.07667805
1.21710855 0.05274023
1.21760880 0.03810516
1.21810905 0.02973008
1.21860930 0.02441408
1.21910955 0.02078211
1.21960980 0.01813817
1.22011006 0.01607417
1.22061031 0.01455000
1.22111056 0.01327880
1.22161081 0.01222928
1.22211106 0.01135226
1.22261131 0.01066602
1.22311156 0.00996342
1.22361181 0.00898339
1.22411206 0.00892417
1.22461231 0.00850162
1.22511256 0.00812741
1.22561281 0.00781824
1.22611306 0.00745905
1.22661331 0.00720401
1.22711356 0.00696498
1.22761381 0.00675513
1.22811406 0.00655967
1.22861431 0.00514327
1.22911456 0.00622733
1.22961481 0.00608946
1.23011506 0.00596549
1.23061531 0.00585677
1.23111556 0.00576684
1.23161581 0.00574353
1.23211606 0.00547666
1.23261631 0.00546839
1.23311656 0.00542387
1.23361681 0.00539774
1.23411706 0.00544659
1.23461731 0.00552500
1.23511756 0.00503241
1.23561781 0.00508403
1.23611806 0.00517532
1.23661831 0.00518719
1.23711856 0.00520913
1.23761881 0.00524417
1.23811906 0.00524444
1.23861931 0.00529440
1.23961981 0.00551122
1.24012006 0.00576431
1.24062031 0.00401925
1.24112056 0.00525701
1.24162081 0.00549557
1.24212106 0.00572055
1.24262131 0.00610805
1.24312156 0.00702854
1.24362181 0.00481851
1.24412206 0.00552057
1.24512256 0.00608670
1.24562281 0.00641968
1.24612306 0.00659561
1.24662331 0.00693556
1.24712356 0.00737384
1.24762381 0.00805115
1.24812406 0.00977089
1.24862431 0.05990967
1.24912456 0.00622817
1.24962481 0.00779055
1.25012506 0.00926909
1.25062531 0.01281284
1.25112556 0.04806590
1.25162581 0.00504493
1.25212606 0.00735905
1.25262631 0.00872437
1.25312656 0.01001445
1.25362681 0.01180362
1.25412706 0.01301042
1.25462731 0.01550988
1.25512756 0.02028465
1.25562781 0.03690088
1.25612806 0.06495123
1.25662831 0.00702126
1.25712856 0.01487304
1.25762881 0.02929240
1.25812906 0.31251684
1.25862931 0.00779347
1.25912956 0.00501715
1.25962981 0.01040910
1.26013007 0.01578328
1.26063032 0.02462554
1.26113057 0.03234853
1.26163082 0.05105250
1.26213107 0.11052435
1.26263132 1.47831119
1.26313157 0.03568627
1.26363182 0.01142645
1.26413207 0.08482759
1.26463232 0.05981718
1.26513257 2.40637278
1.26563282 0.00545212
1.26613307 0.07102167
1.26663332 0.01843634
1.26713357 0.03148143
1.26763382 0.06229090
1.26813407 0.16574485
1.26863432 1.25059741
1.26913457 0.46515167
1.26963482 0.04817933
1.27013507 0.85538187
1.27063532 0.01878913
1.27113557 0.07135026
1.27163582 0.20169781
1.27213607 0.01087094
1.27263632 0.04132091
1.27313657 0.01350937
1.27363682 0.03929387
1.27413707 0.14625638
1.27463732 1.43373375
1.27513757 0.47226018
1.27563782 0.25094112
1.27613807 0.03539144
1.27663832 0.00841906
1.27713857 0.01966124
1.27763882 0.75260435
1.27813907 0.07110103
1.27863932 0.00895533
1.27913957 0.00796300
1.27963982 0.03068994
1.28014007 0.16996336
1.28064032 1.51289341
1.28114057 0.25061218
1.28164082 0.06754126
1.28214107 0.02625661
1.28264132 0.01395832
1.28314157 0.22248477
1.28364182 0.16963840
1.28414207 0.03292107
1.28464232 0.01619009
1.28514257 0.02453297
1.28564282 0.11247754
1.28614307 0.42137435
1.28664332 0.20378608
1.28714357 0.06786441
1.28764382 0.46487464
1.28814407 0.09669654
1.28864432 0.07383678
1.28914457 0.09370545
1.28964482 0.05994261
1.29014507 0.04685003
1.29064532 0.05016254
1.29114557 0.05943975
1.29164582 0.07289817
1.29214607 0.08003113
1.29264632 0.07252375
1.29314657 0.05329672
1.29364682 0.04021103
1.29414707 0.03216512
1.29514757 0.02313167
1.29564782 0.02038249
1.29614807 0.01827334
1.29664832 0.01660320
1.29714857 0.01525255
1.29764882 0.01413277
1.29814907 0.01322760
1.29864932 0.01236282
1.29914957 0.01168526
1.29964982 0.01108822
1.30015008 0.01056456
1.30065033 0.01010074
1.30115058 0.00969164
1.30165083 0.00932121
1.30215108 0.00901601
1.30265133 0.00870592
1.30315158 0.00844074
1.30365183 0.00820636
1.30415208 0.00799512
1.30465233 0.00465769
1.30515258 0.00767924
1.30565283 0.00728364
1.30615308 0.00726079
1.30665333 0.00715781
1.30715358 0.00706282
1.30765383 0.00697677
1.30815408 0.00691866
1.30865433 0.00683676
1.30915458 0.00632046
1.30965483 0.00655171
1.31015508 0.00653225
1.31065533 0.00650716
1.31115558 0.00648541
1.31165583 0.00647606
1.31215608 0.00633476
1.31265633 0.00644759
1.31315658 0.00646747
1.31365683 0.00649823
1.31415708 0.00655117
1.31465733 0.00664129
1.31515758 0.00684609
1.31565783 0.00867997
1.31615808 0.00604828
1.31665833 0.00644072
1.31715858 0.00664752
1.31765883 0.00637945
1.31815908 0.00719305
1.31865933 0.00742675
1.31915958 0.00355907
1.31965983 0.00621485
1.32016008 0.00669108


==> figures/data/arf/6tube/C1R.dat <==
1.38269135 0.02146592
1.38319160 0.01983919
1.38369185 0.01838707
1.38419210 0.01721446
1.38469235 0.01621352
1.38519260 0.01535351
1.38569285 0.01460362
1.38619310 0.01395134
1.38669335 0.01337843
1.38719360 0.01289314
1.38769385 0.01249396
1.38819410 0.01190997
1.38869435 0.01158557
1.38919460 0.01126633
1.38969485 0.01097563
1.39019510 0.01071305
1.39069535 0.01048230
1.39119560 0.01030457
1.39169585 0.01017954
1.39219610 0.00954225
1.39269635 0.00958572
1.39319660 0.00948969
1.39369685 0.00935708
1.39419710 0.00925083
1.39469735 0.00915578
1.39519760 0.00907702
1.39569785 0.00891405
1.39619810 0.00891841
1.39669835 0.00887627
1.39719860 0.00884880
1.39769885 0.01004628
1.39819910 0.00880608
1.39869935 0.00883926
1.39919960 0.00892098
1.39969985 0.00917323
1.40020010 0.02317679
1.40070035 0.00797831
1.40120060 0.00851756
1.40170085 0.00865018
1.40220110 0.00887596
1.40270135 0.00902401
1.40320160 0.00935325
1.40370185 0.01127599
1.40420210 0.00277382
1.40470235 0.00793541
1.40520260 0.00856799
1.40570285 0.00886320
1.40620310 0.00911134
1.40670335 0.00935476
1.40720360 0.00964903
1.40770385 0.01242163
1.40820410 0.00997716
1.40870435 0.01034518
1.40920460 0.01075473
1.40970485 0.01126968
1.41020510 0.01199351
1.41070535 0.01322832
1.41120560 0.01655082
1.41170585 3.43627762
1.41220610 0.00743071
1.41270635 0.01005851
1.41320660 0.01157299
1.41370685 0.01308249
1.41420710 0.01504669
1.41470735 0.02057183
1.41520760 0.04310173
1.41570785 0.00265006
1.41620810 0.00832173
1.41670835 0.01067559
1.41720860 0.01234427
1.41770885 0.01381080
1.41820910 0.01549409
1.41870935 0.69810176
1.41920960 0.01820097
1.41970985 0.02052532
1.42021011 0.02350834
1.42071036 0.02857115
1.42121061 0.03586390
1.42171086 0.05873146
1.42221111 0.27527449
1.42271136 0.01449805
1.42321161 0.00691850
1.42371186 0.01509838
1.42421211 0.02485267
1.42471236 0.04357278
1.42521261 0.13143516
1.42571286 0.27934739
1.42621311 0.01136785
1.42671336 0.00374759
1.42721361 0.00909750
1.42771386 0.01465517
1.42821411 0.02095532
1.42871436 0.06963401
1.42921461 0.03834475
1.42971486 0.04899009
1.43021511 0.06947338
1.43071536 0.12626818
1.43121561 0.21090958
1.43171586 0.07791072
1.43221611 1.04893865
1.43271636 0.05666227
1.43321661 0.01231615
1.43371686 0.02698503
1.43421711 0.41076431
1.43471736 2.14965080
1.43521761 0.15841627
1.43571786 0.61667355
1.43621811 0.02043968
1.43671836 0.00326949
1.43721861 0.00447836
1.43771886 0.01263955
1.43821911 0.17082923
1.43871936 0.01886812
1.43921961 0.06525681
1.43971986 0.12674605
1.44022011 0.31346435
1.44072036 1.52208072
1.44122061 2.25657524
1.44172086 0.27245973
1.44222111 0.07618126
1.44272136 0.05461514
1.44322161 1.31591424
1.44372186 0.02921167
1.44422211 0.02736303
1.44472236 0.10714739
1.44522261 1.07095811
1.44572286 0.05048966
1.44622311 0.01289281
1.44672336 0.01123060
1.44722361 0.07631469
1.44772386 0.01393365
1.44822411 0.02866762
1.44872436 0.06670219
1.44922461 0.18494257
1.44972486 0.84916784
1.45022511 2.68078972
1.45072536 0.40261641
1.45122561 0.15556957
1.45172586 0.16430953
1.45222611 0.04508700
1.45272636 0.01616724
1.45322661 0.00852930
1.45372686 0.01857232
1.45422711 0.24113045
1.45472736 0.19625889
1.45522761 0.06176588
1.45572786 0.02919341
1.45622811 0.00815541
1.45672836 0.00811504
1.45722861 0.01736010
1.45772886 0.04697470
1.45822911 0.15447954
1.45872936 0.81097811
1.45922961 1.38828578
1.45972986 0.33611936
1.46023012 0.12536407
1.46073037 0.06301191
1.46123062 0.03547740
1.46173087 0.02139855
1.46223112 0.01793316
1.46273137 0.07581924
1.46323162 0.35783447
1.46373187 0.13347467
1.46423212 0.04668860
1.46473237 0.02527847
1.46523262 0.01883539
1.46573287 0.02326978
1.46623312 0.07543272
1.46673337 0.12542630
1.46723362 0.37039398
1.46773387 0.54362542
1.46823412 0.23002074
1.46873437 0.10763016
1.46923462 0.08430479
1.46973487 0.55007958
1.47023512 0.14375188
1.47073537 0.08872704
1.47123562 0.08772621
1.47173587 0.11443004
1.47223612 0.10064510
1.47273637 0.07190124
1.47323662 0.05875199
1.47373687 0.05778501
1.47423712 0.06237825
1.47473737 0.06972436
1.47523762 0.08060423
1.47573787 0.09198248
1.47673837 0.10103702
1.47723862 0.09227491
1.47773887 0.07604092
1.47823912 0.06212550
1.47873937 0.05214249
1.47923962 0.04494919
1.47973987 0.03959571
1.48024012 0.03543482
1.48074037 0.03220829
1.48124062 0.02956024
1.48174087 0.02744971
1.48224112 0.02565958
1.48274137 0.02414126
1.48324162 0.02284525
1.48374187 0.02172592
1.48424212 0.02077490
1.48474237 0.01990532
1.48524262 0.74932882
1.48574287 0.01833308
1.48624312 0.01776208
1.48674337 0.01722371
1.48724362 0.01673279
1.48774387 0.01631299
1.48824412 0.01590562
1.48874437 0.01565304
1.48924462 0.01524226
1.48974487 0.01491068
1.49024512 0.01466180
1.49074537 0.01438283
1.49124562 0.01420064
1.49174587 0.01401161
1.49224612 0.01383888
1.49274637 0.01371278
1.49324662 0.01349372
1.49374687 0.01346227
1.49424712 0.01343950
1.49474737 0.01351870
1.49524762 0.01452295
1.49574787 0.01208953
1.49624812 0.01259540
1.49674837 0.01270481
1.49724862 0.01275193
1.49774887 0.01278650
1.49824912 0.01288988
1.49874937 0.01303809
1.49924962 0.01337232
1.49974987 0.01358457
1.50025013 0.00639271
1.50075038 0.01168924
1.50125063 0.01223283
1.50175088 0.01249808
1.50225113 0.01269731
1.50275138 0.01287912
1.50325163 0.01297554
1.50375188 0.01331060
1.50425213 0.01403474
1.50475238 0.01339890
1.50525263 0.01377899
1.50575288 0.01400998
1.50625313 0.01449931
1.50675338 0.01495577
1.50725363 0.01556325
1.50775388 0.01650482
1.50825413 0.01852729
1.50875438 0.01383808
1.50925463 0.03252874
1.50975488 0.04335152
1.51025513 0.01256555
1.51075538 0.01441480
1.51125563 0.01574441
1.51175588 0.01735269
1.51225613 0.01978139
1.51275638 0.03767560
1.51325663 0.01932826
1.51375688 0.94175560
1.51425713 0.10585309
1.51475738 0.01038006
1.51525763 0.01430637
1.51575788 0.01040318
1.51625813 0.01661360
1.51675838 0.01849632
1.51725863 0.02035401
1.51775888 0.02428569
1.51825913 0.02339899
1.51875938 0.02494548
1.51925963 0.02651354
1.51975988 0.03102234
1.52026013 0.03514148
1.52076038 0.04347425
1.52126063 0.05628904
1.52176088 0.09723690
1.52226113 0.73073158
1.52276138 0.02053857
1.52326163 0.00711190
1.52376188 0.01568588
1.52426213 0.02504685
1.52476238 0.03253604
1.52526263 0.05348324
1.52576288 0.11756974
1.52626313 0.52363069
1.52676338 0.27807586
1.52726363 0.00448480
1.52776388 0.00630200
1.52826413 0.01238838
1.52876438 0.01814732
1.52926463 0.02477916
1.52976488 0.03402887
1.53026513 0.40490497
1.53076538 0.05146452
1.53126563 0.06135732
1.53176588 0.08032164
1.53226613 0.11170799
1.53276638 0.17113902
1.53326663 0.33181751
1.53376688 1.14595118
1.53426713 3.94312411
1.53476738 0.23824191
1.53526763 0.04023985
1.53576788 0.01215871
1.53626813 0.02378434
1.53676838 0.28829245
1.53726863 0.35338447
1.53776888 0.14308534
1.53826913 0.45281924
1.53876938 0.90431335
1.53926963 0.05364346
1.53976988 0.00912367
1.54027014 0.00440887
1.54077039 0.00953868
1.54127064 0.01237893
1.54177089 0.08351027
1.54227114 0.04792029
1.54277139 0.06012340
1.54327164 0.09592977
1.54377189 0.16831574
1.54427214 0.34999566
1.54477239 1.05900994
1.54577289 1.50917609
1.54627314 0.31431520
1.54677339 0.11441907
1.54727364 0.06508050
1.54777389 0.24666326
1.54827414 0.17125325
1.54877439 0.02886325
1.54927464 0.01806894
1.54977489 0.05720117
1.55027514 0.55043742
1.55077539 0.37945195
1.55127564 0.05590373
1.55177589 0.01854366
1.55227614 0.01129089
1.55277639 0.22569475
1.55327664 0.02946292
1.55377689 0.01692796
1.55427714 0.02995322
1.55477739 0.05865486
1.55527764 0.12422309
1.55577789 0.31443259
1.55627814 1.22390851
1.55677839 3.97010304
1.55727864 0.82649755
1.55777889 0.27080703
1.55827914 0.18329207
1.55877939 0.29021150
1.55927964 0.05739438
1.55977989 0.02750243
1.56028014 0.01496852
1.56078039 0.01115572
1.56128064 0.02374814
1.56178089 0.17122508
1.56228114 0.84138092
1.56278139 0.10266685
1.56328164 0.12113732
1.56378189 0.03846153
1.56428214 0.01204777
1.56478239 0.00907895
1.56528264 0.01188922
1.56578289 0.02501849
1.56628314 0.05589482
1.56678339 0.14217410
1.56728364 0.47294396
1.56778389 2.04526213
1.56828414 1.43788958
1.56878439 0.43189161
1.56928464 0.18798357
1.56978489 0.10425027
1.57028514 0.06424644
1.57078539 0.04181008
1.57128564 0.02846275
1.57178589 0.02252131
1.57228614 0.03425132
1.57278639 0.48529464
1.57328664 0.50976572
1.57378689 0.18754985
1.57428714 0.07274841
1.57478739 0.04081570
1.57528764 0.02800747
1.57578789 0.02377867
1.57628814 0.02812682
1.57678839 0.05614932
1.57728864 0.22078079
1.57778889 0.32711912
1.57828914 0.51580492
1.57878939 0.77224113
1.57928964 0.40960870
1.57978989 0.20671706
1.58029015 0.12120083
1.58079040 0.11606755
1.58129065 0.75377730
1.58179090 0.24670187
1.58229115 0.13516065
1.58279140 0.10630782
1.58329165 0.11096245
1.58379190 0.14059808
1.58429215 0.14259492
1.58479240 0.11054209
1.58529265 0.08691163
1.58579290 0.07557439
1.58629315 0.07417940
1.58679340 0.07785366
1.58729365 0.08448084
1.58779390 0.09328555
1.58829415 0.10522489
1.58879440 0.11763365
1.58929465 0.12674644
1.58979490 0.13175751
1.59029515 0.13180263
1.59079540 0.12197477
1.59129565 0.10528882
1.59179590 0.08945894
1.59229615 0.07701444
1.59279640 0.06752340
1.59329665 0.06020725
1.59379690 0.05444256
1.59429715 0.04979200
1.59479740 0.04599467
1.59529765 0.04283514
1.59579790 0.04012608
1.59629815 0.03794562
1.59679840 0.03602734
1.59729865 0.03532787
1.59779890 0.03277966
1.59829915 0.03148790
1.59879940 0.03033549
1.59929965 0.02930729
1.59979990 0.02834301
1.60030015 0.02756093
1.60080040 0.02682560
1.60130065 0.02616121
1.60180090 0.02556327
1.60230115 0.02503865
1.60280140 0.02462492
1.60330165 0.02268277
1.60380190 0.02357135
1.60430215 0.02331092
1.60480240 0.02317687
1.60530265 0.02191144
1.60580290 0.02186151
1.60630315 0.02184511
1.60680340 0.02172050
1.60730365 0.02160855
1.60780390 0.02156274
1.60830415 0.02184881
1.60880440 0.02163039
1.60930465 0.02772055
1.60980490 0.01949862
1.61030515 0.02009026
1.61080540 0.02022662
1.61130565 0.02029545
1.61180590 0.02035955
1.61230615 0.02046725
1.61280640 0.02125086
1.61330665 0.02027085
1.61380690 0.02053429
1.61430715 0.02125118
1.61480740 0.02034815
1.61530765 0.02072072
1.61580790 0.02098251
1.61630815 0.02132497
1.61680840 0.02114628
1.61730865 0.02182799
1.61780890 0.02212998
1.61830915 0.02290638
1.61880940 0.02403210
1.61930965 0.02639020
1.61980990 0.03780642
1.62031016 0.00966980
1.62081041 0.01751379
1.62131066 0.01971628
1.62181091 0.02106906
1.62231116 0.02220865
1.62281141 0.01977196
1.62331166 0.02420803
1.62381191 0.02704291
1.62431216 0.03204271
1.62481241 0.01259630
1.62531266 0.02236135
1.62581291 0.05722213
1.62631316 0.02651726
1.62681341 0.03386595
1.62731366 0.01476811
1.62781391 0.01887762
1.62831416 0.02220264
1.62881441 0.02501953
1.62931466 0.02629118
1.62981491 0.02883906
1.63031516 0.03268538
1.63081541 0.01800477
1.63131566 0.03039031
1.63181591 0.03227377
1.63231616 0.03449671
1.63281641 0.03724255
1.63331666 0.04052882
1.63381691 0.04482276
1.63431716 0.05031452
1.63481741 0.06001649
1.63531766 0.07263409
1.63581791 0.10653401
1.63631816 0.26919653
1.63681841 0.10213975
1.63731866 0.00896485
1.63781891 0.01149124
1.63831916 0.02123372
1.63881941 0.03049214
1.63931966 0.04062839
1.63981991 0.05064254
1.64032016 0.07498840
1.64082041 0.12991549
1.64132066 0.61980808
1.64182091 2.36587005
1.64232116 0.01794204
1.64282141 0.00744214
1.64332166 0.01080498
1.64382191 0.01859209
1.64432216 0.02564745
1.64482241 0.03270710
1.64532266 0.04093113
1.64582291 0.05056940
1.64632316 0.07710275
1.64682341 0.15669256
1.64732366 0.07724518
1.64782391 0.09142155
1.64832416 0.11270208
1.64882441 0.14590301
1.64932466 0.20085496
1.64982491 0.30725890
1.65032516 0.57652707
1.65082541 1.76621670
1.65182591 0.60548992
1.65232616 0.11273960
1.65282641 0.03043215
1.65332666 0.01625329
1.65382691 0.02667818
1.65432716 0.05676852
1.65482741 0.18458842
1.65532766 2.28564935
1.65582791 0.23177014
1.65632816 0.98344956
1.65682841 1.79387809
1.65732866 0.82357187
1.65782891 0.02982996
1.65832916 0.01185613
1.65882941 0.03021559
1.65932966 0.00675629
1.65982991 0.01342323
1.66033017 0.02870050
1.66083042 0.20052970
1.66133067 0.07789225
1.66183092 0.07435190
1.66233117 0.10603676
1.66283142 0.19538650
1.66333167 0.21609331
1.66383192 0.40052277
1.66433217 0.86766317
1.66483242 2.69442826
1.66583292 1.75415207
1.66633317 0.53609292
1.66683342 0.22200176
1.66733367 0.11606328
1.66783392 0.08043973
1.66833417 0.16434848
1.66883442 1.42912278
1.66933467 0.07860532
1.66983492 0.02299819
1.67033517 0.03507369
1.67083542 0.07337996
1.67133567 0.36808655
1.67183592 3.15669553
1.67233617 0.26022878
1.67283642 0.07315826
1.67333667 0.03112079
1.67383692 0.01785345
1.67433717 0.01872970
1.67483742 0.09616126
1.67533767 0.06699556
1.67583792 0.02320889
1.67633817 0.03154536
1.67683842 0.05167281
1.67733867 0.08878886
1.67783892 0.16021900
1.67833917 0.32679263
1.67883942 0.81541359
1.67933967 2.95810675
1.67983992 4.76611353
1.68034017 1.29178885
1.68084042 0.49835888
1.68134067 0.26600689
1.68184092 0.41961139
1.68234117 0.28778041
1.68284142 0.10848471
1.68334167 0.05183253
1.68384192 0.03119516
1.68434217 0.02010851
1.68484242 0.01590056
1.68534267 0.02331576
1.68584292 0.07282479
1.68634317 0.56884317
1.68684342 0.86546194
1.68734367 0.15991111
1.68784392 0.09102018
1.68834417 1.07664475
1.68884442 0.05733361
1.68934467 0.01711982
1.68984492 0.01274422
1.69034517 0.01417125
1.69084542 0.02105366
1.69134567 0.03651258
1.69184592 0.06830960
1.69234617 0.13823498
1.69284642 0.31615547
1.69334667 0.90645051
1.69384692 3.02700050
1.69434717 2.32189432
1.69484742 0.99257978
1.69534767 0.40460374
1.69584792 0.27283377
1.69634817 0.14981237
1.69684842 0.10177929
1.69734867 0.07227816
1.69784892 0.05278131
1.69834917 0.03981883
1.69884942 0.03282844
1.69934967 0.03722986
1.69984992 0.08290580
1.70035018 2.02499764
1.70085043 0.67382988
1.70135068 0.34352170
1.70185093 0.14062807
1.70235118 0.07929497
1.70285143 0.05304283
1.70335168 0.03989986
1.70385193 0.03392831
1.70435218 0.03417729
1.70485243 0.04372087
1.70535268 0.00886318
1.70585293 0.32379655
1.70635318 0.20516243
1.70685343 0.36666988
1.70735368 0.82542630
1.70785393 1.16283112
1.70835418 0.75753203
1.70885443 0.42449990
1.70935468 0.25843594
1.70985493 0.17530309
1.71035518 0.15418760
1.71085543 0.52007060
1.71135568 0.69956330
1.71185593 0.28668971
1.71235618 0.18778211
1.71285643 0.15185162
1.71335668 0.14498281
1.71385693 0.16387001
1.71435718 0.19897433
1.71485743 0.20702664
1.71535768 0.17990784
1.71585793 0.14431163
1.71635818 0.11859592
1.71685843 0.10763129
1.71735868 0.10533670
1.71785893 0.10818216
1.71835918 0.11429747
1.71885943 0.12273141
1.71935968 0.13284946
1.71985993 0.14601015
1.72036018 0.16087915
1.72086043 0.17426246
1.72136068 0.18409784
1.72186093 0.19019284
1.72236118 0.19252377
1.72286143 0.18873564
1.72336168 0.17485860
1.72386193 0.15589879
1.72436218 0.13754230
1.72486243 0.12200041
1.72536268 0.10920861
1.72586293 0.09896800
1.72636318 0.09061317
1.72686343 0.08371113
1.72736368 0.07793095
1.72786393 0.07318665
1.72836418 0.06893554
1.72886443 0.06533700
1.72936468 0.06221940
1.72986493 0.05949959
1.73036518 0.05712275
1.73086543 0.05510027
1.73136568 0.05234171
1.73186593 0.05134163
1.73236618 0.05049852
1.73286643 0.04810539
1.73336668 0.04706663
1.73386693 0.04612576
1.73436718 0.04396047
1.73486743 0.04384518
1.73536768 0.04311125
1.73586793 0.04242285
1.73636818 0.04183191
1.73686843 0.04146804
1.73736868 0.03717816
1.73786893 0.03977410
1.73836918 0.03297175
1.73886943 0.03859948
1.73936968 0.03845095
1.73986993 0.03834544
1.74037019 0.04310333
1.74087044 0.03715850
1.74137069 0.03715674
1.74187094 0.03706144
1.74237119 0.03697366
1.74287144 0.03691590
1.74337169 0.03689906
1.74387194 0.03693256
1.74437219 0.03702890
1.74487244 0.03720800
1.74537269 0.03750896
1.74587294 0.03775115
1.74637319 0.03880647
1.74687344 0.03976997
1.74737369 0.04453105
1.74787394 0.01428653
1.74837419 0.04155020
1.74887444 0.02590597
1.74937469 0.03192196
1.74987494 0.03382277
1.75037519 0.03503316
1.75087544 0.03608580
1.75137569 0.03722334
1.75187594 0.03872976
1.75237619 0.04136444
1.75287644 0.05046450
1.75337669 0.02940245
1.75387694 1.27583341
1.75437719 0.03011272
1.75487744 0.03120321
1.75537769 0.03395790
1.75587794 0.03540597
1.75637819 0.03652684
1.75687844 0.03752264
1.75737869 0.03847446
1.75787894 0.03935636
1.75837919 0.04037086
1.75887944 0.04168084
1.75937969 0.04271712
1.75987994 0.04516356
1.76038019 0.04540728
1.76088044 0.04782109
1.76138069 0.06175790
1.76188094 0.04718184
1.76238119 0.05028144
1.76288144 0.05911623
1.76338169 0.05935615
1.76388194 0.05740528
1.76438219 0.06368836
1.76488244 0.07382380
1.76538269 0.10217955
1.76588294 4.30423544
1.76638319 0.02745646
1.76688344 0.04662701
1.76738369 0.06050350
1.76788394 0.08544267
1.76838419 0.02775578
1.76888444 0.04601832
1.76938469 0.06310165
1.76988494 0.01462698
1.77038519 0.09012820
1.77088544 0.12634313
1.77138569 0.27334445
1.77188594 0.37293162
1.77238619 0.02942782
1.77288644 0.05313104
1.77338669 0.09155142
1.77388694 0.16708968
1.77438719 0.99407170
1.77488744 0.34176869
1.77538769 0.08564433
1.77588794 0.01209453
1.77638819 0.02382620
1.77688844 0.02581036
1.77738869 0.03633550
1.77788894 0.03617934
1.77838919 0.05020523
1.77888944 0.05881213
1.77938969 0.06809072
1.77988994 0.07998923
1.78039020 0.10270067
1.78089045 0.91725059
1.78139070 0.12123425
1.78189095 0.12788210
1.78239120 0.13707912
1.78289145 0.16276870
1.78339170 0.19748461
1.78389195 0.24826164
1.78439220 0.32969637
1.78489245 0.47892903
1.78539270 0.81837176
1.78589295 1.96699911
1.78689345 1.70730222
1.78739370 0.29794518
1.78789395 0.07656313
1.78839420 0.02968593
1.78889445 0.04371847
1.78939470 0.09424326
1.78989495 0.02825712
1.79039520 0.02767874
1.79089545 0.07713709
1.79139570 0.17236395
1.79189595 3.07857625
1.79239620 1.96883271
1.79289645 1.78188609
1.79339670 2.69910474
1.79389695 0.24266159
1.79439720 0.05208257
1.79489745 0.01312459
1.79539770 0.02072935
1.79589795 0.03818332
1.79639820 0.01779693
1.79689845 0.02867535
1.79739870 0.04613494
1.79789895 0.07622928
1.79839920 0.14209680
1.79889945 1.04811197
1.79939970 0.24171156
1.79989995 0.14776968
1.80040020 0.22286665
1.80090045 0.23447856
1.80140070 0.35304385
1.80190095 0.55383572
1.80240120 0.96491629
1.80290145 2.05431939
1.80440220 0.09920573
1.80540270 0.73815063
1.80590295 0.56093753
1.80640320 0.32181344
1.80690345 0.17505243
1.80740370 0.11819742
1.80790395 0.13428149
1.80840420 0.13602171
1.80890445 2.80425072
1.80940470 1.63635730
1.80990495 0.03067220
1.81040520 0.06105103
1.81090545 0.05251120
1.81140570 0.09578288
1.81190595 0.29661705
1.81240620 2.09108887
1.81290645 1.83039566
1.81340670 0.42125753
1.81390695 0.12886826
1.81440720 0.06284963
1.81490745 0.03723887
1.81540770 0.03038080
1.81590795 0.02324545
1.81640820 0.04792639
1.81690845 1.46662466
1.81740870 0.06777949
1.81790895 0.03700589
1.81840920 0.04482742
1.81890945 0.06374455
1.81940970 0.09464164
1.81990995 0.14441537
1.82041021 0.22869504
1.82091046 0.38483189
1.82141071 0.72858618
1.82191096 1.51495379
1.82241121 4.24294519
1.82341171 3.54286511
1.82391196 1.35438846
1.82441221 0.72469416
1.82491246 0.43584252
1.82541271 0.57968702
1.82591296 0.26709133
1.82641321 0.82785431
1.82691346 0.17428995
1.82741371 0.09686781
1.82791396 0.06354663
1.82841421 0.04405316
1.82891446 0.03194704
1.82941471 0.02639190
1.82991496 0.02850430
1.83041521 0.04836322
1.83091546 0.12640494
1.83141571 0.56748634
1.83191596 2.90317284
1.83241621 0.60488324
1.83291646 0.21961770
1.83341671 0.13789691
1.83391696 0.37642900
1.83441721 0.19992372
1.83491746 0.04637718
1.83541771 0.02678598
1.83591796 0.02064509
1.83641821 0.02006149
1.83691846 0.02397243
1.83741871 0.03314417
1.83791896 0.04987616
1.83841921 0.07900487
1.83891946 0.12804119
1.83941971 0.22647788
1.83991996 0.42783988
1.84042021 0.91902703
1.84092046 0.32116938
1.84192096 3.62961917
1.84242121 2.68187307
1.84292146 0.94550924
1.84342171 0.53767884
1.84392196 0.35008674
1.84442221 0.24415275
1.84492246 0.17245636
1.84542271 0.15812059
1.84592296 0.11396818
1.84642321 0.08840394
1.84692346 0.07073486
1.84742371 0.05859602
1.84792396 0.05201163
1.84842421 0.05498865
1.84892446 0.08482124
1.84942471 0.29480985
1.84992496 1.42578604
1.85042521 1.03877583
1.85092546 0.66562881
1.85142571 0.31090505
1.85192596 0.17590540
1.85242621 0.11668294
1.85292646 0.08556169
1.85342671 0.06741872
1.85392696 0.05676287
1.85442721 0.05160700
1.85492746 0.05178461
1.85542771 0.05910770
1.85592796 0.07989313
1.85642821 0.14288601
1.85692846 0.29523579
1.85742871 0.33881377
1.85792896 0.36499426
1.85842921 0.63964501
1.85892946 1.22106766
1.85942971 1.87098545
1.85992996 1.67957598
1.86043022 1.09157377
1.86093047 0.69684806
1.86143072 0.47116140
1.86193097 0.33851009
1.86243122 0.26255625
1.86293147 0.25598654
1.86343172 0.58525181
1.86393197 1.63705942
1.86443222 0.68254136
1.86493247 0.39499573
1.86543272 0.29083239
1.86593297 0.23670617
1.86643322 0.22265421
1.86693347 0.22198212
1.86743372 0.24531796
1.86793397 0.28789810
1.86843422 0.32203364
1.86893447 0.31962389
1.86943472 0.28739751
1.86993497 0.24353729
1.87043522 0.20422815
1.87093547 0.18020412
1.87143572 0.16949112
1.87193597 0.16672882
1.87243622 0.16885140
1.87293647 0.17462690
1.87343672 0.18324166
1.87393697 0.19415729
1.87443722 0.20665915
1.87493747 0.22143526
1.87543772 0.23912796
1.87593797 0.25798814
1.87643822 0.27546629
1.87693847 0.28985666
1.87743872 0.30038770
1.87793897 0.30734347
1.87843922 0.31050665
1.87893947 0.30998107
1.87943972 0.30065808
1.87993997 0.28311967
1.88044022 0.25853273
1.88094047 0.23720247
1.88144072 0.21574031
1.88194097 0.19726768
1.88244122 0.18159057
1.88294147 0.16830048
1.88344172 0.15697316
1.88394197 0.14723471
1.88444222 0.13924662
1.88494247 0.13197869
1.88544272 0.12516303
1.88594297 0.11937928
1.88644322 0.11409710
1.88694347 0.10888513
1.88744372 0.09655530
1.88794397 0.10421647
1.88844422 0.12589538
1.88894447 0.09906055
1.88944472 0.09569511
1.88994497 0.09278042
1.89044522 0.09535324
1.89094547 0.09005080
1.89144572 0.08763568
1.89194597 0.08582425
1.89244622 0.08426099
1.89294647 0.08292866
1.89344672 0.08137141
1.89394697 0.08033876
1.89444722 0.07932452
1.89494747 0.07840224
1.89544772 0.07757723
1.89594797 0.07682614
1.89644822 0.07617589
1.89694847 0.07561067
1.89744872 0.07513509
1.89794897 0.07498271
1.89844922 0.07440600
1.89894947 0.07423762
1.89944972 0.07420720
1.89994997 0.07441471
1.90045023 0.07517631
1.90095048 0.07884986
1.90145073 0.06403585
1.90195098 0.07056941
1.90245123 0.07196341
1.90295148 0.07282117
1.90345173 0.07417936
1.90395198 0.07538079
1.90445223 0.07783650
1.90495248 0.08067048
1.90545273 0.13038246
1.90595298 0.08077517
1.90645323 0.03113815
1.90695348 0.06213952
1.90745373 0.06775321
1.90795398 0.07132086
1.90845423 0.07392645
1.90895448 0.07790659
1.90945473 0.08608886
1.90995498 0.25336541
1.91045523 0.04150447
1.91095548 0.06190843
1.91145573 0.06779006
1.91195598 0.07148678
1.91245623 0.07561839
1.91295648 0.07574964
1.91345673 0.07613550
1.91395698 0.07903189
1.91445723 0.08181419
1.91495748 0.08482095
1.91545773 0.08826626
1.91595798 0.09240784
1.91645823 0.09768313
1.91695848 0.10533321
1.91745873 0.10436732
1.91795898 0.12421288
1.91845923 0.14858156
1.91895948 0.20241853
1.91945973 0.42460233
1.91995998 4.62825431
1.92046023 0.03310610
1.92096048 0.03113360
1.92146073 0.03363306
1.92196098 0.04892319
1.92246123 0.05831045
1.92296148 0.06656079
1.92346173 0.07602079
1.92396198 0.08162900
1.92446223 0.09444394
1.92496248 0.11548526
1.92546273 0.17471958
1.92596298 1.47912892
1.92646323 0.03450618
1.92696348 0.04593944
1.92746373 0.05947051
1.92796398 0.07062403
1.92846423 0.08362825
1.92896448 0.11398819
1.92946473 0.20224396
1.92996498 0.07533656
1.93046523 0.08185830
1.93096548 0.08801403
1.93146573 0.09378532
1.93196598 0.09945566
1.93246623 0.10518919
1.93296648 0.11113005
1.93346673 0.11731651
1.93396698 0.12303485
1.93446723 0.13709599
1.93496748 0.14366986
1.93546773 0.15469929
1.93596798 0.17090964
1.93646823 0.20920728
1.93696848 2.75312325
1.93746873 0.19728706
1.93796898 0.20864470
1.93846923 0.23527592
1.93896948 0.33070426
1.93946973 0.27796685
1.93996998 0.36276137
1.94047024 0.41454516
1.94097049 0.62066893
1.94147074 0.68675760
1.94197099 0.10524022
1.94247124 0.43486795
1.94297149 0.88586866
1.94347174 2.28886539
1.94447224 0.48591863
1.94497249 0.03288504
1.94547274 1.17884025
1.94597299 0.02609335
1.94647324 0.03336506
1.94697349 0.10451782
1.94747374 0.29558142
1.94797399 2.61536813
1.94847424 0.02811728
1.94897449 0.16395681
1.94947474 1.39986586
1.94997499 0.64365385
1.95047524 0.25957873
1.95097549 0.46568510
1.95147574 0.77926464
1.95197599 4.64533541
1.95247624 3.14325454
1.95297649 0.40863664
1.95347674 0.10661468
1.95397699 0.05671976
1.95447724 0.56707737
1.95497749 0.15345946
1.95547774 0.03824418
1.95597799 0.02927280
1.95647824 0.03365350
1.95697849 0.04272913
1.95747874 0.05462506
1.95797899 0.06902951
1.95847924 0.08642266
1.95897949 0.10872226
1.95947974 0.15257164
1.95997999 0.18093105
1.96048024 0.53957737
1.96098049 0.60366252
1.96148074 0.32432293
1.96198099 0.29698510
1.96248124 0.38941393
1.96298149 0.41913270
1.96348174 0.53769265
1.96398199 0.70274249
1.96448224 0.95433672
1.96498249 1.35410337
1.96548274 2.09095520
1.96598299 3.60958306
1.96798399 4.26732863
1.96848424 1.92926400
1.96898449 0.98908643
1.96948474 0.55565936
1.96998499 0.33164442
1.97048524 0.20889774
1.97098549 0.16590874
1.97148574 0.11346460
1.97198599 0.12295626
1.97248624 0.25280388
1.97298649 1.31043367
1.97348674 1.67478552
1.97398699 0.32418142
1.97448724 0.17021967
1.97498749 0.15262434
1.97548774 0.26748873
1.97598799 0.49999258
1.97648824 1.25241407
1.97698849 0.00209535
1.97798899 1.49145723
1.97848924 0.54063429
1.97898949 0.25392261
1.97948974 0.13621538
1.97998999 0.07988491
1.98049025 0.05184281
1.98099050 0.03995128
1.98149075 0.04006314
1.98199100 0.05366759
1.98249125 0.09481838
1.98299150 0.35319872
1.98349175 1.15939535
1.98399200 0.22716480
1.98499250 0.16131360
1.98549275 0.10524166
1.98599300 0.17890169
1.98649325 0.34325855
1.98699350 0.79239061
1.98749375 5.04919365
1.98849425 0.04876273
1.98899450 0.63722603
1.98999500 4.77720441
1.99049525 0.20466883
1.99099550 0.19307684
1.99149575 2.32990330
1.99249625 4.37611648
1.99299650 1.73269942
1.99349675 0.89272814
1.99399700 0.65184543
1.99449725 0.71396905
1.99499750 0.56487494
1.99549775 2.97535015
1.99599800 0.38728516
1.99649825 0.17891657
1.99699850 0.10617081
1.99749875 0.05760948
1.99799900 0.18440684
1.99849925 0.32905651
1.99899950 0.11815292
1.99949975 0.07498390
2.00000000 0.05607160


==> figures/data/arf/6tube/C1_subinterval.dat <==
1.32021011 0.00672365
1.32026013 0.00675498
1.32031016 0.00678528
1.32036018 0.00681467
1.32041021 0.00684331
1.32046023 0.00686007
1.32051026 0.00689878
1.32056028 0.00692589
1.32061031 0.00695368
1.32066033 0.00697744
1.32071036 0.00700385
1.32076038 0.00702974
1.32081041 0.00705541
1.32086043 0.00708097
1.32091046 0.00710652
1.32096048 0.00713200
1.32101051 0.00715758
1.32106053 0.00718328
1.32111056 0.00720918
1.32116058 0.00723535
1.32121061 0.00726188
1.32126063 0.00728891
1.32131066 0.00731662
1.32136068 0.00734532
1.32141071 0.00737557
1.32146073 0.00740845
1.32151076 0.00747998
1.32156078 0.00739106
1.32161081 0.00747670
1.32166083 0.00752335
1.32171086 0.00757223
1.32176088 0.00763294
1.32181091 0.00772326
1.32186093 0.00790794
1.32191096 0.00870209
1.32196098 0.04794658
1.32201101 0.00775071
1.32206103 0.00761227
1.32211106 0.00763086
1.32216108 0.00766560
1.32221111 0.00770416
1.32226113 0.00781945
1.32231116 0.00776843
1.32236118 0.00785777
1.32241121 0.00781143
1.32246123 0.00785542
1.32251126 0.00789227
1.32256128 0.00792776
1.32261131 0.00796295
1.32266133 0.00799821
1.32271136 0.00803374
1.32276138 0.00806967
1.32281141 0.00810609
1.32286143 0.00814308
1.32291146 0.00818070
1.32296148 0.00821903
1.32301151 0.00825812
1.32306153 0.00829804
1.32311156 0.00833884
1.32316158 0.00838063
1.32321161 0.00842344
1.32326163 0.00846736
1.32331166 0.00851248
1.32336168 0.00855889
1.32341171 0.00860669
1.32346173 0.00865600
1.32351176 0.00870695
1.32356178 0.00875971
1.32361181 0.00881444
1.32366183 0.00887143
1.32371186 0.00893105
1.32376188 0.00899402
1.32381191 0.00906234
1.32386193 0.00914928
1.32391196 0.00913743
1.32396198 0.00924939
1.32401201 0.00934576
1.32406203 0.00932783
1.32411206 0.00947339
1.32416208 0.00957316
1.32421211 0.00965756
1.32426213 0.00976809
1.32431216 0.00987926
1.32436218 0.00999789
1.32441221 0.01012562
1.32446223 0.01026346
1.32451226 0.01040876
1.32456228 0.01076364
1.32461231 0.01080493
1.32466233 0.01101610
1.32471236 0.01126617
1.32476238 0.01156748
1.32481241 0.01196817
1.32486243 0.01408132
1.32491246 0.01242908
1.32496248 0.01311114
1.32501251 0.01388185
1.32506253 0.01488457
1.32511256 0.01628784
1.32516258 0.01841833
1.32521261 0.02205028
1.32526263 0.02954212
1.32531266 0.05224150
1.32536268 0.30237668
1.32541271 0.06242343
1.32546273 0.00359081
1.32551276 0.00204997
1.32556278 0.00287076
1.32561281 0.00376205
1.32566283 0.00450729
1.32571286 0.00511385
1.32576288 0.00561253
1.32581291 0.00602990
1.32586293 0.00638582
1.32591296 0.00669473
1.32596298 0.00696717
1.32601301 0.00721101
1.32606303 0.00743213
1.32611306 0.00763506
1.32616308 0.00782337
1.32621311 0.00799985
1.32626313 0.00816677
1.32631316 0.00832601
1.32636318 0.00847912
1.32641321 0.00862743
1.32646323 0.00877207
1.32651326 0.00891406
1.32656328 0.00905428
1.32661331 0.00919359
1.32666333 0.00933277
1.32671336 0.00947255
1.32676338 0.00961370
1.32681341 0.00975691
1.32686343 0.00990296
1.32691346 0.01005267
1.32696348 0.01020689
1.32701351 0.01036656
1.32706353 0.01053271
1.32711356 0.01070640
1.32716358 0.01088925
1.32721361 0.01108262
1.32726363 0.01128841
1.32731366 0.01150881
1.32736368 0.01174652
1.32741371 0.01200482
1.32746373 0.01228781
1.32751376 0.01260073
1.32756378 0.01295030
1.32761381 0.01334545
1.32766383 0.01379822
1.32771386 0.01432543
1.32776388 0.01495152
1.32781391 0.01570985
1.32786393 0.01666349
1.32791396 0.01790687
1.32796398 0.01962508
1.32801401 0.02221798
1.32806403 0.02677076
1.32811406 0.03782722
1.32816408 0.10488509
1.32821411 0.08178519
1.32826413 0.02616306
1.32831416 0.03288894
1.32836418 0.06585111
1.32841421 0.35966923
1.32846423 0.20011161
1.32851426 0.01156076
1.32856428 0.00225146
1.32866433 0.00211727
1.32871436 0.00283361
1.32876438 0.00335901
1.32881441 0.00413422
1.32886443 0.00467153
1.32891446 0.00514413
1.32896448 0.00556253
1.32901451 0.00593610
1.32906453 0.00627253
1.32911456 0.00657807
1.32916458 0.00685782
1.32921461 0.00711588
1.32926463 0.00734766
1.32931466 0.00757969
1.32936468 0.00779051
1.32941471 0.00798960
1.32946473 0.00817872
1.32951476 0.00835893
1.32956478 0.00853326
1.32961481 0.00870043
1.32966483 0.00886190
1.32971486 0.00901865
1.32976488 0.00917127
1.32981491 0.00932033
1.32986493 0.00946639
1.32991496 0.00960986
1.32996498 0.00975117
1.33001501 0.00989075
1.33006503 0.01002897
1.33011506 0.01016616
1.33016508 0.01030435
1.33021511 0.01043879
1.33026513 0.01057491
1.33031516 0.01071135
1.33036518 0.01084850
1.33041521 0.01098680
1.33046523 0.01112684
1.33051526 0.01127019
1.33056528 0.01141106
1.33061531 0.01156097
1.33066533 0.01171517
1.33071536 0.01187652
1.33076538 0.01204830
1.33081541 0.01223587
1.33086543 0.01244887
1.33091546 0.01270645
1.33096548 0.01305177
1.33101551 0.01360126
1.33106553 0.01477271
1.33111556 0.01915904
1.33116558 0.14142428
1.33121561 0.02846861
1.33126563 0.01596108
1.33131566 0.01446255
1.33136568 0.01412365
1.33141571 0.01407993
1.33146573 0.01414536
1.33156578 0.01440743
1.33161581 0.01457112
1.33166583 0.01475251
1.33171586 0.01481797
1.33176588 0.01512686
1.33181591 0.01533942
1.33186593 0.01578212
1.33191596 0.01581395
1.33196598 0.01608086
1.33201601 0.01640233
1.33206603 0.01690161
1.33211606 0.02244371
1.33216608 0.01617001
1.33221611 0.01679039
1.33226613 0.01716499
1.33231616 0.01933571
1.33236618 0.01790260
1.33241621 0.01822752
1.33246623 0.01857107
1.33251626 0.01893004
1.33256628 0.01930589
1.33261631 0.01970073
1.33266633 0.02011688
1.33271636 0.02055694
1.33276638 0.02102378
1.33281641 0.02153766
1.33286643 0.02205133
1.33291646 0.02262001
1.33296648 0.02323190
1.33301651 0.02389292
1.33306653 0.02461017
1.33311656 0.02539218
1.33316658 0.02624931
1.33321661 0.02719420
1.33326663 0.02824247
1.33331666 0.02941346
1.33336668 0.03072891
1.33341671 0.03224603
1.33346673 0.03396462
1.33351676 0.03596794
1.33356678 0.03832983
1.33361681 0.04115931
1.33366683 0.04461492
1.33371686 0.04893526
1.33376688 0.05449597
1.33381691 0.06192292
1.33386693 0.07233794
1.33391696 0.08795963
1.33396698 0.11383160
1.33401701 0.16415452
1.33406703 0.29719211
1.33411706 1.08883785
1.33416708 0.81376265
1.33421711 0.00491266
1.33426713 0.09457231
1.33431716 2.76336866
1.33436718 0.34546157
1.33441721 0.06516776
1.33446723 0.02185769
1.33451726 0.00935851
1.33456728 0.00496389
1.33461731 0.00348460
1.33466733 0.00323701
1.33471736 0.00355990
1.33476738 0.00416017
1.33481741 0.00489868
1.33486743 0.00570682
1.33491746 0.00655326
1.33496748 0.00743115
1.33501751 0.00836709
1.33506753 0.00953958
1.33511756 1.14378910
1.33516758 0.00980427
1.33521761 0.01093445
1.33526763 0.01185730
1.33531766 0.01273529
1.33536768 0.01359706
1.33541771 0.01447250
1.33546773 0.01536433
1.33551776 0.01628254
1.33556778 0.01723611
1.33561781 0.01823448
1.33566783 0.01928826
1.33571786 0.02040976
1.33576788 0.02161358
1.33581791 0.02291750
1.33586793 0.02434332
1.33591796 0.02591880
1.33596798 0.02767942
1.33601801 0.02967173
1.33606803 0.03195823
1.33611806 0.03462550
1.33616808 0.03779099
1.33621811 0.04164002
1.33626813 0.04644188
1.33631816 0.05263680
1.33636818 0.06098145
1.33641821 0.07290602
1.33646823 0.09182481
1.33651826 0.12113892
1.33656828 0.18672861
1.33661831 0.37860394
1.33666833 1.66420019
1.33671836 1.43897431
1.33676838 0.18573134
1.33681841 0.08198874
1.33686843 0.07915942
1.33691846 0.11934605
1.33696848 0.25279683
1.33701851 0.98382756
1.33706853 2.22186107
1.33711856 0.25695528
1.33716858 0.06760573
1.33721861 0.02415396
1.33726863 0.00960083
1.33731866 0.00398209
1.33736868 0.00197337
1.33741871 0.00196962
1.33746873 0.00495980
1.33751876 0.00556539
1.33756878 0.04223829
1.33761881 0.01695032
1.33766883 0.00257175
1.33771886 0.00190950
1.33776888 0.00225353
1.33781891 0.00280378
1.33786893 0.00340966
1.33791896 0.00402776
1.33796898 0.00464264
1.33801901 0.00524945
1.33806903 0.00584587
1.33811906 0.00643173
1.33816908 0.00700756
1.33821911 0.00757428
1.33826913 0.00813297
1.33831916 0.00868482
1.33836918 0.00923093
1.33841921 0.00977265
1.33846923 0.01031128
1.33851926 0.01084593
1.33856928 0.01138327
1.33861931 0.01191984
1.33866933 0.01245839
1.33871936 0.01300046
1.33876938 0.01354780
1.33881941 0.01410240
1.33886943 0.01466691
1.33891946 0.01524450
1.33896948 0.01583978
1.33901951 0.01645943
1.33906953 0.01711708
1.33911956 0.01782082
1.33916958 0.01861173
1.33921961 0.01954900
1.33926963 0.02077020
1.33931966 0.02262783
1.33936968 0.02625041
1.33941971 0.03690353
1.33946973 0.11084227
1.33951976 0.38367435
1.33956978 0.06050295
1.33961981 0.03747590
1.33966983 0.03203720
1.33971986 0.03030260
1.33976988 0.02984033
1.33981991 0.02995144
1.33986993 0.03038448
1.33991996 0.03107520
1.33996998 0.03112391
1.34002001 0.03239841
1.34007004 0.03337609
1.34012006 0.03440907
1.34017009 0.03551492
1.34022011 0.03672393
1.34027014 0.03802917
1.34032016 0.03924225
1.34037019 0.04068148
1.34042021 0.04221029
1.34047024 0.04384095
1.34052026 0.04558501
1.34057029 0.04745461
1.34062031 0.04946350
1.34067034 0.05162754
1.34072036 0.05396517
1.34077039 0.05649793
1.34082041 0.05925181
1.34087044 0.06225398
1.34092046 0.06554301
1.34097049 0.06916001
1.34102051 0.07315618
1.34107054 0.07759371
1.34112056 0.08254920
1.34117059 0.08811982
1.34122061 0.09441994
1.34127064 0.10161446
1.34132066 0.10991246
1.34137069 0.11977924
1.34142071 0.13133125
1.34147074 0.14680393
1.34152076 0.10749617
1.34157079 0.17154694
1.34162081 0.19621415
1.34167084 0.22545019
1.34172086 0.26238993
1.34177089 0.31072626
1.34182091 0.37617806
1.34187094 0.46835637
1.34192096 0.60448495
1.34197099 0.81753182
1.34202101 1.17282060
1.34207104 1.82041428
1.34212106 3.00721470
1.34217109 4.56799463
1.34222111 4.27907934
1.34227114 2.46167664
1.34232116 1.29595904
1.34237119 0.72635531
1.34242121 0.43785635
1.34247124 0.28134752
1.34252126 0.18768883
1.34257129 0.12992363
1.34262131 0.09231527
1.34267134 0.06696124
1.34272136 0.04945040
1.34277139 0.03682456
1.34282141 0.02805538
1.34287144 0.02169531
1.34292146 0.01712978
1.34297149 0.01389908
1.34302151 0.01168403
1.34307154 0.01026009
1.34312156 0.00947297
1.34317159 0.00920974
1.34322161 0.00939533
1.34327164 0.00998080
1.34332166 0.01094116
1.34337169 0.01226958
1.34342171 0.01397849
1.34347174 0.01610131
1.34352176 0.01869832
1.34357179 0.02186809
1.34362181 0.02579049
1.34367184 0.03159905
1.34372186 0.03567810
1.34377189 0.04336756
1.34382191 0.05322966
1.34387194 0.06660213
1.34392196 0.08567567
1.34397199 0.11468520
1.34402201 0.16284589
1.34407204 0.25370817
1.34412206 0.46604406
1.34417209 2.65819595
1.34422211 2.72313494
1.34427214 2.13826679
1.34432216 0.63724154
1.34437219 0.26523320
1.34442221 0.14374741
1.34447224 0.09439656
1.34452226 0.07268471
1.34457229 0.06423610
1.34462231 0.06367761
1.34467234 0.06917572
1.34472236 0.08074096
1.34477239 0.09999861
1.34482241 0.13088734
1.34487244 0.18192363
1.34492246 0.27260977
1.34497249 0.45352646
1.34502251 0.87793094
1.34507254 1.99435352
1.34512256 2.98815590
1.34517259 1.42294978
1.34522261 0.59497231
1.34527264 0.29574523
1.34532266 0.16786232
1.34537269 0.10402784
1.34542271 0.06840233
1.34547274 0.04687142
1.34552276 0.03308109
1.34557279 0.02386217
1.34562281 0.01750117
1.34567284 0.01301164
1.34572286 0.00979424
1.34577289 0.00746849
1.34582291 0.00577941
1.34587294 0.00444407
1.34592296 0.00383085
1.34597299 0.00324337
1.34602301 0.00289672
1.34607304 0.00272070
1.34612306 0.00269938
1.34617309 0.00279276
1.34622311 0.00298582
1.34627314 0.00326489
1.34632316 0.00361970
1.34637319 0.00404290
1.34642321 0.00452955
1.34647324 0.00507699
1.34652326 0.00568481
1.34657329 0.00635521
1.34662331 0.00709379
1.34667334 0.00791111
1.34672336 0.00882579
1.34677339 0.00987072
1.34682341 0.01110649
1.34687344 0.01265303
1.34692346 0.01477412
1.34697349 0.01814927
1.34702351 0.02506073
1.34707354 0.05001267
1.34712356 0.02487645
1.34717359 0.54213589
1.34722361 0.14237639
1.34727364 0.05386114
1.34732366 0.03727043
1.34737369 0.03209109
1.34742371 0.03116119
1.34747374 0.03068744
1.34752376 0.03127733
1.34757379 0.03236741
1.34762381 0.03380174
1.34767384 0.03550867
1.34772386 0.03745487
1.34777389 0.03963158
1.34782391 0.04199922
1.34787394 0.04463373
1.34792396 0.04750548
1.34797399 0.05064146
1.34802401 0.05406805
1.34807404 0.05781687
1.34812406 0.06192082
1.34817409 0.06644081
1.34822411 0.07141569
1.34827414 0.07691544
1.34832416 0.08301783
1.34837419 0.08981660
1.34842421 0.09742571
1.34847424 0.10598553
1.34852426 0.11567495
1.34857429 0.12677135
1.34862431 0.13866745
1.34867434 0.15350720
1.34872436 0.17036498
1.34877439 0.19010067
1.34882441 0.21262157
1.34887444 0.24087507
1.34892446 0.27440596
1.34897449 0.31539213
1.34902451 0.36625951
1.34907454 0.43044256
1.34912456 0.51296764
1.34917459 0.62154131
1.34922461 0.70606228
1.34927464 0.96210888
1.34932466 1.24152008
1.34937469 1.63940157
1.34942471 2.20314039
1.34947474 2.95087387
1.34952476 3.74481387
1.34957479 4.15013302
1.34962481 3.78552062
1.34967484 2.94618129
1.34972486 2.12641471
1.34977489 1.51294247
1.34982491 1.09117618
1.34987494 0.80488893
1.34992496 0.60776498
1.34997499 0.45492445
1.35002501 0.36858205
1.35007504 0.29420160
1.35012506 0.23848931
1.35017509 0.19534635
1.35022511 0.16158171
1.35027514 0.16872312
1.35032516 0.11711540
1.35037519 0.09889380
1.35042521 0.08465758
1.35047524 0.07318611
1.35052526 0.06390192
1.35057529 0.05643394
1.35062531 0.05053670
1.35067534 0.04606125
1.35072536 0.04295336
1.35077539 0.04125978
1.35082541 0.04116308
1.35087544 0.04305057
1.35092546 0.04763608
1.35097549 0.05672451
1.35102551 0.07242034
1.35107554 0.10150706
1.35112556 0.15926288
1.35117559 0.29050319
1.35122561 0.65113132
1.35127564 1.58137219
1.35132566 1.34442944
1.35137569 0.53758399
1.35142571 0.24837074
1.35147574 0.11577952
1.35152576 0.10000789
1.35157579 0.06588654
1.35162581 0.04735299
1.35167584 0.03578111
1.35172586 0.02812556
1.35177589 0.02291105
1.35182591 0.01933749
1.35187594 0.01695135
1.35192596 0.01548911
1.35197599 0.01480894
1.35202601 0.01487918
1.35207604 0.01604403
1.35212606 0.01517638
1.35217609 0.01814604
1.35222611 0.02130685
1.35227614 0.02555969
1.35232616 0.03135307
1.35237619 0.03931119
1.35242621 0.05041983
1.35247624 0.06632146
1.35252626 0.08990358
1.35257629 0.12658016
1.35262631 0.18733555
1.35267634 0.29665726
1.35272636 0.51472786
1.35277639 0.99184438
1.35282641 1.87270898
1.35287644 1.99572932
1.35292646 1.11279459
1.35297649 0.58106403
1.35302651 0.33596939
1.35307654 0.21352760
1.35312656 0.14558310
1.35317659 0.10448431
1.35322661 0.07790638
1.35327664 0.05980540
1.35332666 0.04696732
1.35337669 0.03756518
1.35342671 0.03050198
1.35347674 0.02508848
1.35352676 0.02087509
1.35357679 0.01755928
1.35362681 0.01493238
1.35367684 0.01284779
1.35372686 0.01120153
1.35377689 0.00992019
1.35382691 0.00895358
1.35387694 0.00827075
1.35392696 0.00785769
1.35397699 0.00772392
1.35402701 0.00790697
1.35407704 0.00849176
1.35412706 0.00965580
1.35417709 0.01195553
1.35422711 0.01567628
1.35427714 0.02415277
1.35432716 0.04351599
1.35437719 0.12643152
1.35442721 0.86535312
1.35447724 0.20859171
1.35452726 0.05397977
1.35457729 0.02591522
1.35462731 0.01692663
1.35467734 0.01331090
1.35472736 0.01179174
1.35477739 0.01127861
1.35482741 0.01133013
1.35487744 0.01173894
1.35492746 0.01238032
1.35497749 0.01304998
1.35502751 0.01551569
1.35507754 0.01615422
1.35512756 0.01753633
1.35517759 0.01916480
1.35522761 0.02101084
1.35527764 0.02309272
1.35532766 0.02513909
1.35537769 0.02786475
1.35542771 0.03071734
1.35547774 0.03388388
1.35552776 0.03741347
1.35557779 0.04135894
1.35562781 0.04578255
1.35567784 0.05075894
1.35572786 0.05637832
1.35577789 0.06275051
1.35582791 0.07001285
1.35587794 0.07832102
1.35592796 0.08789324
1.35597799 0.09898454
1.35602801 0.11192432
1.35607804 0.12713508
1.35612806 0.14516570
1.35617809 0.16696028
1.35622811 0.19286584
1.35627814 0.22313437
1.35632816 0.26367744
1.35637819 0.31304464
1.35642821 0.37579771
1.35647824 0.45691311
1.35652826 0.56355414
1.35657829 0.70754719
1.35662831 0.89935285
1.35667834 1.16294091
1.35672836 1.51804541
1.35677839 1.97093297
1.35682841 2.46940498
1.35687844 2.84928703
1.35692846 2.89616329
1.35697849 2.57802533
1.35702851 2.08946857
1.35707854 1.61919397
1.35712856 1.24168640
1.35717859 0.95929524
1.35722861 0.75137027
1.35727864 0.59912298
1.35732866 0.48553303
1.35737869 0.40005738
1.35742871 0.33358460
1.35747874 0.28219237
1.35752876 0.24175305
1.35757879 0.20974189
1.35762881 0.18459696
1.35767884 0.16480014
1.35772886 0.15030051
1.35777889 0.14115637
1.35782891 0.13872227
1.35787894 0.14682115
1.35792896 0.17581594
1.35797899 0.25653478
1.35802901 0.48704544
1.35807904 0.88520377
1.35812906 0.61379600
1.35817909 0.30248402
1.35822911 0.17638394
1.35827914 0.11955729
1.35832916 0.08914337
1.35837919 0.07054645
1.35842921 0.05801169
1.35847924 0.04893735
1.35852926 0.04201174
1.35857929 0.03651325
1.35862931 0.03201591
1.35867934 0.02825316
1.35872936 0.02504995
1.35877939 0.02228623
1.35882941 0.01986840
1.35887944 0.01774644
1.35892946 0.01510285
1.35897949 0.01435103
1.35902951 0.01287215
1.35907954 0.01155242
1.35912956 0.01074042
1.35917959 0.00963200
1.35922961 0.00881814
1.35927964 0.00816923
1.35932966 0.00768140
1.35937969 0.00736167
1.35942971 0.00722514
1.35947974 0.00729200
1.35952976 0.00762024
1.35957979 0.00823550
1.35962981 0.00917825
1.35967984 0.01058845
1.35972986 0.01258416
1.35977989 0.01536095
1.35982991 0.01920944
1.35987994 0.02457333
1.35992996 0.03215253
1.35997999 0.04309444
1.36003002 0.05936707
1.36008004 0.08452810
1.36013007 0.12539930
1.36018009 0.19585346
1.36023012 0.32496926
1.36028014 0.56622738
1.36033017 0.93218203
1.36038019 1.08630287
1.36043022 0.80045452
1.36048024 0.49877908
1.36053027 0.31769604
1.36058029 0.21522770
1.36063032 0.15458583
1.36068034 0.11655699
1.36073037 0.09153128
1.36078039 0.07452705
1.36083042 0.06288566
1.36088044 0.05525039
1.36093047 0.05119683
1.36098049 0.05140805
1.36103052 0.05901915
1.36108054 0.08617817
1.36113057 0.20330336
1.36118059 1.20616754
1.36123062 0.66791608
1.36128064 0.12963326
1.36133067 0.05723167
1.36143072 0.02387814
1.36148074 0.01899357
1.36153077 0.01476757
1.36163082 0.01052553
1.36168084 0.00921305
1.36173087 0.00823173
1.36178089 0.00749444
1.36183092 0.00695008
1.36188094 0.00656816
1.36193097 0.00632768
1.36198099 0.00621153
1.36203102 0.00620982
1.36208104 0.00632274
1.36213107 0.00654571
1.36218109 0.00687930
1.36223112 0.00732627
1.36228114 0.00789152
1.36233117 0.00858193
1.36238119 0.00940632
1.36243122 0.01037575
1.36248124 0.01150469
1.36253127 0.01280967
1.36258129 0.01431074
1.36263132 0.01603192
1.36268134 0.01800190
1.36273137 0.02025497
1.36278139 0.02283226
1.36283142 0.02578316
1.36288144 0.02916736
1.36293147 0.03305731
1.36298149 0.03754596
1.36303152 0.04272651
1.36308154 0.04874935
1.36313157 0.05577550
1.36318159 0.06401471
1.36323162 0.07373248
1.36328164 0.08526802
1.36333167 0.09905900
1.36338169 0.11567566
1.36343172 0.13586860
1.36348174 0.16063581
1.36353177 0.19131658
1.36358179 0.22972402
1.36363182 0.27831832
1.36368184 0.34044030
1.36373187 0.42055529
1.36378189 0.52440827
1.36383192 0.65867838
1.36388194 0.82926809
1.36393197 1.03536605
1.36398199 1.26743239
1.36403202 1.47628389
1.36408204 1.60246732
1.36413207 1.59808522
1.36418209 1.47638322
1.36423212 1.29826887
1.36428214 1.12936634
1.36433217 1.02538279
1.36438219 1.00449080
1.36443222 0.86276532
1.36448224 0.63194141
1.36453227 0.48375871
1.36458229 0.39062883
1.36463232 0.32570682
1.36468234 0.27713085
1.36473237 0.23928185
1.36478239 0.20864454
1.36483242 0.18355625
1.36488244 0.16249285
1.36493247 0.14375225
1.36498249 0.13377677
1.36503252 0.11884731
1.36508254 0.10737508
1.36513257 0.09752329
1.36518259 0.08891432
1.36523262 0.08132376
1.36528264 0.07458675
1.36533267 0.06857416
1.36538269 0.06318202
1.36543272 0.05832608
1.36548274 0.05394245
1.36553277 0.04991688
1.36558279 0.04630019
1.36563282 0.04298640
1.36568284 0.03995141
1.36573287 0.03716730
1.36578289 0.03461151
1.36583292 0.03227409
1.36588294 0.03046480
1.36593297 0.02796063
1.36598299 0.02614619
1.36603302 0.02445024
1.36608304 0.02289188
1.36613307 0.02145065
1.36618309 0.02014227
1.36623312 0.01895997
1.36628314 0.01790724
1.36633317 0.01696951
1.36638319 0.01618974
1.36643322 0.01555814
1.36648324 0.01506379
1.36653327 0.01481140
1.36658329 0.01476993
1.36663332 0.01500665
1.36668334 0.01559228
1.36673337 0.01662894
1.36678339 0.01826597
1.36683342 0.02072969
1.36688344 0.02437746
1.36693347 0.02980356
1.36698349 0.03806789
1.36703352 0.05124654
1.36708354 0.07396924
1.36713357 0.11863270
1.36718359 0.22814974
1.36723362 0.58930514
1.36728364 0.96141829
1.36733367 0.40932612
1.36738369 0.27370217
1.36743372 0.28288039
1.36748374 0.33434722
1.36753377 0.37687223
1.36758379 0.37391281
1.36763382 0.32821871
1.36768384 0.27800366
1.36773387 0.21829612
1.36778389 0.17554813
1.36783392 0.14313193
1.36788394 0.11861098
1.36793397 0.09987201
1.36798399 0.08532873
1.36803402 0.07385076
1.36808404 0.06464283
1.36813407 0.05714317
1.36818409 0.05095108
1.36823412 0.04577440
1.36828414 0.04140099
1.36833417 0.03767092
1.36838419 0.03446337
1.36843422 0.03168467
1.36848424 0.02925555
1.36853427 0.03278096
1.36858429 0.02537830
1.36863432 0.02373515
1.36868434 0.02230968
1.36873437 0.02106594
1.36878439 0.01998508
1.36883442 0.01905350
1.36888444 0.01826131
1.36893447 0.01760162
1.36898449 0.01707023
1.36903452 0.01666547
1.36908454 0.01638811
1.36913457 0.01624700
1.36918459 0.01623173
1.36923462 0.01636809
1.36928464 0.01666365
1.36933467 0.01713612
1.36938469 0.01780935
1.36943472 0.01871537
1.36948474 0.01989784
1.36953477 0.02141787
1.36963482 0.02580444
1.36968484 0.02900687
1.36973487 0.03322460
1.36978489 0.03894712
1.36983492 0.04703158
1.36988494 0.05906464
1.36993497 0.07826248
1.36998499 0.08201945
1.37003502 0.13492898
1.37008504 0.15379802
1.37013507 0.14141695
1.37018509 0.12302081
1.37023512 0.11304354
1.37028514 0.11223852
1.37033517 0.11807013
1.37038519 0.12953023
1.37043522 0.14563247
1.37048524 0.16649789
1.37053527 0.19237783
1.37058529 0.22358625
1.37063532 0.26026025
1.37068534 0.30215062
1.37073537 0.34762210
1.37078539 0.39438280
1.37083542 0.43814927
1.37088544 0.47367485
1.37093547 0.49592160
1.37098549 0.50177787
1.37103552 0.49121525
1.37108554 0.46720456
1.37113557 0.43424447
1.37118559 0.39686762
1.37123562 0.35866382
1.37128564 0.32199774
1.37133567 0.28816424
1.37138569 0.25769664
1.37143572 0.23065777
1.37148574 0.20685538
1.37153577 0.18598119
1.37158579 0.16769245
1.37163582 0.15172333
1.37168584 0.13756769
1.37173587 0.12516334
1.37178589 0.11418601
1.37183592 0.10456154
1.37188594 0.09602510
1.37193597 0.08851275
1.37198599 0.08195513
1.37203602 0.07632838
1.37208604 0.07166476
1.37213607 0.06807336
1.37218609 0.06577775
1.37223612 0.06518344
1.37228614 0.06699659
1.37233617 0.07244689
1.37238619 0.08373088
1.37243622 0.10474941
1.37248624 0.14231566
1.37253627 0.20695684
1.37258629 0.30782532
1.37263632 0.42736331
1.37268634 0.49620731
1.37273637 0.46957037
1.37278639 0.39330012
1.37283642 0.31796167
1.37288644 0.25905104
1.37293647 0.21566457
1.37298649 0.18377971
1.37303652 0.15994852
1.37308654 0.14174572
1.37313657 0.12754373
1.37318659 0.11625359
1.37323662 0.10713797
1.37328664 0.09968957
1.37333667 0.09355393
1.37338669 0.08850007
1.37343672 0.08429125
1.37348674 0.08085994
1.37353677 0.07809874
1.37358679 0.07594866
1.37363682 0.07437269
1.37368684 0.07334845
1.37373687 0.07284197
1.37378689 0.07316784
1.37383692 0.07376909
1.37388694 0.07497472
1.37393697 0.07677463
1.37398699 0.07911532
1.37403702 0.08192502
1.37408704 0.08508510
1.37413707 0.08842273
1.37418709 0.09171634
1.37423712 0.09471650
1.37428714 0.09718054
1.37433717 0.09891220
1.37438719 0.09979294
1.37443722 0.09978787
1.37448724 0.09898643
1.37453727 0.09745459
1.37458729 0.09535426
1.37463732 0.09282860
1.37468734 0.09001705
1.37473737 0.08710843
1.37478739 0.08273981
1.37483742 0.08026054
1.37488744 0.07709621
1.37493747 0.07392853
1.37498749 0.07083691
1.37503752 0.06785966
1.37508754 0.06504564
1.37513757 0.06227685
1.37518759 0.06043295
1.37523762 0.05823232
1.37528764 0.05639020
1.37533767 0.05481695
1.37538769 0.05348817
1.37543772 0.05238186
1.37548774 0.05147560
1.37553777 0.05074753
1.37558779 0.05017732
1.37563782 0.04974683
1.37568784 0.04944039
1.37573787 0.04924472
1.37578789 0.04914879
1.37583792 0.04914344
1.37588794 0.04922114
1.37593797 0.04937560
1.37598799 0.04960153
1.37603802 0.04989429
1.37608804 0.05024963
1.37613807 0.05066347
1.37618809 0.05113165
1.37623812 0.05164976
1.37628814 0.05221256
1.37633817 0.05281634
1.37638819 0.05345401
1.37643822 0.05412082
1.37648824 0.05482351
1.37653827 0.05552517
1.37658829 0.05625960
1.37663832 0.05701873
1.37668834 0.05780938
1.37673837 0.05864091
1.37678839 0.05952348
1.37683842 0.06046552
1.37688844 0.06147175
1.37693847 0.06254212
1.37698849 0.06367196
1.37703852 0.06485278
1.37708854 0.06607355
1.37713857 0.06732188
1.37718859 0.06858501
1.37723862 0.06985033
1.37728864 0.07110595
1.37733867 0.07234073
1.37738869 0.07354418
1.37743872 0.07469110
1.37748874 0.07583378
1.37753877 0.07689753
1.37758879 0.07790485
1.37763882 0.07885146
1.37768884 0.07973527
1.37773887 0.08055559
1.37778889 0.08131280
1.37783892 0.08200802
1.37788894 0.08264252
1.37793897 0.08321640
1.37798899 0.08371897
1.37803902 0.08422778
1.37808904 0.08460491
1.37813907 0.08490143
1.37818909 0.08556655
1.37823912 0.08546338
1.37828914 0.08551653
1.37833917 0.08548102
1.37838919 0.08528112
1.37843922 0.08488133
1.37848924 0.08447385
1.37853927 0.08377879
1.37858929 0.08290792
1.37863932 0.08185854
1.37868934 0.08064057
1.37873937 0.07927097
1.37878939 0.07777168
1.37883942 0.07616865
1.37888944 0.07448819
1.37893947 0.07275598
1.37898949 0.07099568
1.37903952 0.06922808
1.37908954 0.06747063
1.37913957 0.06574028
1.37918959 0.06404224
1.37923962 0.06239004
1.37928964 0.06078972
1.37933967 0.05925059
1.37938969 0.05774830
1.37943972 0.05612016
1.37948974 0.05486513
1.37953977 0.05355062
1.37958979 0.05228136
1.37963982 0.05106193
1.37968984 0.04989197
1.37973987 0.04876996
1.37978989 0.04769403
1.37983992 0.04666219
1.37988994 0.04567237
1.37993997 0.04472257
1.37998999 0.04381082
1.38004002 0.04293520
1.38009005 0.04209390
1.38014007 0.04128518
1.38019010 0.04050738
1.38024012 0.03975894
1.38029015 0.03903836
1.38034017 0.03834428
1.38039020 0.03767535
1.38044022 0.03703033
1.38049025 0.03640473
1.38054027 0.03580742
1.38059030 0.03522738
1.38064032 0.03466697
1.38069035 0.03412524
1.38074037 0.03360137
1.38079040 0.03309446
1.38084042 0.03260380
1.38089045 0.03212866
1.38094047 0.03166834
1.38099050 0.03122224
1.38104052 0.03078985
1.38109055 0.03037264
1.38114057 0.02996108
1.38119060 0.02956626
1.38124062 0.02918238
1.38129065 0.02880932
1.38134067 0.02844669
1.38139070 0.02809406
1.38144072 0.02775096
1.38149075 0.02741580
1.38154077 0.02709448
1.38159080 0.02677754
1.38164082 0.02646945
1.38169085 0.02616946
1.38174087 0.02587712
1.38179090 0.02559215
1.38184092 0.02531429
1.38189095 0.02504327
1.38194097 0.02477885
1.38199100 0.02452079
1.38204102 0.02426887
1.38209105 0.02402288
1.38214107 0.02378262
1.38219110 0.02354789
1.38224112 0.02331850
1.38229115 0.02309429
1.38234117 0.02287508
1.38239120 0.02266072
1.38244122 0.02245108


==> figures/data/arf/6tube/pml/ref0_p5_alpha5.00_T10.00.dat <==
0.00000100 0.20245006
0.00000101 0.19523343
0.00000101 0.19084715
0.00000102 0.18744493
0.00000102 0.18308325
0.00000103 0.17648484
0.00000103 0.16827966
0.00000104 0.15985113
0.00000104 0.15212360
0.00000105 0.14631512
0.00000105 0.14254704
0.00000106 0.14054401
0.00000106 0.13343262
0.00000107 0.13905941
0.00000107 0.13784292
0.00000108 0.13553163
0.00000108 0.13229213
0.00000109 0.12821351
0.00000109 0.12437582
0.00000110 0.12120493
0.00000110 0.11902940
0.00000111 0.11790806
0.00000111 0.11777239
0.00000112 0.11798039
0.00000112 0.11838124
0.00000113 0.11844591
0.00000113 0.11789222
0.00000114 0.11667311
0.00000114 0.11496968
0.00000115 0.11309582
0.00000115 0.11141380
0.00000116 0.11067180
0.00000116 0.10967123
0.00000117 0.10947433
0.00000117 0.10989705
0.00000118 0.11079258
0.00000118 0.11159763
0.00000119 0.11231501
0.00000119 0.11289133
0.00000120 0.11291643
0.00000120 0.11256428
0.00000121 0.11196417
0.00000121 0.11129745
0.00000122 0.11064634
0.00000122 0.11047242
0.00000123 0.11055802
0.00000123 0.11103857
0.00000124 0.11187787
0.00000124 0.11301803
0.00000125 0.11424397
0.00000125 0.11555163
0.00000126 0.11676577
0.00000126 0.11768903
0.00000127 0.11833159
0.00000127 0.11864013
0.00000128 0.11915113
0.00000128 0.11909116
0.00000129 0.11926967
0.00000129 0.11970167
0.00000130 0.12019642
0.00000130 0.12106023
0.00000131 0.12203968
0.00000131 0.12335054
0.00000132 0.12485929
0.00000132 0.12644298
0.00000133 0.12814140
0.00000133 0.12979671
0.00000134 0.13127496
0.00000134 0.13253233
0.00000135 0.13376904
0.00000135 0.13499007
0.00000136 0.13589907
0.00000136 0.13680794
0.00000137 0.13749140
0.00000137 0.13876979
0.00000138 0.13993743
0.00000138 0.14117572
0.00000139 0.14275261
0.00000139 0.14449274
0.00000140 0.14633671
0.00000140 0.14835464
0.00000141 0.15049837
0.00000141 0.15263454
0.00000142 0.15481987
0.00000142 0.15697889
0.00000143 0.15906709
0.00000143 0.16099146
0.00000144 0.16295223
0.00000144 0.16474359
0.00000145 0.16657144
0.00000145 0.16834188
0.00000146 0.17010773
0.00000146 0.17190357
0.00000147 0.17378519
0.00000147 0.17580631
0.00000148 0.17798901
0.00000148 0.18032099
0.00000149 0.18277772
0.00000149 0.18534690
0.00000150 0.18803555
0.00000150 0.19085210
0.00000151 0.19378273
0.00000151 0.19678203
0.00000152 0.19981014
0.00000152 0.20275252
0.00000153 0.20567662
0.00000153 0.20858920
0.00000154 0.21161636
0.00000154 0.21445576
0.00000155 0.21736388
0.00000155 0.22020476
0.00000156 0.22298160
0.00000156 0.22577594
0.00000157 0.22866978
0.00000157 0.23174298
0.00000158 0.23500062
0.00000158 0.23838127
0.00000159 0.24180600
0.00000159 0.24523537
0.00000160 0.24870190
0.00000160 0.25229495
0.00000161 0.25609991
0.00000161 0.26013549
0.00000162 0.26433585
0.00000162 0.26858668
0.00000163 0.27288262
0.00000163 0.27694629
0.00000164 0.28112011
0.00000164 0.28543494
0.00000165 0.28993613
0.00000165 0.29461759
0.00000166 0.29934426
0.00000166 0.30395024
0.00000167 0.30832618
0.00000167 0.31248901
0.00000168 0.31658228
0.00000168 0.32081582
0.00000169 0.32538029
0.00000169 0.33036861
0.00000170 0.33573483
0.00000170 0.34131527
0.00000171 0.34690292
0.00000171 0.35233302
0.00000172 0.35754188
0.00000172 0.36258493
0.00000173 0.36761168
0.00000173 0.37280376
0.00000174 0.37830025
0.00000174 0.38414373
0.00000175 0.39026902
0.00000175 0.39653738
0.00000176 0.40280520
0.00000176 0.40900247
0.00000177 0.41518472
0.00000177 0.42152898
0.00000178 0.42827136
0.00000178 0.43561107
0.00000179 0.44360836
0.00000179 0.45216114
0.00000180 0.46092650
0.00000180 0.46943277
0.00000181 0.47735253
0.00000181 0.48430711
0.00000182 0.49032644
0.00000182 0.49569167
0.00000183 0.50090423
0.00000183 0.50656250
0.00000184 0.51321578
0.00000184 0.52122765
0.00000185 0.53068063
0.00000185 0.54135162
0.00000186 0.55277147
0.00000186 0.56435346
0.00000187 0.57554958
0.00000187 0.58598375
0.00000188 0.59552336
0.00000188 0.60427413
0.00000189 0.61251028
0.00000189 0.62056895
0.00000190 0.62874409
0.00000190 0.63720992
0.00000191 0.64599160
0.00000191 0.65498661
0.00000192 0.66402710
0.00000192 0.67296603
0.00000193 0.68181666
0.00000193 0.69056810
0.00000194 0.69971925
0.00000194 0.70974381
0.00000195 0.72126269
0.00000195 0.73487913
0.00000196 0.75105771
0.00000196 0.76996371
0.00000197 0.79164970
0.00000197 0.81546955
0.00000198 0.84061226
0.00000198 0.86589390
0.00000199 0.88994631
0.00000199 0.91141521
0.00000200 0.92918264


==> figures/data/arf/6tube/polleti_wl_study.dat <==
1000000.00000000 0.00750711
1000500.25012506 0.00734788
1001000.50025012 0.00678290
1001500.75037519 0.00703755
1002501.25062531 0.00695219
1003001.50075038 0.00685082
1003501.75087544 0.00679871
1004002.00100050 0.00680182
1004502.25112556 0.00658632
1005002.50125063 0.00670820
1005502.75137569 0.00675035
1006003.00150075 0.00681225
1006503.25162581 0.00688176
1007003.50175088 0.00695957
1007503.75187594 0.09486183
1008004.00200100 0.00711467
1008504.25212606 0.00737289
1009004.50225113 0.01216372
1009504.75237619 0.00743695
1010005.00250125 0.00775004
1010505.25262631 0.00804601
1011005.50275138 0.00841281
1011505.75287644 0.00895651
1012006.00300150 0.00757893
1012506.25312656 0.00938926
1013006.50325163 0.01086836
1013506.75337669 0.00871975
1014007.00350175 0.01037036
1014507.25362681 0.01199312
1015007.50375188 0.01253916
1015507.75387694 0.01446805
1016008.00400200 0.00379272
1017008.50425213 0.03288971
1017508.75437719 0.01226820
1018009.00450225 0.01775227
1018509.25462731 0.02224957
1019009.50475238 0.02899074
1019509.75487744 0.06716464
1020010.00500250 0.02468536
1021010.50525263 0.00887017
1021510.75537769 0.03207483
1022011.00550275 0.05696306
1022511.25562781 0.12016682
1023011.50575288 0.23610811
1024512.25612806 0.10025900
1025012.50625313 0.11718020
1025512.75637819 0.59678195
1026513.25662831 0.03222308
1027013.50675338 0.40531859
1027513.75687844 0.03118565
1028014.00700350 0.33677539
1028514.25712856 3.02247965
1029014.50725363 0.09162053
1029514.75737869 0.92584087
1030015.00750375 0.10119516
1030515.25762881 0.12014582
1031015.50775388 1.19463024
1031515.75787894 0.18303825
1032016.00800400 0.28182494
1032516.25812906 0.26601372
1033016.50825413 0.15487170
1033516.75837919 0.20606125
1034017.00850425 0.23636482
1034517.25862931 0.12942533
1035017.50875438 0.07297618
1035517.75887944 0.05555747
1036018.00900450 0.04271833
1036518.25912956 0.03440837
1037018.50925463 0.02867411
1037518.75937969 0.02443904
1038019.00950475 0.02129654
1038519.25962982 0.01879585
1039019.50975488 0.01678256
1039519.75987994 0.01513627
1040020.01000500 0.01387610
1040520.26013006 0.01264113
1041020.51025513 0.01166495
1041520.76038019 0.01083852
1042021.01050525 0.01011219
1042521.26063032 0.00948081
1043021.51075538 0.00892999
1043521.76088044 0.00844486
1044022.01100550 0.00802008
1044522.26113057 0.00764094
1045022.51125563 0.00731050
1045522.76138069 0.00701459
1046023.01150575 0.00676510
1046523.26163082 0.00650420
1047023.51175588 0.00630107
1047523.76188094 0.00612152
1048024.01200600 0.00599413
1048524.26213107 0.00578224
1049024.51225613 0.00566366
1049524.76238119 0.00555428
1050025.01250625 0.00545490
1050525.26263132 0.00537353
1051025.51275638 0.00531167
1051525.76288144 0.00528539
1052026.01300650 0.00503888
1052526.26313157 0.00514364
1053026.51325663 0.00515012
1053526.76338169 0.00537223
1054027.01350675 0.00467005
1054527.26363182 0.00508052
1055027.51375688 0.00512314
1055527.76388194 0.00823366
1056028.01400700 0.00522683
1056528.26413207 0.00530962
1057028.51425713 0.00545717
1057528.76438219 0.00498482
1058029.01450725 0.00547978
1058529.26463232 0.00571527
1059029.51475738 0.01324961
1059529.76488244 0.00554731
1060030.01500750 0.00589578
1060530.26513257 0.00614267
1061030.51525763 0.00642636
1061530.76538269 0.00677708
1062031.01550775 0.00734863
1062531.26563282 0.00231157
1063031.51575788 0.00729381
1063531.76588294 0.00836306
1064032.01600800 0.01145927
1064532.26613307 0.00735637
1065032.51625813 0.00856003
1065532.76638319 0.03120476
1066033.01650825 0.01079043
1066533.26663332 0.01276572
1067033.51675838 0.02354245
1067533.76688344 0.01035570
1068034.01700850 0.01628008
1068534.26713357 0.02677659
1069034.51725863 0.00951150
1069534.76738369 0.01463085
1070035.01750875 0.01977451
1070535.26763382 0.02676857
1071035.51775888 0.04984628
1071535.76788394 0.00818644
1072036.01800900 0.03368341
1072536.26813407 0.04100528
1073036.51825913 0.00453651
1073536.76838419 0.02198685
1074037.01850925 0.04597950
1074537.26863432 0.10320032
1075037.51875938 1.25466898
1075537.76888444 0.03426895
1076038.01900950 0.04121797
1076538.26913457 0.41961894
1077038.51925963 0.02689861
1077538.76938469 0.05575066
1078039.01950975 0.25604874
1078539.26963482 3.32124090
1079039.51975988 0.22505594
1079539.76988494 0.02184053
1080040.02001000 0.32477113
1080540.27013507 0.01214175
1081040.52026013 0.06182301
1081540.77038519 1.03392446
1082041.02051026 0.36650247
1082541.27063532 0.04196026
1083041.52076038 0.23748406
1083541.77088544 0.10523932
1084042.02101051 0.02982932
1084542.27113557 0.27232796
1085042.52126063 0.42947948
1085542.77138569 0.16764537
1086043.02151076 0.15910419
1086543.27163582 0.17294857
1087043.52176088 0.08968331
1087543.77188594 0.09782997
1088044.02201101 0.13242982
1088544.27213607 0.12855761
1089044.52226113 0.07504261
1089544.77238619 0.04969529
1090045.02251126 0.03687344
1090545.27263632 0.02926159
1091045.52276138 0.02421015
1091545.77288644 0.02062956
1092546.27313657 0.01591381
1093046.52326163 0.01425099
1093546.77338669 0.01291484
1094047.02351176 0.01180390
1094547.27363682 0.01086733
1095047.52376188 0.01007222
1095547.77388694 0.00938935
1096048.02401201 0.00879832
1096548.27413707 0.00827424
1097048.52426213 0.00783224
1097548.77438719 0.00743275
1098049.02451226 0.00708424
1098549.27463732 0.00677140
1099049.52476238 0.00649955
1099549.77488744 0.00623313
1100050.02501251 0.00601826
1100550.27513757 0.00582266
1101050.52526263 0.00565227
1101550.77538769 0.00561511
1102051.02551276 0.00532253
1102551.27563782 0.00520505
1103551.77588794 0.00500080
1104052.02601301 0.00491437
1104552.27613807 0.00484152
1105052.52626313 0.00478279
1105552.77638819 0.00474511
1106053.02651326 0.00336924
1106553.27663832 0.00455862
1107053.52676338 0.00460831
1107553.77688844 0.00462196
1108054.02701351 0.00456554
1108554.27713857 0.00446782
1109054.52726363 0.00453150
1109554.77738869 0.00456710
1110055.02751376 0.00461259
1110555.27763882 0.00465107
1111055.52776388 0.00471827
1111555.77788894 0.00481728
1112056.02801401 0.00504126
1112556.27813907 0.00452831
1113056.52826413 0.00490509
1113556.77838919 0.00513138
1114057.02851426 0.00572454
1114557.27863932 0.00441964
1115057.52876438 0.00513808
1115557.77888944 0.00538462
1116058.02901451 0.00564485
1116558.27913957 0.00590130
1117058.52926463 0.00624911
1117558.77938969 0.00678615
1118059.02951476 0.00892676
1118559.27963982 0.00578476
1119059.52976488 0.00709343
1119559.77988994 0.00859333
1120060.03001501 0.02534528
1120560.28014007 0.00622611
1121060.53026513 0.00763720
1121560.78039020 0.00868865
1122061.03051526 0.00989269
1122561.28064032 0.01155098
1123061.53076538 0.01470057
1123561.78089045 0.06027754
1124062.03101551 0.00856635
1124562.28114057 0.01524512
1125062.53126563 0.05508510
1125562.78139070 0.00212480
1126063.03151576 0.00990201
1126563.28164082 0.01462841
1127063.53176588 0.02079660
1127563.78189095 0.02991759
1128064.03201601 0.05844027
1128564.28214107 1.31940137
1129064.53226613 0.00908454
1129564.78239120 0.13537566
1130065.03251626 0.28167477
1131065.53276638 0.01557704
1131565.78289145 0.03702526
1132066.03301651 0.08003881
1132566.28314157 0.35595047
1133066.53326663 0.32881009
1133566.78339170 0.10008080
1134067.03351676 0.02681621
1134567.28364182 1.42022608
1135067.53376688 0.00784308
1135567.78389195 0.01940785
1136068.03401701 0.06917318
1136568.28414207 0.43115970
1137068.53426713 0.91503127
1137568.78439220 0.21628655
1138069.03451726 0.00935007
1138569.28464232 0.24826890
1139569.78489245 0.55305786
1140070.03501751 0.04406144
1140570.28514257 0.46614313
1141070.53526763 0.56573998
1141570.78539270 0.07043854
1142071.03551776 0.01846726
1142571.28564282 0.61972855
1143071.53576788 0.06613306
1143571.78589295 0.02051774
1144072.03601801 0.12584021
1144572.28614307 0.53846472
1145072.53626813 0.13851643
1145572.78639320 0.53072947
1146073.03651826 0.10340689
1147073.53676838 0.06930362
1147573.78689345 0.06273932
1148074.03701851 0.07886699
1148574.28714357 0.09870064
1149074.53726863 0.08817982
1149574.78739370 0.05588658
1150075.03751876 0.03922609
1151075.53776888 0.02443188
1151575.78789395 0.02060765
1152076.03801901 0.01818751
1152576.28814407 0.01573983
1153076.53826913 0.01409876
1153576.78839420 0.01278091
1154077.03851926 0.01169411
1154577.28864432 0.01078888
1155077.53876938 0.01002224
1155577.78889445 0.00936791
1156078.03901951 0.00879761
1156578.28914457 0.00832790
1157078.53926963 0.00787426
1157578.78939470 0.00749847
1158079.03951976 0.00713986
1158579.28964482 0.00684543
1159079.53976988 0.14846460
1159579.78989495 0.00634371
1160080.04002001 0.00613346
1160580.29014507 0.00574510
1161080.54027013 0.29097241
1161580.79039520 0.00558774
1162081.04052026 0.00545054
1162581.29064532 0.00532821
1163081.54077038 0.00521737
1163581.79089545 0.00511712
1164082.04102051 0.00503374
1164582.29114557 0.00495972
1165082.54127064 0.00490840
1165582.79139570 0.00496834
1166083.04152076 0.00472273
1166583.29164582 0.00471787
1167083.54177089 0.00470606
1167583.79189595 0.00472149
1168084.04202101 0.00486080
1168584.29214607 0.00450422
1169084.54227114 0.00457296
1169584.79239620 0.01339377
1170085.04252126 0.00463049
1170585.29264632 0.00463876
1171085.54277139 0.00470205
1171585.79289645 0.00476317
1172086.04302151 0.00485856
1172586.29314657 0.00503031
1173586.79339670 0.00476389
1174087.04352176 0.00500347
1174587.29364682 0.00525004
1175087.54377189 0.00593374
1175587.79389695 0.00390817
1176088.04402201 0.00499564
1176588.29414707 0.00531029
1177088.54427214 0.00555924
1177588.79439720 0.01337019
1178089.04452226 0.00609495
1178589.29464732 0.00646939
1179089.54477239 0.00704467
1179589.79489745 0.00856112
1180090.04502251 0.00332563
1180590.29514757 0.00650704
1181090.54527264 0.00774722
1181590.79539770 0.01000865
1182091.04552276 0.05450825
1182591.29564782 0.00555210
1183091.54577289 0.00730591
1183591.79589795 0.00847720
1184092.04602301 0.01680389
1184592.29614807 0.01110957
1185092.54627314 0.01306393
1185592.79639820 0.01775354
1186093.04652326 0.05229330
1186593.29664832 0.00474142
1187093.54677339 0.01247434
1187593.79689845 0.02397767
1188094.04702351 0.03076783
1188594.29714857 0.00258492
1189094.54727364 0.00855546
1189594.79739870 0.01340046
1190095.04752376 0.02150931
1190595.29764882 0.02823604
1191095.54777389 0.04618677
1191595.79789895 0.13203813
1192096.04802401 0.23791424
1192596.29814907 0.01000814
1193096.54827414 0.07814040
1193596.79839920 0.05150064
1194097.04852426 0.04272797
1194597.29864932 0.00369981
1195597.79889945 0.03378237
1196098.04902451 0.07198659
1196598.29914957 0.24519791
1197098.54927464 3.49468744
1197598.79939970 0.06003804
1198099.04952476 1.11818959
1198599.29964982 0.01959943
1199099.54977489 1.30840997
1199599.79989995 0.01771075
1200100.05002501 0.04615219
1200600.30015007 0.01951511
1201100.55027514 0.06971191
1201600.80040020 0.42835973
1202101.05052526 1.13942183
1202601.30065032 0.30214704
1203101.55077539 0.02637409
1203601.80090045 0.00782348
1204102.05102551 0.44389733
1204602.30115058 0.06260799
1205102.55127564 0.00790821
1205602.80140070 0.01401253
1206103.05152576 0.08262627
1206603.30165083 1.06658047
1207103.55177589 0.31282804
1207603.80190095 0.06286937
1208104.05202601 0.01988689
1208604.30215108 0.03458439
1209104.55227614 0.30054504
1209604.80240120 0.03491672
1210105.05252626 0.01672350
1210605.30265133 0.06534752
1211105.55277639 0.28108342
1211605.80290145 0.25157623
1212106.05302651 0.06719405
1213106.55327664 0.08039479
1213606.80340170 0.10295299
1214107.05352676 0.06665985
1214607.30365183 0.04988123
1215107.55377689 0.05590689
1215607.80390195 0.07066141
1216108.05402701 0.08310996
1216608.30415208 0.07667805
1217108.55427714 0.05274023
1217608.80440220 0.03810516
1218109.05452726 0.02973008
1218609.30465233 0.02441408
1219109.55477739 0.02078211
1219609.80490245 0.01813817
1220110.05502751 0.01607417
1220610.30515258 0.01455000
1221110.55527764 0.01327880
1221610.80540270 0.01222928
1222111.05552776 0.01135226
1222611.30565283 0.01066602
1223111.55577789 0.00996342
1223611.80590295 0.00898339
1224112.05602801 0.00892417
1224612.30615308 0.00850162
1225112.55627814 0.00812741
1225612.80640320 0.00781824
1226113.05652826 0.00745905
1226613.30665333 0.00720401
1227113.55677839 0.00696498
1227613.80690345 0.00675513
1228114.05702851 0.00655967
1228614.30715358 0.00514327
1229114.55727864 0.00622733
1229614.80740370 0.00608946
1230115.05752876 0.00596549
1230615.30765383 0.00585677
1231115.55777889 0.00576684
1231615.80790395 0.00574353
1232116.05802901 0.00547666
1232616.30815408 0.00546839
1233116.55827914 0.00542387
1233616.80840420 0.00539774
1234117.05852926 0.00544659
1234617.30865433 0.00552500
1235117.55877939 0.00503241
1235617.80890445 0.00508403
1236118.05902951 0.00517532
1236618.30915458 0.00518719
1237118.55927964 0.00520913
1237618.80940470 0.00524417
1238119.05952976 0.00524444
1238619.30965483 0.00529440
1239619.80990495 0.00551122
1240120.06003001 0.00576431
1240620.31015508 0.00401925
1241120.56028014 0.00525701
1241620.81040520 0.00549557
1242121.06053027 0.00572055
1242621.31065533 0.00610805
1243121.56078039 0.00702854
1243621.81090545 0.00481851
1244122.06103052 0.00552057
1245122.56128064 0.00608670
1245622.81140570 0.00641968
1246123.06153077 0.00659561
1246623.31165583 0.00693556
1247123.56178089 0.00737384
1247623.81190595 0.00805115
1248124.06203102 0.00977089
1248624.31215608 0.05990967
1249124.56228114 0.00622817
1249624.81240620 0.00779055
1250125.06253127 0.00926909
1250625.31265633 0.01281284
1251125.56278139 0.04806590
1251625.81290645 0.00504493
1252126.06303152 0.00735905
1252626.31315658 0.00872437
1253126.56328164 0.01001445
1253626.81340670 0.01180362
1254127.06353177 0.01301042
1254627.31365683 0.01550988
1255127.56378189 0.02028465
1255627.81390695 0.03690088
1256128.06403202 0.06495123
1256628.31415708 0.00702126
1257128.56428214 0.01487304
1257628.81440720 0.02929240
1258129.06453227 0.31251684
1258629.31465733 0.00779347
1259129.56478239 0.00501715
1259629.81490745 0.01040910
1260130.06503252 0.01578328
1260630.31515758 0.02462554
1261130.56528264 0.03234853
1261630.81540770 0.05105250
1262131.06553277 0.11052435
1262631.31565783 1.47831119
1263131.56578289 0.03568627
1263631.81590795 0.01142645
1264132.06603302 0.08482759
1264632.31615808 0.05981718
1265132.56628314 2.40637278
1265632.81640820 0.00545212
1266133.06653327 0.07102167
1266633.31665833 0.01843634
1267133.56678339 0.03148143
1267633.81690845 0.06229090
1268134.06703352 0.16574485
1268634.31715858 1.25059741
1269134.56728364 0.46515167
1269634.81740870 0.04817933
1270135.06753377 0.85538187
1270635.31765883 0.01878913
1271135.56778389 0.07135026
1271635.81790895 0.20169781
1272136.06803402 0.01087094
1272636.31815908 0.04132091
1273136.56828414 0.01350937
1273636.81840920 0.03929387
1274137.06853427 0.14625638
1274637.31865933 1.43373375
1275137.56878439 0.47226018
1275637.81890945 0.25094112
1276138.06903452 0.03539144
1276638.31915958 0.00841906
1277138.56928464 0.01966124
1277638.81940970 0.75260435
1278139.06953477 0.07110103
1278639.31965983 0.00895533
1279139.56978489 0.00796300
1279639.81990995 0.03068994
1280140.07003502 0.16996336
1280640.32016008 1.51289341
1281140.57028514 0.25061218
1281640.82041021 0.06754126
1282141.07053527 0.02625661
1282641.32066033 0.01395832
1283141.57078539 0.22248477
1283641.82091046 0.16963840
1284142.07103552 0.03292107
1284642.32116058 0.01619009
1285142.57128564 0.02453297
1285642.82141071 0.11247754
1286143.07153577 0.42137435
1286643.32166083 0.20378608
1287143.57178589 0.06786441
1287643.82191096 0.46487464
1288144.07203602 0.09669654
1288644.32216108 0.07383678
1289144.57228614 0.09370545
1289644.82241121 0.05994261
1290145.07253627 0.04685003
1290645.32266133 0.05016254
1291145.57278639 0.05943975
1291645.82291146 0.07289817
1292146.07303652 0.08003113
1292646.32316158 0.07252375
1293146.57328664 0.05329672
1293646.82341171 0.04021103
1294147.07353677 0.03216512
1295147.57378689 0.02313167
1295647.82391196 0.02038249
1296148.07403702 0.01827334
1296648.32416208 0.01660320
1297148.57428714 0.01525255
1297648.82441221 0.01413277
1298149.07453727 0.01322760
1298649.32466233 0.01236282
1299149.57478739 0.01168526
1299649.82491246 0.01108822
1300150.07503752 0.01056456
1300650.32516258 0.01010074
1301150.57528764 0.00969164
1301650.82541271 0.00932121
1302151.07553777 0.00901601
1302651.32566283 0.00870592
1303151.57578789 0.00844074
1303651.82591296 0.00820636
1304152.07603802 0.00799512
1304652.32616308 0.00465769
1305152.57628814 0.00767924
1305652.82641321 0.00728364
1306153.07653827 0.00726079
1306653.32666333 0.00715781
1307153.57678839 0.00706282
1307653.82691346 0.00697677
1308154.07703852 0.00691866
1308654.32716358 0.00683676
1309154.57728864 0.00632046
1309654.82741371 0.00655171
1310155.07753877 0.00653225
1310655.32766383 0.00650716
1311155.57778889 0.00648541
1311655.82791396 0.00647606
1312156.07803902 0.00633476
1312656.32816408 0.00644759
1313156.57828914 0.00646747
1313656.82841421 0.00649823
1314157.07853927 0.00655117
1314657.32866433 0.00664129
1315157.57878939 0.00684609
1315657.82891446 0.00867997
1316158.07903952 0.00604828
1316658.32916458 0.00644072
1317158.57928964 0.00664752
1317658.82941471 0.00637945
1318159.07953977 0.00719305
1318659.32966483 0.00742675
1319159.57978989 0.00355907
1319659.82991496 0.00621485
1320160.08004002 0.00669108
1300000.00000000 0.01071422
1300050.02501251 0.01066351
1300100.05002501 0.01061330
1300150.07503752 0.01056456
1300200.10005002 0.01051273
1300250.12506253 0.01046596
1300300.15007504 0.01041846
1300350.17508754 0.01037143
1300400.20010005 0.01032492
1300450.22511256 0.01027895
1300500.25012506 0.01023274
1300550.27513757 0.01018891
1300600.30015007 0.01014454
1300650.32516258 0.01010074
1300700.35017509 0.01005748
1300750.37518759 0.01001474
1300800.40020010 0.00997252
1300850.42521261 0.00993081
1300900.45022511 0.00988961
1300950.47523762 0.00984892
1301000.50025013 0.00980875
1301050.52526263 0.00976911
1301100.55027514 0.00973005
1301150.57528764 0.00969164
1301200.60030015 0.00965413
1301250.62531266 0.00961842
1301300.65032516 0.00958976
1301350.67533767 0.00950462
1301400.70035018 0.00949228
1301450.72536268 0.00945920
1301500.75037519 0.00942348
1301550.77538769 0.00938953
1301600.80040020 0.00935483
1301650.82541271 0.00932121
1301700.85042521 0.00928139
1301750.87543772 0.00924931
1301800.90045022 0.00921537
1301850.92546273 0.00918116
1301900.95047524 0.00914655
1301950.97548774 0.00911092
1302001.00050025 0.00909633
1302051.02551276 0.00895005
1302101.05052526 0.00907491
1302151.07553777 0.00901602
1302201.10055028 0.00897902
1302251.12556278 0.00901200
1302301.15057529 0.00891031
1302351.17558779 0.00888020
1302401.20060030 0.00885022
1302451.22561281 0.00882062
1302501.25062531 0.00879141
1302551.27563782 0.00876257
1302601.30065033 0.00873408
1302651.32566283 0.00870592
1302701.35067534 0.00867801
1302751.37568784 0.00865044
1302801.40070035 0.00862296
1302851.42571286 0.00859502
1302901.45072536 0.00858562
1302951.47573787 0.00854588
1303001.50075038 0.00851912
1303051.52576288 0.00849307
1303101.55077539 0.00846726
1303151.57578789 0.00844074
1303201.60080040 0.00842112
1303251.62581291 0.00839437
1303301.65082541 0.00836971
1303351.67583792 0.00834555
1303401.70085043 0.00827038
1303451.72586293 0.00829382
1303501.75087544 0.00824373
1303551.77588794 0.00825049
1303601.80090045 0.00822768
1303651.82591296 0.00820677
1303701.85092546 0.00818470
1303751.87593797 0.00816282
1303801.90095048 0.00814118
1303851.92596298 0.00811982
1303901.95097549 0.00809878
1303951.97598799 0.00807810
1304002.00100050 0.00805803
1304052.02601301 0.00804194
1304102.05102551 0.00801342
1304152.07603802 0.00799512
1304202.10105053 0.00797590
1304252.12606303 0.00795673
1304302.15107554 0.00793774
1304352.17608804 0.00791900
1304402.20110055 0.00790053
1304452.22611306 0.00788234
1304502.25112556 0.00786445
1304552.27613807 0.00784689
1304602.30115058 0.00782967
1304652.32616308 0.00781308
1304702.35117559 0.00779641
1304752.37618809 0.00778054
1304802.40120060 0.00776592
1304852.42621311 0.00774804
1304902.45122561 0.00773459
1304952.47623812 0.00772114
1305002.50125063 0.00770897
1305052.52626313 0.00769703
1305102.55127564 0.00768708
1305152.57628814 0.00767924
1305202.60130065 0.00767450
1305252.62631316 0.00767457
1305302.65132566 0.00768306
1305352.67633817 0.00770797
1305402.70135068 0.00777331
1305452.72636318 0.00799668
1305502.75137569 0.02327712
1305552.77638819 0.00697072
1305602.80140070 0.00721377
1305652.82641321 0.00728364
1305702.85142571 0.00731107
1305752.87643822 0.00732173
1305802.90145073 0.00732413
1305852.92646323 0.00732189
1305902.95147574 0.00731687
1305952.97648824 0.00731009
1306003.00150075 0.00730183
1306053.02651326 0.00729420
1306103.05152576 0.00728924
1306153.07653827 0.00726079
1306203.10155078 0.00725773
1306253.12656328 0.00724824
1306303.15157579 0.00723783
1306353.17658829 0.00722705
1306403.20160080 0.00721607
1306453.22661331 0.00720493
1306503.25162581 0.00719366
1306553.27663832 0.00718220
1306603.30165083 0.00717041
1306653.32666333 0.00715781
1306703.35167584 0.00713645
1306753.37668834 0.00710917
1306803.40170085 0.00715851
1306853.42671336 0.00713132
1306903.45172586 0.00711731
1306953.47673837 0.00710547
1307003.50175088 0.00709444
1307053.52676338 0.00708383
1307103.55177589 0.00707174
1307153.57678839 0.00706282
1307203.60180090 0.00704951
1307253.62681341 0.00704811
1307303.65182591 0.00703707
1307353.67683842 0.00702748
1307403.70185093 0.00701837
1307453.72686343 0.00700955
1307503.75187594 0.00700098
1307553.77688844 0.00699266
1307603.80190095 0.00698458
1307653.82691346 0.00697677
1307703.85192596 0.00696922
1307753.87693847 0.00696195
1307803.90195098 0.00695500
1307853.92696348 0.00694839
1307903.95197599 0.00694215
1307953.97698849 0.00693633
1308004.00200100 0.00693099
1308054.02701351 0.00692619
1308104.05202601 0.00692203
1308154.07703852 0.00691866
1308204.10205103 0.00691624
1308254.12706353 0.00691504
1308304.15207604 0.00691547
1308354.17708854 0.00691820
1308404.20210105 0.00692460
1308454.22711356 0.00693777
1308504.25212606 0.00696779
1308554.27713857 0.00708459
1308604.30215108 0.00658413
1308654.32716358 0.00683676
1308704.35217609 0.00689547
1308754.37718859 0.00694879
1308804.40220110 0.00699733
1308854.42721361 0.00710363
1308904.45222611 0.00732143
1308954.47723862 0.00807774
1309004.50225113 0.00221778
1309054.52726363 0.00574140
1309104.55227614 0.00616565
1309154.57728864 0.00632046
1309204.60230115 0.00639806
1309254.62731366 0.00644240
1309304.65232616 0.00642907
1309354.67733867 0.00648717
1309454.72736368 0.00646449
1309504.75237619 0.00663884
1309554.77738869 0.00656392
1309604.80240120 0.00655481
1309654.82741371 0.00655171
1309704.85242621 0.00654994
1309754.87743872 0.00654844
1309804.90245123 0.00654690
1309854.92746373 0.00654522
1309904.95247624 0.00654338
1309954.97748874 0.00654136
1310005.00250125 0.00653925
1310055.02751376 0.00653700
1310105.05252626 0.00653466
1310155.07753877 0.00653225
1310205.10255128 0.00652978
1310255.12756378 0.00652728
1310305.15257629 0.00652476
1310355.17758879 0.00652225
1310405.20260130 0.00652169
1310455.22761381 0.00651697
1310505.25262631 0.00651450
1310555.27763882 0.00651202
1310605.30265133 0.00650958
1310655.32766383 0.00650716
1310705.35267634 0.00650482
1310755.37768884 0.00650251
1310805.40270135 0.00650029
1310855.42771386 0.00649817
1310905.45272636 0.00649620
1310955.47773887 0.00649456
1311005.50275138 0.00649509
1311055.52776388 0.00648695
1311105.55277639 0.00648678
1311155.57778889 0.00648541
1311205.60280140 0.00648394
1311255.62781391 0.00648251
1311305.65282641 0.00648115
1311355.67783892 0.00647991
1311405.70285143 0.00647882
1311455.72786393 0.00647784
1311505.75287644 0.00647705
1311555.77788894 0.00647646
1311605.80290145 0.00647611
1311655.82791396 0.00647606
1311705.85292646 0.00647641
1311755.87793897 0.00647672
1311805.90295148 0.00647855
1311855.92796398 0.00648108
1311905.95297649 0.00648526
1311955.97798899 0.00649257
1312006.00300150 0.00650706
1312056.02801401 0.00654551
1312106.05302651 0.00684816
1312156.07803902 0.00633476
1312206.10305153 0.00640001
1312256.12806403 0.00642465
1312306.15307654 0.09199034
1312356.17808904 0.00642640
1312406.20310155 0.00643392
1312456.22811406 0.00643812
1312506.25312656 0.00644114
1312556.27813907 0.00644357
1312606.30315158 0.00642395
1312656.32816408 0.00644760
1312706.35317659 0.00644917
1312756.37818909 0.00645119
1312806.40320160 0.00645296
1312856.42821411 0.00645475
1312906.45322661 0.00645657
1312956.47823912 0.00645842
1313006.50325163 0.00646015
1313056.52826413 0.00646521
1313106.55327664 0.00646532
1313156.57828914 0.00646747
1313206.60330165 0.00646985
1313256.62831416 0.00647238
1313306.65332666 0.00647505
1313356.67833917 0.00647788
1313406.70335168 0.00648086
1313506.75337669 0.00648729
1313556.77838919 0.00649076
1313606.80340170 0.00649440
1313656.82841421 0.00649823
1313706.85342671 0.00650225
1313756.87843922 0.00650645
1313806.90345173 0.00651085
1313856.92846423 0.00651541
1313906.95347674 0.00652006
1313956.97848924 0.00652441
1314007.00350175 0.00652032
1314057.02851426 0.00654069
1314107.05352676 0.00654488
1314157.07853927 0.00655117
1314207.10355178 0.00655778
1314257.12856428 0.00656487
1314307.15357679 0.00657242
1314357.17858929 0.00658046
1314407.20360180 0.00658901
1314457.22861431 0.00659812
1314507.25362681 0.00660784
1314557.27863932 0.00661822
1314607.30365183 0.00662934
1314657.32866433 0.00664129
1314707.35367684 0.00665417
1314757.37868934 0.00666947
1314807.40370185 0.00668325
1314857.42871436 0.00669979
1314907.45372686 0.00671948
1314957.47873937 0.00673799
1315007.50375188 0.00676029
1315057.52876438 0.00678723
1315107.55377689 0.00681365
1315157.57878939 0.00684609
1315207.60380190 0.00688374
1315257.62881441 0.00692811
1315307.65382691 0.00698139
1315357.67883942 0.00704700
1315407.70385193 0.00712965
1315457.72886443 0.00723830
1315507.75387694 0.00738809
1315557.77888944 0.00760932
1315607.80390195 0.00797189
1315657.82891446 0.00867991
1315707.85392696 0.01068211
1315757.87893947 0.03887059
1315807.90395198 0.00252181
1315857.92896448 0.00438009
1315907.95397699 0.00510300
1315957.97898949 0.00546461
1316008.00400200 0.00569588
1316058.02901451 0.00584995
1316108.05402701 0.00596214
1316158.07903952 0.00604827
1316208.10405203 0.00611713
1316258.12906453 0.00617394
1316308.15407704 0.00622205
1316358.17908954 0.00626370
1316408.20410205 0.00630044
1316458.22911456 0.00633337
1316508.25412706 0.00636331
1316558.27913957 0.00639089
1316608.30415208 0.00641657
1316658.32916458 0.00644072
1316708.35417709 0.00646363
1316758.37918959 0.00648556
1316808.40420210 0.00650672
1316858.42921461 0.00652729
1316908.45422711 0.00654743
1316958.47923962 0.00656727
1317008.50425213 0.00658708
1317058.52926463 0.00660661
1317108.55427714 0.00662665
1317158.57928964 0.00664752
1317208.60430215 0.00665434
1317258.62931466 0.00672372
1317308.65432716 0.00667670
1317408.70435218 0.00672810
1317458.72936468 0.00769039
1317508.75437719 0.00673811
1317558.77938969 0.00682276
1317608.80440220 0.00681175
1317658.82941471 0.00658533
1317708.85442721 0.00687487
1317758.87943972 0.00690161
1317808.90445223 0.00692950
1317858.92946473 0.00695896
1317908.95447724 0.00699031
1317958.97948974 0.00702396
1318009.00450225 0.00706031
1318059.02951476 0.00710082
1318109.05452726 0.00714454
1318159.07953977 0.00719221
1318209.10455228 0.00725049
1318259.12956478 0.00731683
1318309.15457729 0.00739756
1318359.17958979 0.00750169
1318409.20460230 0.00765022
1318459.22961481 0.00791026
1318509.25462731 0.00869830
1318559.27963982 0.00831050
1318609.30465233 0.00699960
1318659.32966483 0.00742675
1318709.35467734 0.00772186
1318759.37968985 0.00802349
1318809.40470235 0.00840323
1318859.42971486 0.00894998
1318909.45472736 0.00989623
1318959.47973987 0.01140217
1319009.50475238 0.01912303
1319109.55477739 0.00192927
1319159.57978989 0.00355907
1319209.60480240 0.00445932
1319259.62981491 0.00499178
1319309.65482741 0.00534685
1319359.67983992 0.00560967
1319409.70485243 0.00583600
1319459.72986493 0.00621796
1319509.75487744 0.00576012
1319559.77988994 0.00600701
1319609.80490245 0.00612581
1319659.82991496 0.00621485
1319709.85492746 0.00629117
1319759.87993997 0.00633544
1319809.90495248 0.00640160
1319859.92996498 0.00645353
1319909.95497749 0.00650036
1319959.97999000 0.00654347
1320010.00500250 0.00658363
1320060.03001501 0.00662137
1320110.05502751 0.00665707
1320160.08004002 0.00669108
1320210.10505253 0.00672365
1320260.13006503 0.00675498
1320310.15507754 0.00678528
1320360.18009005 0.00681467
1320410.20510255 0.00684331
1320460.23011506 0.00686007
1320510.25512756 0.00689878
1320560.28014007 0.00692589
1320610.30515258 0.00695368
1320660.33016508 0.00697744
1320710.35517759 0.00700385
1320760.38019010 0.00702974
1320810.40520260 0.00705541
1320860.43021511 0.00708097
1320910.45522761 0.00710652
1320960.48024012 0.00713200
1321010.50525263 0.00715758
1321060.53026513 0.00718328
1321110.55527764 0.00720918
1321160.58029015 0.00723535
1321210.60530265 0.00726188
1321260.63031516 0.00728891
1321310.65532766 0.00731662
1321360.68034017 0.00734532
1321410.70535268 0.00737557
1321460.73036518 0.00740845
1321510.75537769 0.00747998
1321560.78039020 0.00739106
1321610.80540270 0.00747670
1321660.83041521 0.00752335
1321710.85542771 0.00757223
1321760.88044022 0.00763294
1321810.90545273 0.00772326
1321860.93046523 0.00790794
1321910.95547774 0.00870209
1321960.98049025 0.04794658
1322011.00550275 0.00775071
1322061.03051526 0.00761227
1322111.05552776 0.00763086
1322161.08054027 0.00766560
1322211.10555278 0.00770416
1322261.13056528 0.00781945
1322311.15557779 0.00776843
1322361.18059030 0.00785777
1322411.20560280 0.00781143
1322461.23061531 0.00785542
1322511.25562781 0.00789227
1322561.28064032 0.00792776
1322611.30565283 0.00796295
1322661.33066533 0.00799821
1322711.35567784 0.00803374
1322761.38069035 0.00806967
1322811.40570285 0.00810609
1322861.43071536 0.00814308
1322911.45572786 0.00818070
1322961.48074037 0.00821903
1323011.50575288 0.00825812
1323061.53076538 0.00829804
1323111.55577789 0.00833884
1323161.58079040 0.00838063
1323211.60580290 0.00842344
1323261.63081541 0.00846736
1323311.65582791 0.00851248
1323361.68084042 0.00855889
1323411.70585293 0.00860669
1323461.73086543 0.00865600
1323511.75587794 0.00870695
1323561.78089044 0.00875971
1323611.80590295 0.00881444
1323661.83091546 0.00887143
1323711.85592796 0.00893105
1323761.88094047 0.00899402
1323811.90595298 0.00906234
1323861.93096548 0.00914928
1323911.95597799 0.00913743
1323961.98099050 0.00924939
1324012.00600300 0.00934576
1324062.03101551 0.00932783
1324112.05602801 0.00947339
1324162.08104052 0.00957316
1324212.10605303 0.00965756
1324262.13106553 0.00976809
1324312.15607804 0.00987926
1324362.18109055 0.00999789
1324412.20610305 0.01012562
1324462.23111556 0.01026346
1324512.25612806 0.01040876
1324562.28114057 0.01076364
1324612.30615308 0.01080493
1324662.33116558 0.01101610
1324712.35617809 0.01126617
1324762.38119060 0.01156748
1324812.40620310 0.01196817
1324862.43121561 0.01408132
1324912.45622811 0.01242908
1324962.48124062 0.01311114
1325012.50625313 0.01388185
1325062.53126563 0.01488457
1325112.55627814 0.01628784
1325162.58129065 0.01841833
1325212.60630315 0.02205028
1325262.63131566 0.02954212
1325312.65632816 0.05224150
1325362.68134067 0.30237668
1325412.70635318 0.06242343
1325462.73136568 0.00359081
1325512.75637819 0.00204997
1325562.78139070 0.00287076
1325612.80640320 0.00376205
1325662.83141571 0.00450729
1325712.85642821 0.00511385
1325762.88144072 0.00561253
1325812.90645323 0.00602990
1325862.93146573 0.00638582
1325912.95647824 0.00669473
1325962.98149075 0.00696717
1326013.00650325 0.00721101
1326063.03151576 0.00743213
1326113.05652826 0.00763506
1326163.08154077 0.00782337
1326213.10655328 0.00799985
1326263.13156578 0.00816677
1326313.15657829 0.00832601
1326363.18159080 0.00847912
1326413.20660330 0.00862743
1326463.23161581 0.00877207
1326513.25662831 0.00891406
1326563.28164082 0.00905428
1326613.30665333 0.00919359
1326663.33166583 0.00933277
1326713.35667834 0.00947255
1326763.38169085 0.00961370
1326813.40670335 0.00975691
1326863.43171586 0.00990296
1326913.45672836 0.01005267
1326963.48174087 0.01020689
1327013.50675338 0.01036656
1327063.53176588 0.01053271
1327113.55677839 0.01070640
1327163.58179090 0.01088925
1327213.60680340 0.01108262
1327263.63181591 0.01128841
1327313.65682841 0.01150881
1327363.68184092 0.01174652
1327413.70685343 0.01200482
1327463.73186593 0.01228781
1327513.75687844 0.01260073
1327563.78189095 0.01295030
1327613.80690345 0.01334545
1327663.83191596 0.01379822
1327713.85692846 0.01432543
1327763.88194097 0.01495152
1327813.90695348 0.01570985
1327863.93196598 0.01666349
1327913.95697849 0.01790687
1327963.98199100 0.01962508
1328014.00700350 0.02221798
1328064.03201601 0.02677076
1328114.05702851 0.03782722
1328164.08204102 0.10488509
1328214.10705353 0.08178519
1328264.13206603 0.02616306
1328314.15707854 0.03288894
1328364.18209105 0.06585111
1328414.20710355 0.35966923
1328464.23211606 0.20011161
1328514.25712856 0.01156076
1328564.28214107 0.00225146
1328664.33216608 0.00211727
1328714.35717859 0.00283361
1328764.38219110 0.00335901
1328814.40720360 0.00413422
1328864.43221611 0.00467153
1328914.45722861 0.00514413
1328964.48224112 0.00556253
1329014.50725363 0.00593610
1329064.53226613 0.00627253
1329114.55727864 0.00657807
1329164.58229115 0.00685782
1329214.60730365 0.00711588
1329264.63231616 0.00734766
1329314.65732866 0.00757969
1329364.68234117 0.00779051
1329414.70735368 0.00798960
1329464.73236618 0.00817872
1329514.75737869 0.00835893
1329564.78239120 0.00853326
1329614.80740370 0.00870043
1329664.83241621 0.00886190
1329714.85742871 0.00901865
1329764.88244122 0.00917127
1329814.90745373 0.00932033
1329864.93246623 0.00946639
1329914.95747874 0.00960986
1329964.98249125 0.00975117
1330015.00750375 0.00989075
1330065.03251626 0.01002897
1330115.05752876 0.01016616
1330165.08254127 0.01030435
1330215.10755378 0.01043879
1330265.13256628 0.01057491
1330315.15757879 0.01071135
1330365.18259130 0.01084850
1330415.20760380 0.01098680
1330465.23261631 0.01112684
1330515.25762881 0.01127019
1330565.28264132 0.01141106
1330615.30765383 0.01156097
1330665.33266633 0.01171517
1330715.35767884 0.01187652
1330765.38269135 0.01204830
1330815.40770385 0.01223587
1330865.43271636 0.01244887
1330915.45772886 0.01270645
1330965.48274137 0.01305177
1331015.50775388 0.01360126
1331065.53276638 0.01477271
1331115.55777889 0.01915904
1331165.58279140 0.14142428
1331215.60780390 0.02846861
1331265.63281641 0.01596108
1331315.65782891 0.01446255
1331365.68284142 0.01412365
1331415.70785393 0.01407993
1331465.73286643 0.01414536
1331565.78289145 0.01440743
1331615.80790395 0.01457112
1331665.83291646 0.01475251
1331715.85792896 0.01481797
1331765.88294147 0.01512686
1331815.90795398 0.01533942
1331865.93296648 0.01578212
1331915.95797899 0.01581395
1331965.98299150 0.01608086
1332016.00800400 0.01640233
1332066.03301651 0.01690161
1332116.05802901 0.02244371
1332166.08304152 0.01617001
1332216.10805403 0.01679039
1332266.13306653 0.01716499
1332316.15807904 0.01933571
1332366.18309155 0.01790260
1332416.20810405 0.01822752
1332466.23311656 0.01857107
1332516.25812906 0.01893004
1332566.28314157 0.01930589
1332616.30815408 0.01970073
1332666.33316658 0.02011688
1332716.35817909 0.02055694
1332766.38319160 0.02102378
1332816.40820410 0.02153766
1332866.43321661 0.02205133
1332916.45822911 0.02262001
1332966.48324162 0.02323190
1333016.50825413 0.02389292
1333066.53326663 0.02461017
1333116.55827914 0.02539218
1333166.58329165 0.02624931
1333216.60830415 0.02719420
1333266.63331666 0.02824247
1333316.65832916 0.02941346
1333366.68334167 0.03072891
1333416.70835418 0.03224603
1333466.73336668 0.03396462
1333516.75837919 0.03596794
1333566.78339170 0.03832983
1333616.80840420 0.04115931
1333666.83341671 0.04461492
1333716.85842921 0.04893526
1333766.88344172 0.05449597
1333816.90845423 0.06192292
1333866.93346673 0.07233794
1333916.95847924 0.08795963
1333966.98349175 0.11383160
1334017.00850425 0.16415452
1334067.03351676 0.29719211
1334117.05852926 1.08883785
1334167.08354177 0.81376265
1334217.10855428 0.00491266
1334267.13356678 0.09457231
1334317.15857929 2.76336866
1334367.18359180 0.34546157
1334417.20860430 0.06516776
1334467.23361681 0.02185769
1334517.25862931 0.00935851
1334567.28364182 0.00496389
1334617.30865433 0.00348460
1334667.33366683 0.00323701
1334717.35867934 0.00355990
1334767.38369185 0.00416017
1334817.40870435 0.00489868
1334867.43371686 0.00570682
1334917.45872936 0.00655326
1334967.48374187 0.00743115
1335017.50875438 0.00836709
1335067.53376688 0.00953958
1335117.55877939 1.14378910
1335167.58379190 0.00980427
1335217.60880440 0.01093445
1335267.63381691 0.01185730
1335317.65882941 0.01273529
1335367.68384192 0.01359706
1335417.70885443 0.01447250
1335467.73386693 0.01536433
1335517.75887944 0.01628254
1335567.78389195 0.01723611
1335617.80890445 0.01823448
1335667.83391696 0.01928826
1335717.85892946 0.02040976
1335767.88394197 0.02161358
1335817.90895448 0.02291750
1335867.93396698 0.02434332
1335917.95897949 0.02591880
1335967.98399200 0.02767942
1336018.00900450 0.02967173
1336068.03401701 0.03195823
1336118.05902951 0.03462550
1336168.08404202 0.03779099
1336218.10905453 0.04164002
1336268.13406703 0.04644188
1336318.15907954 0.05263680
1336368.18409205 0.06098145
1336418.20910455 0.07290602
1336468.23411706 0.09182481
1336518.25912956 0.12113892
1336568.28414207 0.18672861
1336618.30915458 0.37860394
1336668.33416708 1.66420019
1336718.35917959 1.43897431
1336768.38419210 0.18573134
1336818.40920460 0.08198874
1336868.43421711 0.07915942
1336918.45922961 0.11934605
1336968.48424212 0.25279683
1337018.50925463 0.98382756
1337068.53426713 2.22186107
1337118.55927964 0.25695528
1337168.58429215 0.06760573
1337218.60930465 0.02415396
1337268.63431716 0.00960083
1337318.65932966 0.00398209
1337368.68434217 0.00197337
1337418.70935468 0.00196962
1337468.73436718 0.00495980
1337518.75937969 0.00556539
1337568.78439220 0.04223829
1337618.80940470 0.01695032
1337668.83441721 0.00257175
1337718.85942971 0.00190950
1337768.88444222 0.00225353
1337818.90945473 0.00280378
1337868.93446723 0.00340966
1337918.95947974 0.00402776
1337968.98449225 0.00464264
1338019.00950475 0.00524945
1338069.03451726 0.00584587
1338119.05952976 0.00643173
1338169.08454227 0.00700756
1338219.10955478 0.00757428
1338269.13456728 0.00813297
1338319.15957979 0.00868482
1338369.18459230 0.00923093
1338419.20960480 0.00977265
1338469.23461731 0.01031128
1338519.25962981 0.01084593
1338569.28464232 0.01138327
1338619.30965483 0.01191984
1338669.33466733 0.01245839
1338719.35967984 0.01300046
1338769.38469235 0.01354780
1338819.40970485 0.01410240
1338869.43471736 0.01466691
1338919.45972986 0.01524450
1338969.48474237 0.01583978
1339019.50975488 0.01645943
1339069.53476738 0.01711708
1339119.55977989 0.01782082
1339169.58479240 0.01861173
1339219.60980490 0.01954900
1339269.63481741 0.02077020
1339319.65982991 0.02262783
1339369.68484242 0.02625041
1339419.70985493 0.03690353
1339469.73486743 0.11084227
1339519.75987994 0.38367435
1339569.78489245 0.06050295
1339619.80990495 0.03747590
1339669.83491746 0.03203720
1339719.85992996 0.03030260
1339769.88494247 0.02984033
1339819.90995498 0.02995144
1339869.93496748 0.03038448
1339919.95997999 0.03107520
1339969.98499250 0.03112391
1340020.01000500 0.03239841
1340070.03501751 0.03337609
1340120.06003001 0.03440907
1340170.08504252 0.03551492
1340220.11005503 0.03672393
1340270.13506753 0.03802917
1340320.16008004 0.03924225
1340370.18509255 0.04068148
1340420.21010505 0.04221029
1340470.23511756 0.04384095
1340520.26013007 0.04558501
1340570.28514257 0.04745461
1340620.31015508 0.04946350
1340670.33516758 0.05162754
1340720.36018009 0.05396517
1340770.38519260 0.05649793
1340820.41020510 0.05925181
1340870.43521761 0.06225398
1340920.46023012 0.06554301
1340970.48524262 0.06916001
1341020.51025513 0.07315618
1341070.53526763 0.07759371
1341120.56028014 0.08254920
1341170.58529265 0.08811982
1341220.61030515 0.09441994
1341270.63531766 0.10161446
1341320.66033016 0.10991246
1341370.68534267 0.11977924
1341420.71035518 0.13133125
1341470.73536768 0.14680393
1341520.76038019 0.10749617
1341570.78539270 0.17154694
1341620.81040520 0.19621415
1341670.83541771 0.22545019
1341720.86043022 0.26238993
1341770.88544272 0.31072626
1341820.91045523 0.37617806
1341870.93546773 0.46835637
1341920.96048024 0.60448495
1341970.98549275 0.81753182
1342021.01050525 1.17282060
1342071.03551776 1.82041428
1342121.06053027 3.00721470
1342171.08554277 4.56799463
1342221.11055528 4.27907934
1342271.13556778 2.46167664
1342321.16058029 1.29595904
1342371.18559280 0.72635531
1342421.21060530 0.43785635
1342471.23561781 0.28134752
1342521.26063032 0.18768883
1342571.28564282 0.12992363
1342621.31065533 0.09231527
1342671.33566783 0.06696124
1342721.36068034 0.04945040
1342771.38569285 0.03682456
1342821.41070535 0.02805538
1342871.43571786 0.02169531
1342921.46073037 0.01712978
1342971.48574287 0.01389908
1343021.51075538 0.01168403
1343071.53576788 0.01026009
1343121.56078039 0.00947297
1343171.58579290 0.00920974
1343221.61080540 0.00939533
1343271.63581791 0.00998080
1343321.66083042 0.01094116
1343371.68584292 0.01226958
1343421.71085543 0.01397849
1343471.73586793 0.01610131
1343521.76088044 0.01869832
1343571.78589295 0.02186809
1343621.81090545 0.02579049
1343671.83591796 0.03159905
1343721.86093047 0.03567810
1343771.88594297 0.04336756
1343821.91095548 0.05322966
1343871.93596798 0.06660213
1343921.96098049 0.08567567
1343971.98599300 0.11468520
1344022.01100550 0.16284589
1344072.03601801 0.25370817
1344122.06103052 0.46604406
1344172.08604302 2.65819595
1344222.11105553 2.72313494
1344272.13606803 2.13826679
1344322.16108054 0.63724154
1344372.18609305 0.26523320
1344422.21110555 0.14374741
1344472.23611806 0.09439656
1344522.26113056 0.07268471
1344572.28614307 0.06423610
1344622.31115558 0.06367761
1344672.33616808 0.06917572
1344722.36118059 0.08074096
1344772.38619310 0.09999861
1344822.41120560 0.13088734
1344872.43621811 0.18192363
1344922.46123062 0.27260977
1344972.48624312 0.45352646
1345022.51125563 0.87793094
1345072.53626813 1.99435352
1345122.56128064 2.98815590
1345172.58629315 1.42294978
1345222.61130565 0.59497231
1345272.63631816 0.29574523
1345322.66133067 0.16786232
1345372.68634317 0.10402784
1345422.71135568 0.06840233
1345472.73636818 0.04687142
1345522.76138069 0.03308109
1345572.78639320 0.02386217
1345622.81140570 0.01750117
1345672.83641821 0.01301164
1345722.86143072 0.00979424
1345772.88644322 0.00746849
1345822.91145573 0.00577941
1345872.93646823 0.00444407
1345922.96148074 0.00383085
1345972.98649325 0.00324337
1346023.01150575 0.00289672
1346073.03651826 0.00272070
1346123.06153077 0.00269938
1346173.08654327 0.00279276
1346223.11155578 0.00298582
1346273.13656828 0.00326489
1346323.16158079 0.00361970
1346373.18659330 0.00404290
1346423.21160580 0.00452955
1346473.23661831 0.00507699
1346523.26163082 0.00568481
1346573.28664332 0.00635521
1346623.31165583 0.00709379
1346673.33666833 0.00791111
1346723.36168084 0.00882579
1346773.38669335 0.00987072
1346823.41170585 0.01110649
1346873.43671836 0.01265303
1346923.46173087 0.01477412
1346973.48674337 0.01814927
1347023.51175588 0.02506073
1347073.53676838 0.05001267
1347123.56178089 0.02487645
1347173.58679340 0.54213589
1347223.61180590 0.14237639
1347273.63681841 0.05386114
1347323.66183092 0.03727043
1347373.68684342 0.03209109
1347423.71185593 0.03116119
1347473.73686843 0.03068744
1347523.76188094 0.03127733
1347573.78689345 0.03236741
1347623.81190595 0.03380174
1347673.83691846 0.03550867
1347723.86193097 0.03745487
1347773.88694347 0.03963158
1347823.91195598 0.04199922
1347873.93696848 0.04463373
1347923.96198099 0.04750548
1347973.98699350 0.05064146
1348024.01200600 0.05406805
1348074.03701851 0.05781687
1348124.06203102 0.06192082
1348174.08704352 0.06644081
1348224.11205603 0.07141569
1348274.13706853 0.07691544
1348324.16208104 0.08301783
1348374.18709355 0.08981660
1348424.21210605 0.09742571
1348474.23711856 0.10598553
1348524.26213107 0.11567495
1348574.28714357 0.12677135
1348624.31215608 0.13866745
1348674.33716858 0.15350720
1348724.36218109 0.17036498
1348774.38719360 0.19010067
1348824.41220610 0.21262157
1348874.43721861 0.24087507
1348924.46223112 0.27440596
1348974.48724362 0.31539213
1349024.51225613 0.36625951
1349074.53726863 0.43044256
1349124.56228114 0.51296764
1349174.58729365 0.62154131
1349224.61230615 0.70606228
1349274.63731866 0.96210888
1349324.66233117 1.24152008
1349374.68734367 1.63940157
1349424.71235618 2.20314039
1349474.73736868 2.95087387
1349524.76238119 3.74481387
1349574.78739370 4.15013302
1349624.81240620 3.78552062
1349674.83741871 2.94618129
1349724.86243122 2.12641471
1349774.88744372 1.51294247
1349824.91245623 1.09117618
1349874.93746873 0.80488893
1349924.96248124 0.60776498
1349974.98749375 0.45492445
1350025.01250625 0.36858205
1350075.03751876 0.29420160
1350125.06253127 0.23848931
1350175.08754377 0.19534635
1350225.11255628 0.16158171
1350275.13756878 0.16872312
1350325.16258129 0.11711540
1350375.18759380 0.09889380
1350425.21260630 0.08465758
1350475.23761881 0.07318611
1350525.26263132 0.06390192
1350575.28764382 0.05643394
1350625.31265633 0.05053670
1350675.33766883 0.04606125
1350725.36268134 0.04295336
1350775.38769385 0.04125978
1350825.41270635 0.04116308
1350875.43771886 0.04305057
1350925.46273137 0.04763608
1350975.48774387 0.05672451
1351025.51275638 0.07242034
1351075.53776888 0.10150706
1351125.56278139 0.15926288
1351175.58779390 0.29050319
1351225.61280640 0.65113132
1351275.63781891 1.58137219
1351325.66283142 1.34442944
1351375.68784392 0.53758399
1351425.71285643 0.24837074
1351475.73786893 0.11577952
1351525.76288144 0.10000789
1351575.78789395 0.06588654
1351625.81290645 0.04735299
1351675.83791896 0.03578111
1351725.86293147 0.02812556
1351775.88794397 0.02291105
1351825.91295648 0.01933749
1351875.93796898 0.01695135
1351925.96298149 0.01548911
1351975.98799400 0.01480894
1352026.01300650 0.01487918
1352076.03801901 0.01604403
1352126.06303152 0.01517638
1352176.08804402 0.01814604
1352226.11305653 0.02130685
1352276.13806903 0.02555969
1352326.16308154 0.03135307
1352376.18809405 0.03931119
1352426.21310655 0.05041983
1352476.23811906 0.06632146
1352526.26313157 0.08990358
1352576.28814407 0.12658016
1352626.31315658 0.18733555
1352676.33816908 0.29665726
1352726.36318159 0.51472786
1352776.38819410 0.99184438
1352826.41320660 1.87270898
1352876.43821911 1.99572932
1352926.46323162 1.11279459
1352976.48824412 0.58106403
1353026.51325663 0.33596939
1353076.53826913 0.21352760
1353126.56328164 0.14558310
1353176.58829415 0.10448431
1353226.61330665 0.07790638
1353276.63831916 0.05980540
1353326.66333167 0.04696732
1353376.68834417 0.03756518
1353426.71335668 0.03050198
1353476.73836918 0.02508848
1353526.76338169 0.02087509
1353576.78839420 0.01755928
1353626.81340670 0.01493238
1353676.83841921 0.01284779
1353726.86343172 0.01120153
1353776.88844422 0.00992019
1353826.91345673 0.00895358
1353876.93846923 0.00827075
1353926.96348174 0.00785769
1353976.98849425 0.00772392
1354027.01350675 0.00790697
1354077.03851926 0.00849176
1354127.06353177 0.00965580
1354177.08854427 0.01195553
1354227.11355678 0.01567628
1354277.13856928 0.02415277
1354327.16358179 0.04351599
1354377.18859430 0.12643152
1354427.21360680 0.86535312
1354477.23861931 0.20859171
1354527.26363182 0.05397977
1354577.28864432 0.02591522
1354627.31365683 0.01692663
1354677.33866933 0.01331090
1354727.36368184 0.01179174
1354777.38869435 0.01127861
1354827.41370685 0.01133013
1354877.43871936 0.01173894
1354927.46373187 0.01238032
1354977.48874437 0.01304998
1355027.51375688 0.01551569
1355077.53876938 0.01615422
1355127.56378189 0.01753633
1355177.58879440 0.01916480
1355227.61380690 0.02101084
1355277.63881941 0.02309272
1355327.66383192 0.02513909
1355377.68884442 0.02786475
1355427.71385693 0.03071734
1355477.73886943 0.03388388
1355527.76388194 0.03741347
1355577.78889445 0.04135894
1355627.81390695 0.04578255
1355677.83891946 0.05075894
1355727.86393197 0.05637832
1355777.88894447 0.06275051
1355827.91395698 0.07001285
1355877.93896948 0.07832102
1355927.96398199 0.08789324
1355977.98899450 0.09898454
1356028.01400700 0.11192432
1356078.03901951 0.12713508
1356128.06403202 0.14516570
1356178.08904452 0.16696028
1356228.11405703 0.19286584
1356278.13906953 0.22313437
1356328.16408204 0.26367744
1356378.18909455 0.31304464
1356428.21410705 0.37579771
1356478.23911956 0.45691311
1356528.26413207 0.56355414
1356578.28914457 0.70754719
1356628.31415708 0.89935285
1356678.33916958 1.16294091
1356728.36418209 1.51804541
1356778.38919460 1.97093297
1356828.41420710 2.46940498
1356878.43921961 2.84928703
1356928.46423212 2.89616329
1356978.48924462 2.57802533
1357028.51425713 2.08946857
1357078.53926963 1.61919397
1357128.56428214 1.24168640
1357178.58929465 0.95929524
1357228.61430715 0.75137027
1357278.63931966 0.59912298
1357328.66433217 0.48553303
1357378.68934467 0.40005738
1357428.71435718 0.33358460
1357478.73936968 0.28219237
1357528.76438219 0.24175305
1357578.78939470 0.20974189
1357628.81440720 0.18459696
1357678.83941971 0.16480014
1357728.86443222 0.15030051
1357778.88944472 0.14115637
1357828.91445723 0.13872227
1357878.93946973 0.14682115
1357928.96448224 0.17581594
1357978.98949475 0.25653478
1358029.01450725 0.48704544
1358079.03951976 0.88520377
1358129.06453227 0.61379600
1358179.08954477 0.30248402
1358229.11455728 0.17638394
1358279.13956978 0.11955729
1358329.16458229 0.08914337
1358379.18959480 0.07054645
1358429.21460730 0.05801169
1358479.23961981 0.04893735
1358529.26463232 0.04201174
1358579.28964482 0.03651325
1358629.31465733 0.03201591
1358679.33966983 0.02825316
1358729.36468234 0.02504995
1358779.38969485 0.02228623
1358829.41470735 0.01986840
1358879.43971986 0.01774644
1358929.46473237 0.01510285
1358979.48974487 0.01435103
1359029.51475738 0.01287215
1359079.53976988 0.01155242
1359129.56478239 0.01074042
1359179.58979490 0.00963200
1359229.61480740 0.00881814
1359279.63981991 0.00816923
1359329.66483242 0.00768140
1359379.68984492 0.00736167
1359429.71485743 0.00722514
1359479.73986993 0.00729200
1359529.76488244 0.00762024
1359579.78989495 0.00823550
1359629.81490745 0.00917825
1359679.83991996 0.01058845
1359729.86493247 0.01258416
1359779.88994497 0.01536095
1359829.91495748 0.01920944
1359879.93996999 0.02457333
1359929.96498249 0.03215253
1359979.98999500 0.04309444
1360030.01500750 0.05936707
1360080.04002001 0.08452810
1360130.06503252 0.12539930
1360180.09004502 0.19585346
1360230.11505753 0.32496926
1360280.14007004 0.56622738
1360330.16508254 0.93218203
1360380.19009505 1.08630287
1360430.21510755 0.80045452
1360480.24012006 0.49877908
1360530.26513257 0.31769604
1360580.29014507 0.21522770
1360630.31515758 0.15458583
1360680.34017009 0.11655699
1360730.36518259 0.09153128
1360780.39019510 0.07452705
1360830.41520760 0.06288566
1360880.44022011 0.05525039
1360930.46523262 0.05119683
1360980.49024512 0.05140805
1361030.51525763 0.05901915
1361080.54027013 0.08617817
1361130.56528264 0.20330336
1361180.59029515 1.20616754
1361230.61530765 0.66791608
1361280.64032016 0.12963326
1361330.66533267 0.05723167
1361430.71535768 0.02387814
1361480.74037018 0.01899357
1361530.76538269 0.01476757
1361630.81540770 0.01052553
1361680.84042021 0.00921305
1361730.86543272 0.00823173
1361780.89044522 0.00749444
1361830.91545773 0.00695008
1361880.94047023 0.00656816
1361930.96548274 0.00632768
1361980.99049525 0.00621153
1362031.01550775 0.00620982
1362081.04052026 0.00632274
1362131.06553277 0.00654571
1362181.09054527 0.00687930
1362231.11555778 0.00732627
1362281.14057028 0.00789152
1362331.16558279 0.00858193
1362381.19059530 0.00940632
1362431.21560780 0.01037575
1362481.24062031 0.01150469
1362531.26563282 0.01280967
1362581.29064532 0.01431074
1362631.31565783 0.01603192
1362681.34067034 0.01800190
1362731.36568284 0.02025497
1362781.39069535 0.02283226
1362831.41570785 0.02578316
1362881.44072036 0.02916736
1362931.46573287 0.03305731
1362981.49074537 0.03754596
1363031.51575788 0.04272651
1363081.54077039 0.04874935
1363131.56578289 0.05577550
1363181.59079540 0.06401471
1363231.61580790 0.07373248
1363281.64082041 0.08526802
1363331.66583292 0.09905900
1363381.69084542 0.11567566
1363431.71585793 0.13586860
1363481.74087044 0.16063581
1363531.76588294 0.19131658
1363581.79089545 0.22972402
1363631.81590795 0.27831832
1363681.84092046 0.34044030
1363731.86593297 0.42055529
1363781.89094547 0.52440827
1363831.91595798 0.65867838
1363881.94097049 0.82926809
1363931.96598299 1.03536605
1363981.99099550 1.26743239
1364032.01600800 1.47628389
1364082.04102051 1.60246732
1364132.06603302 1.59808522
1364182.09104552 1.47638322
1364232.11605803 1.29826887
1364282.14107053 1.12936634
1364332.16608304 1.02538279
1364382.19109555 1.00449080
1364432.21610805 0.86276532
1364482.24112056 0.63194141
1364532.26613307 0.48375871
1364582.29114557 0.39062883
1364632.31615808 0.32570682
1364682.34117059 0.27713085
1364732.36618309 0.23928185
1364782.39119560 0.20864454
1364832.41620810 0.18355625
1364882.44122061 0.16249285
1364932.46623312 0.14375225
1364982.49124562 0.13377677
1365032.51625813 0.11884731
1365082.54127064 0.10737508
1365132.56628314 0.09752329
1365182.59129565 0.08891432
1365232.61630815 0.08132376
1365282.64132066 0.07458675
1365332.66633317 0.06857416
1365382.69134567 0.06318202
1365432.71635818 0.05832608
1365482.74137069 0.05394245
1365532.76638319 0.04991688
1365582.79139570 0.04630019
1365632.81640820 0.04298640
1365682.84142071 0.03995141
1365732.86643322 0.03716730
1365782.89144572 0.03461151
1365832.91645823 0.03227409
1365882.94147074 0.03046480
1365932.96648324 0.02796063
1365982.99149575 0.02614619
1366033.01650825 0.02445024
1366083.04152076 0.02289188
1366133.06653327 0.02145065
1366183.09154577 0.02014227
1366233.11655828 0.01895997
1366283.14157079 0.01790724
1366333.16658329 0.01696951
1366383.19159580 0.01618974
1366433.21660830 0.01555814
1366483.24162081 0.01506379
1366533.26663332 0.01481140
1366583.29164582 0.01476993
1366633.31665833 0.01500665
1366683.34167084 0.01559228
1366733.36668334 0.01662894
1366783.39169585 0.01826597
1366833.41670835 0.02072969
1366883.44172086 0.02437746
1366933.46673337 0.02980356
1366983.49174587 0.03806789
1367033.51675838 0.05124654
1367083.54177089 0.07396924
1367133.56678339 0.11863270
1367183.59179590 0.22814974
1367233.61680840 0.58930514
1367283.64182091 0.96141829
1367333.66683342 0.40932612
1367383.69184592 0.27370217
1367433.71685843 0.28288039
1367483.74187094 0.33434722
1367533.76688344 0.37687223
1367583.79189595 0.37391281
1367633.81690845 0.32821871
1367683.84192096 0.27800366
1367733.86693347 0.21829612
1367783.89194597 0.17554813
1367833.91695848 0.14313193
1367883.94197099 0.11861098
1367933.96698349 0.09987201
1367983.99199600 0.08532873
1368034.01700850 0.07385076
1368084.04202101 0.06464283
1368134.06703352 0.05714317
1368184.09204602 0.05095108
1368234.11705853 0.04577440
1368284.14207104 0.04140099
1368334.16708354 0.03767092
1368384.19209605 0.03446337
1368434.21710855 0.03168467
1368484.24212106 0.02925555
1368534.26713357 0.03278096
1368584.29214607 0.02537830
1368634.31715858 0.02373515
1368684.34217109 0.02230968
1368734.36718359 0.02106594
1368784.39219610 0.01998508
1368834.41720860 0.01905350
1368884.44222111 0.01826131
1368934.46723362 0.01760162
1368984.49224612 0.01707023
1369034.51725863 0.01666547
1369084.54227114 0.01638811
1369134.56728364 0.01624700
1369184.59229615 0.01623173
1369234.61730865 0.01636809
1369284.64232116 0.01666365
1369334.66733367 0.01713612
1369384.69234617 0.01780935
1369434.71735868 0.01871537
1369484.74237119 0.01989784
1369534.76738369 0.02141787
1369634.81740870 0.02580444
1369684.84242121 0.02900687
1369734.86743372 0.03322460
1369784.89244622 0.03894712
1369834.91745873 0.04703158
1369884.94247124 0.05906464
1369934.96748374 0.07826248
1369984.99249625 0.08201945
1370035.01750875 0.13492898
1370085.04252126 0.15379802
1370135.06753377 0.14141695
1370185.09254627 0.12302081
1370235.11755878 0.11304354
1370285.14257129 0.11223852
1370335.16758379 0.11807013
1370385.19259630 0.12953023
1370435.21760880 0.14563247
1370485.24262131 0.16649789
1370535.26763382 0.19237783
1370585.29264632 0.22358625
1370635.31765883 0.26026025
1370685.34267134 0.30215062
1370735.36768384 0.34762210
1370785.39269635 0.39438280
1370835.41770885 0.43814927
1370885.44272136 0.47367485
1370935.46773387 0.49592160
1370985.49274637 0.50177787
1371035.51775888 0.49121525
1371085.54277139 0.46720456
1371135.56778389 0.43424447
1371185.59279640 0.39686762
1371235.61780890 0.35866382
1371285.64282141 0.32199774
1371335.66783392 0.28816424
1371385.69284642 0.25769664
1371435.71785893 0.23065777
1371485.74287144 0.20685538
1371535.76788394 0.18598119
1371585.79289645 0.16769245
1371635.81790895 0.15172333
1371685.84292146 0.13756769
1371735.86793397 0.12516334
1371785.89294647 0.11418601
1371835.91795898 0.10456154
1371885.94297149 0.09602510
1371935.96798399 0.08851275
1371985.99299650 0.08195513
1372036.01800900 0.07632838
1372086.04302151 0.07166476
1372136.06803402 0.06807336
1372186.09304652 0.06577775
1372236.11805903 0.06518344
1372286.14307154 0.06699659
1372336.16808404 0.07244689
1372386.19309655 0.08373088
1372436.21810905 0.10474941
1372486.24312156 0.14231566
1372536.26813407 0.20695684
1372586.29314657 0.30782532
1372636.31815908 0.42736331
1372686.34317159 0.49620731
1372736.36818409 0.46957037
1372786.39319660 0.39330012
1372836.41820910 0.31796167
1372886.44322161 0.25905104
1372936.46823412 0.21566457
1372986.49324662 0.18377971
1373036.51825913 0.15994852
1373086.54327164 0.14174572
1373136.56828414 0.12754373
1373186.59329665 0.11625359
1373236.61830915 0.10713797
1373286.64332166 0.09968957
1373336.66833417 0.09355393
1373386.69334667 0.08850007
1373436.71835918 0.08429125
1373486.74337169 0.08085994
1373536.76838419 0.07809874
1373586.79339670 0.07594866
1373636.81840920 0.07437269
1373686.84342171 0.07334845
1373736.86843422 0.07284197
1373786.89344672 0.07316784
1373836.91845923 0.07376909
1373886.94347174 0.07497472
1373936.96848424 0.07677463
1373986.99349675 0.07911532
1374037.01850925 0.08192502
1374087.04352176 0.08508510
1374137.06853427 0.08842273
1374187.09354677 0.09171634
1374237.11855928 0.09471650
1374287.14357179 0.09718054
1374337.16858429 0.09891220
1374387.19359680 0.09979294
1374437.21860930 0.09978787
1374487.24362181 0.09898643
1374537.26863432 0.09745459
1374587.29364682 0.09535426
1374637.31865933 0.09282860
1374687.34367184 0.09001705
1374737.36868434 0.08710843
1374787.39369685 0.08273981
1374837.41870935 0.08026054
1374887.44372186 0.07709621
1374937.46873437 0.07392853
1374987.49374687 0.07083691
1375037.51875938 0.06785966
1375087.54377189 0.06504564
1375137.56878439 0.06227685
1375187.59379690 0.06043295
1375237.61880940 0.05823232
1375287.64382191 0.05639020
1375337.66883442 0.05481695
1375387.69384692 0.05348817
1375437.71885943 0.05238186
1375487.74387194 0.05147560
1375537.76888444 0.05074753
1375587.79389695 0.05017732
1375637.81890945 0.04974683
1375687.84392196 0.04944039
1375737.86893447 0.04924472
1375787.89394697 0.04914879
1375837.91895948 0.04914344
1375887.94397199 0.04922114
1375937.96898449 0.04937560
1375987.99399700 0.04960153
1376038.01900950 0.04989429
1376088.04402201 0.05024963
1376138.06903452 0.05066347
1376188.09404702 0.05113165
1376238.11905953 0.05164976
1376288.14407204 0.05221256
1376338.16908454 0.05281634
1376388.19409705 0.05345401
1376438.21910955 0.05412082
1376488.24412206 0.05482351
1376538.26913457 0.05552517
1376588.29414707 0.05625960
1376638.31915958 0.05701873
1376688.34417209 0.05780938
1376738.36918459 0.05864091
1376788.39419710 0.05952348
1376838.41920960 0.06046552
1376888.44422211 0.06147175
1376938.46923462 0.06254212
1376988.49424712 0.06367196
1377038.51925963 0.06485278
1377088.54427214 0.06607355
1377138.56928464 0.06732188
1377188.59429715 0.06858501
1377238.61930965 0.06985033
1377288.64432216 0.07110595
1377338.66933467 0.07234073
1377388.69434717 0.07354418
1377438.71935968 0.07469110
1377488.74437219 0.07583378
1377538.76938469 0.07689753
1377588.79439720 0.07790485
1377638.81940970 0.07885146
1377688.84442221 0.07973527
1377738.86943472 0.08055559
1377788.89444722 0.08131280
1377838.91945973 0.08200802
1377888.94447224 0.08264252
1377938.96948474 0.08321640
1377988.99449725 0.08371897
1378039.01950975 0.08422778
1378089.04452226 0.08460491
1378139.06953477 0.08490143
1378189.09454727 0.08556655
1378239.11955978 0.08546338
1378289.14457229 0.08551653
1378339.16958479 0.08548102
1378389.19459730 0.08528112
1378439.21960980 0.08488133
1378489.24462231 0.08447385
1378539.26963482 0.08377879
1378589.29464732 0.08290792
1378639.31965983 0.08185854
1378689.34467234 0.08064057
1378739.36968484 0.07927097
1378789.39469735 0.07777168
1378839.41970985 0.07616865
1378889.44472236 0.07448819
1378939.46973487 0.07275598
1378989.49474737 0.07099568
1379039.51975988 0.06922808
1379089.54477239 0.06747063
1379139.56978489 0.06574028
1379189.59479740 0.06404224
1379239.61980990 0.06239004
1379289.64482241 0.06078972
1379339.66983492 0.05925059
1379389.69484742 0.05774830
1379439.71985993 0.05612016
1379489.74487244 0.05486513
1379539.76988494 0.05355062
1379589.79489745 0.05228136
1379639.81990995 0.05106193
1379689.84492246 0.04989197
1379739.86993497 0.04876996
1379789.89494747 0.04769403
1379839.91995998 0.04666219
1379889.94497249 0.04567237
1379939.96998499 0.04472257
1379989.99499750 0.04381082
1380040.02001000 0.04293520
1380090.04502251 0.04209390
1380140.07003502 0.04128518
1380190.09504752 0.04050738
1380240.12006003 0.03975894
1380290.14507254 0.03903836
1380340.17008504 0.03834428
1380390.19509755 0.03767535
1380440.22011006 0.03703033
1380490.24512256 0.03640473
1380540.27013507 0.03580742
1380590.29514757 0.03522738
1380640.32016008 0.03466697
1380690.34517259 0.03412524
1380740.37018509 0.03360137
1380790.39519760 0.03309446
1380840.42021010 0.03260380
1380890.44522261 0.03212866
1380940.47023512 0.03166834
1380990.49524762 0.03122224
1381040.52026013 0.03078985
1381090.54527264 0.03037264
1381140.57028514 0.02996108
1381190.59529765 0.02956626
1381240.62031015 0.02918238
1381290.64532266 0.02880932
1381340.67033517 0.02844669
1381390.69534767 0.02809406
1381440.72036018 0.02775096
1381490.74537269 0.02741580
1381540.77038519 0.02709448
1381590.79539770 0.02677754
1381640.82041021 0.02646945
1381690.84542271 0.02616946
1381740.87043522 0.02587712
1381790.89544772 0.02559215
1381840.92046023 0.02531429
1381890.94547274 0.02504327
1381940.97048524 0.02477885
1381990.99549775 0.02452079
1382041.02051025 0.02426887
1382091.04552276 0.02402288
1382141.07053527 0.02378262
1382191.09554777 0.02354789
1382241.12056028 0.02331850
1382291.14557279 0.02309429
1382341.17058529 0.02287508
1382391.19559780 0.02266072
1382441.22061031 0.02245108
1382491.24562281 0.02224608
1382541.27063532 0.02204597
1382591.29564782 0.02181762
1382641.32066033 0.02165387
1382691.34567284 0.02146592
1382741.37068534 0.02128193
1382791.39569785 0.02110032
1382841.42071036 0.02092277
1382891.44572286 0.02074854
1382941.47073537 0.02057741
1382991.49574787 0.02040902
1383041.52076038 0.02024258
1383091.54577289 0.02007556
1383141.57078539 0.01988718
1383191.59579790 0.01983919
1383241.62081041 0.01964754
1383291.64582291 0.01949144
1383341.67083542 0.01934236
1383391.69584792 0.01919733
1383441.72086043 0.01905549
1383491.74587294 0.01891648
1383541.77088544 0.01878005
1383591.79589795 0.01864662
1383641.82091045 0.01850942
1383691.84592296 0.01838707
1383741.87093547 0.01825958
1383791.89594797 0.01791742
1383841.92096048 0.01801138
1383891.94597299 0.01788960
1383941.97098549 0.01776647
1383991.99599800 0.01771115
1384042.02101050 0.01755141
1384092.04602301 0.01743578
1384142.07103552 0.01732395
1384192.09604802 0.01721446
1384242.12106053 0.01710693
1384292.14607304 0.01700180
1384342.17108554 0.01689724
1384392.19609805 0.01679492
1384442.22111056 0.01669422
1384492.24612306 0.01659509
1384542.27113557 0.01649749
1384592.29614807 0.01640139
1384642.32116058 0.01630674
1384692.34617309 0.01621352
1384742.37118559 0.01612169
1384792.39619810 0.01603123
1384842.42121061 0.01594264
1384892.44622311 0.01585428
1384942.47123562 0.01576775
1384992.49624812 0.01568247
1385042.52126063 0.01559843
1385092.54627314 0.01551560
1385142.57128564 0.01543396
1385192.59629815 0.01535351
1385242.62131066 0.01527423
1385292.64632316 0.01519614
1385342.67133567 0.01511927
1385392.69634817 0.01504379
1385442.72136068 0.01497032
1385492.74637319 0.01490471
1385542.77138569 0.01480666
1385592.79639820 0.01474263
1385642.82141071 0.01467312
1385692.84642321 0.01460362
1385742.87143572 0.01453476
1385792.89644822 0.01446668
1385842.92146073 0.01439946
1385892.94647324 0.01433318
1385942.97148574 0.01426830
1385992.99649825 0.01420070
1386043.02151076 0.01413795
1386093.04652326 0.01407503
1386143.07153577 0.01401280
1386193.09654827 0.01395134
1386243.12156078 0.01389065
1386293.14657329 0.01383074
1386343.17158579 0.01377158
1386393.19659830 0.01371319
1386443.22161081 0.01365555
1386493.24662331 0.01359866
1386543.27163582 0.01354250
1386593.29664832 0.01348708
1386643.32166083 0.01343239
1386693.34667334 0.01337843
1386743.37168584 0.01332523
1386793.39669835 0.01327271
1386843.42171086 0.01322096
1386893.44672336 0.01316998
1386943.47173587 0.01311979
1386993.49674837 0.01307045
1387043.52176088 0.01302209
1387093.54677339 0.01297497
1387143.57178589 0.01292998
1387193.59679840 0.01289314
1387243.62181091 0.01279594
1387293.64682341 0.01277753
1387343.67183592 0.01273740
1387393.69684842 0.01269626
1387443.72186093 0.01265586
1387493.74687344 0.01261686
1387543.77188594 0.01257968
1387593.79689845 0.01254550
1387643.82191096 0.01251590
1387693.84692346 0.01249396
1387743.87193597 0.01248693
1387793.89694847 0.01251667
1387843.92196098 0.01269431
1387893.94697349 0.17890240
1387943.97198599 0.01175359
1387993.99699850 0.01190402
1388044.02201101 0.01196318
1388094.04702351 0.01195429
1388144.07203602 0.01193508
1388194.09704852 0.01190997
1388244.12206103 0.01188181
1388294.14707354 0.01185550
1388344.17208604 0.01181598
1388394.19709855 0.01178455
1388444.22211106 0.01175180
1388494.24712356 0.01171864
1388544.27213607 0.01168533
1388594.29714857 0.01165200
1388644.32216108 0.01161872
1388694.34717359 0.01158557
1388744.37218609 0.01155257
1388794.39719860 0.01151977
1388844.42221111 0.01148719
1388894.44722361 0.01145484
1388944.47223612 0.01142275
1388994.49724862 0.01139091
1389044.52226113 0.01135935
1389094.54727364 0.01132806
1389144.57228614 0.01129705
1389194.59729865 0.01126633
1389244.62231116 0.01123590
1389294.64732366 0.01120576
1389344.67233617 0.01117591
1389394.69734867 0.01114637
1389444.72236118 0.01111712
1389494.74737369 0.01108817
1389544.77238619 0.01105953
1389594.79739870 0.01103120
1389644.82241121 0.01100321
1389694.84742371 0.01097563
1389744.87243622 0.01094877
1389794.89744872 0.01082489
1389844.92246123 0.01089204
1389894.94747374 0.01086607
1389944.97248624 0.01083995
1389994.99749875 0.01081403
1390045.02251126 0.01078836
1390095.04752376 0.01076297
1390145.07253627 0.01073786
1390195.09754877 0.01071305
1390245.12256128 0.01068853
1390295.14757379 0.01066446
1390345.17258629 0.01064042
1390395.19759880 0.01061684
1390445.22261131 0.01059357
1390495.24762381 0.01057063
1390545.27263632 0.01054803
1390595.29764882 0.01052577
1390645.32266133 0.01050385
1390695.34767384 0.01048230
1390745.37268634 0.01046114
1390795.39769885 0.01044035
1390845.42271136 0.01041953
1390895.44772386 0.01040093
1390945.47273637 0.01038156
1390995.49774887 0.01036301
1391045.52276138 0.01034528
1391095.54777389 0.01032849
1391145.57278639 0.01031249
1391195.59779890 0.01030457
1391245.62281141 0.01029342
1391295.64782391 0.01029436
1391345.67283642 0.01033751
1391395.69784892 0.00952770
1391445.72286143 0.01011203
1391495.74787394 0.01013782
1391545.77288644 0.01013738
1391595.79789895 0.01011898
1391645.82291146 0.01027044
1391695.84792396 0.01017954
1391745.87293647 0.01018171
1391795.89794897 0.01020377
1391845.92296148 0.01004362
1391895.94797399 0.01031687
1391945.97298649 0.01053588
1391995.99799900 0.01147817
1392046.02301151 0.00715020
1392096.04802401 0.00913115
1392146.07303652 0.00942952
1392196.09804902 0.00954225
1392246.12306153 0.00959819
1392296.14807404 0.00963175
1392346.17308654 0.00966317
1392396.19809905 0.00983793
1392446.22311156 0.00956030
1392496.24812406 0.00959548
1392546.27313657 0.00960060
1392596.29814907 0.00959845
1392646.32316158 0.00959303
1392696.34817409 0.00958572
1392746.37318659 0.00957720
1392796.39819910 0.00956786
1392846.42321161 0.00955794
1392896.44822411 0.00954763
1392946.47323662 0.00953709
1392996.49824912 0.00952646
1393046.52326163 0.00951590
1393096.54827414 0.00950614
1393146.57328664 0.00949635
1393196.59829915 0.00948969
1393246.62331166 0.00949732
1393296.64832416 0.00937312
1393346.67333667 0.00942262
1393396.69834917 0.00941880
1393446.72336168 0.00941023
1393496.74837419 0.00940026
1393546.77338669 0.00938973
1393596.79839920 0.00937894
1393646.82341171 0.00936803
1393696.84842421 0.00935708
1393746.87343672 0.00934614
1393796.89844922 0.00933523
1393846.92346173 0.00932438
1393896.94847424 0.00931359
1393946.97348674 0.00930289
1393996.99849925 0.00929228
1394047.02351176 0.00928176
1394097.04852426 0.00927134
1394147.07353677 0.00926103
1394197.09854927 0.00925083
1394247.12356178 0.00924075
1394297.14857429 0.00923078
1394347.17358679 0.00922094
1394397.19859930 0.00921122
1394447.22361181 0.00920164
1394497.24862431 0.00919218
1394547.27363682 0.00918286
1394597.29864932 0.00917368
1394647.32366183 0.00916466
1394697.34867434 0.00915578
1394747.37368684 0.00914706
1394797.39869935 0.00913852
1394847.42371186 0.00913017
1394897.44872436 0.00912205
1394947.47373687 0.00911464
1394997.49874937 0.00910468
1395047.52376188 0.00909783
1395097.54877439 0.00909064
1395147.57378689 0.00908366
1395197.59879940 0.00907702
1395247.62381191 0.00907083
1395297.64882441 0.00906522
1395347.67383692 0.00906037
1395397.69884942 0.00905650
1395447.72386193 0.00905333
1395497.74887444 0.00904262
1395547.77388694 0.00938666
1395597.79889945 0.00972730
1395647.82391196 0.00882564
1395697.84892446 0.00891405
1395747.87393697 0.00893558
1395797.89894947 0.00894213
1395847.92396198 0.00894322
1395897.94897449 0.00894177
1395947.97398699 0.00893897
1395997.99899950 0.00893538
1396048.02401201 0.00893214
1396098.04902451 0.00892735
1396148.07403702 0.00892290
1396198.09904952 0.00891841
1396248.12406203 0.00891390
1396298.14907454 0.00890940
1396348.17408704 0.00890494
1396398.19909955 0.00890055
1396448.22411206 0.00889624
1396498.24912456 0.00889202
1396548.27413707 0.00888790
1396598.29914957 0.00888390
1396648.32416208 0.00888002
1396698.34917459 0.00887627
1396748.37418709 0.00887267
1396798.39919960 0.00886921
1396848.42421211 0.00886592
1396898.44922461 0.00886280
1396948.47423712 0.00885987
1396998.49924962 0.00885714
1397048.52426213 0.00885463
1397098.54927464 0.00885237
1397148.57428714 0.00885041
1397198.59929965 0.00884880
1397248.62431216 0.00884768
1397298.64932466 0.00884764
1397348.67433717 0.00884289
1397398.69934967 0.00884577
1397448.72436218 0.00884784
1397498.74937469 0.00885172
1397548.77438719 0.00885931
1397598.79939970 0.00887582
1397648.82441221 0.00892533
1397698.84942471 0.01004628
1397748.87443722 0.00868884
1397798.89944972 0.00875527
1397848.92446223 0.00877568
1397898.94947474 0.00878556
1397948.97448724 0.00879147
1397998.99949975 0.00879554
1398049.02451226 0.00879869
1398099.04952476 0.00880133
1398149.07453727 0.00880375
1398199.09954977 0.00880608
1398249.12456228 0.00880843
1398299.14957479 0.00880781
1398349.17458729 0.00881349
1398399.19959980 0.00881628
1398449.22461231 0.00882036
1398499.24962481 0.00882263
1398549.27463732 0.00882624
1398599.29964982 0.00883019
1398649.32466233 0.00883555
1398699.34967484 0.00883926
1398749.37468734 0.00884445
1398799.39969985 0.00885013
1398849.42471236 0.00885638
1398899.44972486 0.00886318
1398949.47473737 0.00887066
1398999.49974987 0.00887888
1399049.52476238 0.00888899
1399099.54977489 0.00889548
1399149.57478739 0.00890884
1399199.59979990 0.00892098
1399249.62481241 0.00893446
1399299.64982491 0.00894948
1399349.67483742 0.00896630
1399399.69984993 0.00898526
1399449.72486243 0.00900690
1399499.74987494 0.00903676
1399549.77488744 0.00905751
1399599.79989995 0.00909020
1399649.82491246 0.00912818
1399699.84992496 0.00917323
1399749.87493747 0.00922764
1399799.89994997 0.00929474
1399849.92496248 0.00937968
1399899.94997499 0.00949081
1399949.97498749 0.00964278
1400000.00000000 0.00986373
1382691.34567284 0.02146592
1383191.59579790 0.01983919
1383691.84592296 0.01838707
1384192.09604802 0.01721446
1384692.34617309 0.01621352
1385192.59629815 0.01535351
1385692.84642321 0.01460362
1386193.09654827 0.01395134
1386693.34667334 0.01337843
1387193.59679840 0.01289314
1387693.84692346 0.01249396
1388194.09704852 0.01190997
1388694.34717359 0.01158557
1389194.59729865 0.01126633
1389694.84742371 0.01097563
1390195.09754877 0.01071305
1390695.34767384 0.01048230
1391195.59779890 0.01030457
1391695.84792396 0.01017954
1392196.09804902 0.00954225
1392696.34817409 0.00958572
1393196.59829915 0.00948969
1393696.84842421 0.00935708
1394197.09854927 0.00925083
1394697.34867434 0.00915578
1395197.59879940 0.00907702
1395697.84892446 0.00891405
1396198.09904952 0.00891841
1396698.34917459 0.00887627
1397198.59929965 0.00884880
1397698.84942471 0.01004628
1398199.09954977 0.00880608
1398699.34967484 0.00883926
1399199.59979990 0.00892098
1399699.84992496 0.00917323
1400200.10005003 0.02317679
1400700.35017509 0.00797831
1401200.60030015 0.00851756
1401700.85042521 0.00865018
1402201.10055028 0.00887596
1402701.35067534 0.00902401
1403201.60080040 0.00935325
1403701.85092546 0.01127599
1404202.10105053 0.00277382
1404702.35117559 0.00793541
1405202.60130065 0.00856799
1405702.85142571 0.00886320
1406203.10155078 0.00911134
1406703.35167584 0.00935476
1407203.60180090 0.00964903
1407703.85192596 0.01242163
1408204.10205103 0.00997716
1408704.35217609 0.01034518
1409204.60230115 0.01075473
1409704.85242621 0.01126968
1410205.10255128 0.01199351
1410705.35267634 0.01322832
1411205.60280140 0.01655082
1411705.85292646 3.43627762
1412206.10305153 0.00743071
1412706.35317659 0.01005851
1413206.60330165 0.01157299
1413706.85342671 0.01308249
1414207.10355178 0.01504669
1414707.35367684 0.02057183
1415207.60380190 0.04310173
1415707.85392696 0.00265006
1416208.10405203 0.00832173
1416708.35417709 0.01067559
1417208.60430215 0.01234427
1417708.85442721 0.01381080
1418209.10455228 0.01549409
1418709.35467734 0.69810176
1419209.60480240 0.01820097
1419709.85492746 0.02052532
1420210.10505253 0.02350834
1420710.35517759 0.02857115
1421210.60530265 0.03586390
1421710.85542771 0.05873146
1422211.10555278 0.27527449
1422711.35567784 0.01449805
1423211.60580290 0.00691850
1423711.85592796 0.01509838
1424212.10605303 0.02485267
1424712.35617809 0.04357278
1425212.60630315 0.13143516
1425712.85642821 0.27934739
1426213.10655328 0.01136785
1426713.35667834 0.00374759
1427213.60680340 0.00909750
1427713.85692846 0.01465517
1428214.10705353 0.02095532
1428714.35717859 0.06963401
1429214.60730365 0.03834475
1429714.85742871 0.04899009
1430215.10755378 0.06947338
1430715.35767884 0.12626818
1431215.60780390 0.21090958
1431715.85792896 0.07791072
1432216.10805403 1.04893865
1432716.35817909 0.05666227
1433216.60830415 0.01231615
1433716.85842921 0.02698503
1434217.10855428 0.41076431
1434717.35867934 2.14965080
1435217.60880440 0.15841627
1435717.85892946 0.61667355
1436218.10905453 0.02043968
1436718.35917959 0.00326949
1437218.60930465 0.00447836
1437718.85942971 0.01263955
1438219.10955478 0.17082923
1438719.35967984 0.01886812
1439219.60980490 0.06525681
1439719.85992996 0.12674605
1440220.11005503 0.31346435
1440720.36018009 1.52208072
1441220.61030515 2.25657524
1441720.86043022 0.27245973
1442221.11055528 0.07618126
1442721.36068034 0.05461514
1443221.61080540 1.31591424
1443721.86093047 0.02921167
1444222.11105553 0.02736303
1444722.36118059 0.10714739
1445222.61130565 1.07095811
1445722.86143072 0.05048966
1446223.11155578 0.01289281
1446723.36168084 0.01123060
1447223.61180590 0.07631469
1447723.86193097 0.01393365
1448224.11205603 0.02866762
1448724.36218109 0.06670219
1449224.61230615 0.18494257
1449724.86243122 0.84916784
1450225.11255628 2.68078972
1450725.36268134 0.40261641
1451225.61280640 0.15556957
1451725.86293147 0.16430953
1452226.11305653 0.04508700
1452726.36318159 0.01616724
1453226.61330665 0.00852930
1453726.86343172 0.01857232
1454227.11355678 0.24113045
1454727.36368184 0.19625889
1455227.61380690 0.06176588
1455727.86393197 0.02919341
1456228.11405703 0.00815541
1456728.36418209 0.00811504
1457228.61430715 0.01736010
1457728.86443222 0.04697470
1458229.11455728 0.15447954
1458729.36468234 0.81097811
1459229.61480740 1.38828578
1459729.86493247 0.33611936
1460230.11505753 0.12536407
1460730.36518259 0.06301191
1461230.61530765 0.03547740
1461730.86543272 0.02139855
1462231.11555778 0.01793316
1462731.36568284 0.07581924
1463231.61580790 0.35783447
1463731.86593297 0.13347467
1464232.11605803 0.04668860
1464732.36618309 0.02527847
1465232.61630815 0.01883539
1465732.86643322 0.02326978
1466233.11655828 0.07543272
1466733.36668334 0.12542630
1467233.61680840 0.37039398
1467733.86693347 0.54362542
1468234.11705853 0.23002074
1468734.36718359 0.10763016
1469234.61730865 0.08430479
1469734.86743372 0.55007958
1470235.11755878 0.14375188
1470735.36768384 0.08872704
1471235.61780890 0.08772621
1471735.86793397 0.11443004
1472236.11805903 0.10064510
1472736.36818409 0.07190124
1473236.61830915 0.05875199
1473736.86843422 0.05778501
1474237.11855928 0.06237825
1474737.36868434 0.06972436
1475237.61880940 0.08060423
1475737.86893447 0.09198248
1476738.36918459 0.10103702
1477238.61930965 0.09227491
1477738.86943472 0.07604092
1478239.11955978 0.06212550
1478739.36968484 0.05214249
1479239.61980990 0.04494919
1479739.86993497 0.03959571
1480240.12006003 0.03543482
1480740.37018509 0.03220829
1481240.62031015 0.02956024
1481740.87043522 0.02744971
1482241.12056028 0.02565958
1482741.37068534 0.02414126
1483241.62081040 0.02284525
1483741.87093547 0.02172592
1484242.12106053 0.02077490
1484742.37118559 0.01990532
1485242.62131066 0.74932882
1485742.87143572 0.01833308
1486243.12156078 0.01776208
1486743.37168584 0.01722371
1487243.62181091 0.01673279
1487743.87193597 0.01631299
1488244.12206103 0.01590562
1488744.37218609 0.01565304
1489244.62231116 0.01524226
1489744.87243622 0.01491068
1490245.12256128 0.01466180
1490745.37268634 0.01438283
1491245.62281141 0.01420064
1491745.87293647 0.01401161
1492246.12306153 0.01383888
1492746.37318659 0.01371278
1493246.62331166 0.01349372
1493746.87343672 0.01346227
1494247.12356178 0.01343950
1494747.37368684 0.01351870
1495247.62381191 0.01452295
1495747.87393697 0.01208953
1496248.12406203 0.01259540
1496748.37418709 0.01270481
1497248.62431216 0.01275193
1497748.87443722 0.01278650
1498249.12456228 0.01288988
1498749.37468734 0.01303809
1499249.62481241 0.01337232
1499749.87493747 0.01358457
1500250.12506253 0.00639271
1500750.37518759 0.01168924
1501250.62531266 0.01223283
1501750.87543772 0.01249808
1502251.12556278 0.01269731
1502751.37568784 0.01287912
1503251.62581291 0.01297554
1503751.87593797 0.01331060
1504252.12606303 0.01403474
1504752.37618809 0.01339890
1505252.62631316 0.01377899
1505752.87643822 0.01400998
1506253.12656328 0.01449931
1506753.37668834 0.01495577
1507253.62681341 0.01556325
1507753.87693847 0.01650482
1508254.12706353 0.01852729
1508754.37718859 0.01383808
1509254.62731366 0.03252874
1509754.87743872 0.04335152
1510255.12756378 0.01256555
1510755.37768884 0.01441480
1511255.62781391 0.01574441
1511755.87793897 0.01735269
1512256.12806403 0.01978139
1512756.37818909 0.03767560
1513256.62831416 0.01932826
1513756.87843922 0.94175560
1514257.12856428 0.10585309
1514757.37868934 0.01038006
1515257.62881441 0.01430637
1515757.87893947 0.01040318
1516258.12906453 0.01661360
1516758.37918959 0.01849632
1517258.62931466 0.02035401
1517758.87943972 0.02428569
1518259.12956478 0.02339899
1518759.37968984 0.02494548
1519259.62981491 0.02651354
1519759.87993997 0.03102234
1520260.13006503 0.03514148
1520760.38019009 0.04347425
1521260.63031516 0.05628904
1521760.88044022 0.09723690
1522261.13056528 0.73073158
1522761.38069034 0.02053857
1523261.63081541 0.00711190
1523761.88094047 0.01568588
1524262.13106553 0.02504685
1524762.38119059 0.03253604
1525262.63131566 0.05348324
1525762.88144072 0.11756974
1526263.13156578 0.52363069
1526763.38169085 0.27807586
1527263.63181591 0.00448480
1527763.88194097 0.00630200
1528264.13206603 0.01238838
1528764.38219110 0.01814732
1529264.63231616 0.02477916
1529764.88244122 0.03402887
1530265.13256628 0.40490497
1530765.38269135 0.05146452
1531265.63281641 0.06135732
1531765.88294147 0.08032164
1532266.13306653 0.11170799
1532766.38319160 0.17113902
1533266.63331666 0.33181751
1533766.88344172 1.14595118
1534267.13356678 3.94312411
1534767.38369185 0.23824191
1535267.63381691 0.04023985
1535767.88394197 0.01215871
1536268.13406703 0.02378434
1536768.38419210 0.28829245
1537268.63431716 0.35338447
1537768.88444222 0.14308534
1538269.13456728 0.45281924
1538769.38469235 0.90431335
1539269.63481741 0.05364346
1539769.88494247 0.00912367
1540270.13506753 0.00440887
1540770.38519260 0.00953868
1541270.63531766 0.01237893
1541770.88544272 0.08351027
1542271.13556778 0.04792029
1542771.38569285 0.06012340
1543271.63581791 0.09592977
1543771.88594297 0.16831574
1544272.13606803 0.34999566
1544772.38619310 1.05900994
1545772.88644322 1.50917609
1546273.13656828 0.31431520
1546773.38669335 0.11441907
1547273.63681841 0.06508050
1547773.88694347 0.24666326
1548274.13706853 0.17125325
1548774.38719360 0.02886325
1549274.63731866 0.01806894
1549774.88744372 0.05720117
1550275.13756878 0.55043742
1550775.38769385 0.37945195
1551275.63781891 0.05590373
1551775.88794397 0.01854366
1552276.13806903 0.01129089
1552776.38819410 0.22569475
1553276.63831916 0.02946292
1553776.88844422 0.01692796
1554277.13856928 0.02995322
1554777.38869435 0.05865486
1555277.63881941 0.12422309
1555777.88894447 0.31443259
1556278.13906953 1.22390851
1556778.38919460 3.97010304
1557278.63931966 0.82649755
1557778.88944472 0.27080703
1558279.13956978 0.18329207
1558779.38969485 0.29021150
1559279.63981991 0.05739438
1559779.88994497 0.02750243
1560280.14007003 0.01496852
1560780.39019510 0.01115572
1561280.64032016 0.02374814
1561780.89044522 0.17122508
1562281.14057029 0.84138092
1562781.39069535 0.10266685
1563281.64082041 0.12113732
1563781.89094547 0.03846153
1564282.14107054 0.01204777
1564782.39119560 0.00907895
1565282.64132066 0.01188922
1565782.89144572 0.02501849
1566283.14157079 0.05589482
1566783.39169585 0.14217410
1567283.64182091 0.47294396
1567783.89194597 2.04526213
1568284.14207104 1.43788958
1568784.39219610 0.43189161
1569284.64232116 0.18798357
1569784.89244622 0.10425027
1570285.14257129 0.06424644
1570785.39269635 0.04181008
1571285.64282141 0.02846275
1571785.89294647 0.02252131
1572286.14307154 0.03425132
1572786.39319660 0.48529464
1573286.64332166 0.50976572
1573786.89344672 0.18754985
1574287.14357179 0.07274841
1574787.39369685 0.04081570
1575287.64382191 0.02800747
1575787.89394697 0.02377867
1576288.14407204 0.02812682
1576788.39419710 0.05614932
1577288.64432216 0.22078079
1577788.89444722 0.32711912
1578289.14457229 0.51580492
1578789.39469735 0.77224113
1579289.64482241 0.40960870
1579789.89494747 0.20671706
1580290.14507254 0.12120083
1580790.39519760 0.11606755
1581290.64532266 0.75377730
1581790.89544772 0.24670187
1582291.14557279 0.13516065
1582791.39569785 0.10630782
1583291.64582291 0.11096245
1583791.89594797 0.14059808
1584292.14607304 0.14259492
1584792.39619810 0.11054209
1585292.64632316 0.08691163
1585792.89644822 0.07557439
1586293.14657329 0.07417940
1586793.39669835 0.07785366
1587293.64682341 0.08448084
1587793.89694847 0.09328555
1588294.14707354 0.10522489
1588794.39719860 0.11763365
1589294.64732366 0.12674644
1589794.89744872 0.13175751
1590295.14757379 0.13180263
1590795.39769885 0.12197477
1591295.64782391 0.10528882
1591795.89794897 0.08945894
1592296.14807404 0.07701444
1592796.39819910 0.06752340
1593296.64832416 0.06020725
1593796.89844922 0.05444256
1594297.14857429 0.04979200
1594797.39869935 0.04599467
1595297.64882441 0.04283514
1595797.89894947 0.04012608
1596298.14907454 0.03794562
1596798.39919960 0.03602734
1597298.64932466 0.03532787
1597798.89944972 0.03277966
1598299.14957479 0.03148790
1598799.39969985 0.03033549
1599299.64982491 0.02930729
1599799.89994997 0.02834301
1600300.15007504 0.02756093
1600800.40020010 0.02682560
1601300.65032516 0.02616121
1601800.90045022 0.02556327
1602301.15057529 0.02503865
1602801.40070035 0.02462492
1603301.65082541 0.02268277
1603801.90095048 0.02357135
1604302.15107554 0.02331092
1604802.40120060 0.02317687
1605302.65132566 0.02191144
1605802.90145073 0.02186151
1606303.15157579 0.02184511
1606803.40170085 0.02172050
1607303.65182591 0.02160855
1607803.90195098 0.02156274
1608304.15207604 0.02184881
1608804.40220110 0.02163039
1609304.65232616 0.02772055
1609804.90245123 0.01949862
1610305.15257629 0.02009026
1610805.40270135 0.02022662
1611305.65282641 0.02029545
1611805.90295148 0.02035955
1612306.15307654 0.02046725
1612806.40320160 0.02125086
1613306.65332666 0.02027085
1613806.90345173 0.02053429
1614307.15357679 0.02125118
1614807.40370185 0.02034815
1615307.65382691 0.02072072
1615807.90395198 0.02098251
1616308.15407704 0.02132497
1616808.40420210 0.02114628
1617308.65432716 0.02182799
1617808.90445223 0.02212998
1618309.15457729 0.02290638
1618809.40470235 0.02403210
1619309.65482741 0.02639020
1619809.90495248 0.03780642
1620310.15507754 0.00966980
1620810.40520260 0.01751379
1621310.65532766 0.01971628
1621810.90545273 0.02106906
1622311.15557779 0.02220865
1622811.40570285 0.01977196
1623311.65582791 0.02420803
1623811.90595298 0.02704291
1624312.15607804 0.03204271
1624812.40620310 0.01259630
1625312.65632816 0.02236135
1625812.90645323 0.05722213
1626313.15657829 0.02651726
1626813.40670335 0.03386595
1627313.65682841 0.01476811
1627813.90695348 0.01887762
1628314.15707854 0.02220264
1628814.40720360 0.02501953
1629314.65732866 0.02629118
1629814.90745373 0.02883906
1630315.15757879 0.03268538
1630815.40770385 0.01800477
1631315.65782891 0.03039031
1631815.90795398 0.03227377
1632316.15807904 0.03449671
1632816.40820410 0.03724255
1633316.65832916 0.04052882
1633816.90845423 0.04482276
1634317.15857929 0.05031452
1634817.40870435 0.06001649
1635317.65882941 0.07263409
1635817.90895448 0.10653401
1636318.15907954 0.26919653
1636818.40920460 0.10213975
1637318.65932966 0.00896485
1637818.90945473 0.01149124
1638319.15957979 0.02123372
1638819.40970485 0.03049214
1639319.65982991 0.04062839
1639819.90995498 0.05064254
1640320.16008004 0.07498840
1640820.41020510 0.12991549
1641320.66033017 0.61980808
1641820.91045523 2.36587005
1642321.16058029 0.01794204
1642821.41070535 0.00744214
1643321.66083042 0.01080498
1643821.91095548 0.01859209
1644322.16108054 0.02564745
1644822.41120560 0.03270710
1645322.66133067 0.04093113
1645822.91145573 0.05056940
1646323.16158079 0.07710275
1646823.41170585 0.15669256
1647323.66183092 0.07724518
1647823.91195598 0.09142155
1648324.16208104 0.11270208
1648824.41220610 0.14590301
1649324.66233117 0.20085496
1649824.91245623 0.30725890
1650325.16258129 0.57652707
1650825.41270635 1.76621670
1651825.91295648 0.60548992
1652326.16308154 0.11273960
1652826.41320660 0.03043215
1653326.66333167 0.01625329
1653826.91345673 0.02667818
1654327.16358179 0.05676852
1654827.41370685 0.18458842
1655327.66383192 2.28564935
1655827.91395698 0.23177014
1656328.16408204 0.98344956
1656828.41420710 1.79387809
1657328.66433217 0.82357187
1657828.91445723 0.02982996
1658329.16458229 0.01185613
1658829.41470735 0.03021559
1659329.66483242 0.00675629
1659829.91495748 0.01342323
1660330.16508254 0.02870050
1660830.41520760 0.20052970
1661330.66533267 0.07789225
1661830.91545773 0.07435190
1662331.16558279 0.10603676
1662831.41570785 0.19538650
1663331.66583292 0.21609331
1663831.91595798 0.40052277
1664332.16608304 0.86766317
1664832.41620810 2.69442826
1665832.91645823 1.75415207
1666333.16658329 0.53609292
1666833.41670835 0.22200176
1667333.66683342 0.11606328
1667833.91695848 0.08043973
1668334.16708354 0.16434848
1668834.41720860 1.42912278
1669334.66733367 0.07860532
1669834.91745873 0.02299819
1670335.16758379 0.03507369
1670835.41770885 0.07337996
1671335.66783392 0.36808655
1671835.91795898 3.15669553
1672336.16808404 0.26022878
1672836.41820910 0.07315826
1673336.66833417 0.03112079
1673836.91845923 0.01785345
1674337.16858429 0.01872970
1674837.41870935 0.09616126
1675337.66883442 0.06699556
1675837.91895948 0.02320889
1676338.16908454 0.03154536
1676838.41920960 0.05167281
1677338.66933467 0.08878886
1677838.91945973 0.16021900
1678339.16958479 0.32679263
1678839.41970985 0.81541359
1679339.66983492 2.95810675
1679839.91995998 4.76611353
1680340.17008504 1.29178885
1680840.42021011 0.49835888
1681340.67033517 0.26600689
1681840.92046023 0.41961139
1682341.17058529 0.28778041
1682841.42071036 0.10848471
1683341.67083542 0.05183253
1683841.92096048 0.03119516
1684342.17108554 0.02010851
1684842.42121061 0.01590056
1685342.67133567 0.02331576
1685842.92146073 0.07282479
1686343.17158579 0.56884317
1686843.42171086 0.86546194
1687343.67183592 0.15991111
1687843.92196098 0.09102018
1688344.17208604 1.07664475
1688844.42221111 0.05733361
1689344.67233617 0.01711982
1689844.92246123 0.01274422
1690345.17258629 0.01417125
1690845.42271136 0.02105366
1691345.67283642 0.03651258
1691845.92296148 0.06830960
1692346.17308654 0.13823498
1692846.42321161 0.31615547
1693346.67333667 0.90645051
1693846.92346173 3.02700050
1694347.17358679 2.32189432
1694847.42371186 0.99257978
1695347.67383692 0.40460374
1695847.92396198 0.27283377
1696348.17408704 0.14981237
1696848.42421211 0.10177929
1697348.67433717 0.07227816
1697848.92446223 0.05278131
1698349.17458729 0.03981883
1698849.42471236 0.03282844
1699349.67483742 0.03722986
1699849.92496248 0.08290580
1700350.17508754 2.02499764
1700850.42521261 0.67382988
1701350.67533767 0.34352170
1701850.92546273 0.14062807
1702351.17558779 0.07929497
1702851.42571286 0.05304283
1703351.67583792 0.03989986
1703851.92596298 0.03392831
1704352.17608804 0.03417729
1704852.42621311 0.04372087
1705352.67633817 0.00886318
1705852.92646323 0.32379655
1706353.17658829 0.20516243
1706853.42671336 0.36666988
1707353.67683842 0.82542630
1707853.92696348 1.16283112
1708354.17708854 0.75753203
1708854.42721361 0.42449990
1709354.67733867 0.25843594
1709854.92746373 0.17530309
1710355.17758879 0.15418760
1710855.42771386 0.52007060
1711355.67783892 0.69956330
1711855.92796398 0.28668971
1712356.17808904 0.18778211
1712856.42821411 0.15185162
1713356.67833917 0.14498281
1713856.92846423 0.16387001
1714357.17858929 0.19897433
1714857.42871436 0.20702664
1715357.67883942 0.17990784
1715857.92896448 0.14431163
1716358.17908954 0.11859592
1716858.42921461 0.10763129
1717358.67933967 0.10533670
1717858.92946473 0.10818216
1718359.17958979 0.11429747
1718859.42971486 0.12273141
1719359.67983992 0.13284946
1719859.92996498 0.14601015
1720360.18009005 0.16087915
1720860.43021511 0.17426246
1721360.68034017 0.18409784
1721860.93046523 0.19019284
1722361.18059030 0.19252377
1722861.43071536 0.18873564
1723361.68084042 0.17485860
1723861.93096548 0.15589879
1724362.18109055 0.13754230
1724862.43121561 0.12200041
1725362.68134067 0.10920861
1725862.93146573 0.09896800
1726363.18159080 0.09061317
1726863.43171586 0.08371113
1727363.68184092 0.07793095
1727863.93196598 0.07318665
1728364.18209105 0.06893554
1728864.43221611 0.06533700
1729364.68234117 0.06221940
1729864.93246623 0.05949959
1730365.18259130 0.05712275
1730865.43271636 0.05510027
1731365.68284142 0.05234171
1731865.93296648 0.05134163
1732366.18309155 0.05049852
1732866.43321661 0.04810539
1733366.68334167 0.04706663
1733866.93346673 0.04612576
1734367.18359180 0.04396047
1734867.43371686 0.04384518
1735367.68384192 0.04311125
1735867.93396698 0.04242285
1736368.18409205 0.04183191
1736868.43421711 0.04146804
1737368.68434217 0.03717816
1737868.93446723 0.03977410
1738369.18459230 0.03297175
1738869.43471736 0.03859948
1739369.68484242 0.03845095
1739869.93496748 0.03834544
1740370.18509255 0.04310333
1740870.43521761 0.03715850
1741370.68534267 0.03715674
1741870.93546773 0.03706144
1742371.18559280 0.03697366
1742871.43571786 0.03691590
1743371.68584292 0.03689906
1743871.93596798 0.03693256
1744372.18609305 0.03702890
1744872.43621811 0.03720800
1745372.68634317 0.03750896
1745872.93646823 0.03775115
1746373.18659330 0.03880647
1746873.43671836 0.03976997
1747373.68684342 0.04453105
1747873.93696848 0.01428653
1748374.18709355 0.04155020
1748874.43721861 0.02590597
1749374.68734367 0.03192196
1749874.93746873 0.03382277
1750375.18759380 0.03503316
1750875.43771886 0.03608580
1751375.68784392 0.03722334
1751875.93796898 0.03872976
1752376.18809405 0.04136444
1752876.43821911 0.05046450
1753376.68834417 0.02940245
1753876.93846923 1.27583341
1754377.18859430 0.03011272
1754877.43871936 0.03120321
1755377.68884442 0.03395790
1755877.93896948 0.03540597
1756378.18909455 0.03652684
1756878.43921961 0.03752264
1757378.68934467 0.03847446
1757878.93946973 0.03935636
1758379.18959480 0.04037086
1758879.43971986 0.04168084
1759379.68984492 0.04271712
1759879.93996998 0.04516356
1760380.19009505 0.04540728
1760880.44022011 0.04782109
1761380.69034517 0.06175790
1761880.94047024 0.04718184
1762381.19059530 0.05028144
1762881.44072036 0.05911623
1763381.69084542 0.05935615
1763881.94097049 0.05740528
1764382.19109555 0.06368836
1764882.44122061 0.07382380
1765382.69134567 0.10217955
1765882.94147074 4.30423544
1766383.19159580 0.02745646
1766883.44172086 0.04662701
1767383.69184592 0.06050350
1767883.94197099 0.08544267
1768384.19209605 0.02775578
1768884.44222111 0.04601832
1769384.69234617 0.06310165
1769884.94247124 0.01462698
1770385.19259630 0.09012820
1770885.44272136 0.12634313
1771385.69284642 0.27334445
1771885.94297149 0.37293162
1772386.19309655 0.02942782
1772886.44322161 0.05313104
1773386.69334667 0.09155142
1773886.94347174 0.16708968
1774387.19359680 0.99407170
1774887.44372186 0.34176869
1775387.69384692 0.08564433
1775887.94397199 0.01209453
1776388.19409705 0.02382620
1776888.44422211 0.02581036
1777388.69434717 0.03633550
1777888.94447224 0.03617934
1778389.19459730 0.05020523
1778889.44472236 0.05881213
1779389.69484742 0.06809072
1779889.94497249 0.07998923
1780390.19509755 0.10270067
1780890.44522261 0.91725059
1781390.69534767 0.12123425
1781890.94547274 0.12788210
1782391.19559780 0.13707912
1782891.44572286 0.16276870
1783391.69584792 0.19748461
1783891.94597299 0.24826164
1784392.19609805 0.32969637
1784892.44622311 0.47892903
1785392.69634817 0.81837176
1785892.94647324 1.96699911
1786893.44672336 1.70730222
1787393.69684842 0.29794518
1787893.94697349 0.07656313
1788394.19709855 0.02968593
1788894.44722361 0.04371847
1789394.69734867 0.09424326
1789894.94747374 0.02825712
1790395.19759880 0.02767874
1790895.44772386 0.07713709
1791395.69784892 0.17236395
1791895.94797399 3.07857625
1792396.19809905 1.96883271
1792896.44822411 1.78188609
1793396.69834917 2.69910474
1793896.94847424 0.24266159
1794397.19859930 0.05208257
1794897.44872436 0.01312459
1795397.69884942 0.02072935
1795897.94897449 0.03818332
1796398.19909955 0.01779693
1796898.44922461 0.02867535
1797398.69934967 0.04613494
1797898.94947474 0.07622928
1798399.19959980 0.14209680
1798899.44972486 1.04811197
1799399.69984992 0.24171156
1799899.94997499 0.14776968
1800400.20010005 0.22286665
1800900.45022511 0.23447856
1801400.70035018 0.35304385
1801900.95047524 0.55383572
1802401.20060030 0.96491629
1802901.45072536 2.05431939
1804402.20110055 0.09920573
1805402.70135067 0.73815063
1805902.95147574 0.56093753
1806403.20160080 0.32181344
1806903.45172586 0.17505243
1807403.70185093 0.11819742
1807903.95197599 0.13428149
1808404.20210105 0.13602171
1808904.45222611 2.80425072
1809404.70235118 1.63635730
1809904.95247624 0.03067220
1810405.20260130 0.06105103
1810905.45272636 0.05251120
1811405.70285143 0.09578288
1811905.95297649 0.29661705
1812406.20310155 2.09108887
1812906.45322661 1.83039566
1813406.70335168 0.42125753
1813906.95347674 0.12886826
1814407.20360180 0.06284963
1814907.45372686 0.03723887
1815407.70385193 0.03038080
1815907.95397699 0.02324545
1816408.20410205 0.04792639
1816908.45422711 1.46662466
1817408.70435218 0.06777949
1817908.95447724 0.03700589
1818409.20460230 0.04482742
1818909.45472736 0.06374455
1819409.70485243 0.09464164
1819909.95497749 0.14441537
1820410.20510255 0.22869504
1820910.45522761 0.38483189
1821410.70535268 0.72858618
1821910.95547774 1.51495379
1822411.20560280 4.24294519
1823411.70585293 3.54286511
1823911.95597799 1.35438846
1824412.20610305 0.72469416
1824912.45622811 0.43584252
1825412.70635318 0.57968702
1825912.95647824 0.26709133
1826413.20660330 0.82785431
1826913.45672836 0.17428995
1827413.70685343 0.09686781
1827913.95697849 0.06354663
1828414.20710355 0.04405316
1828914.45722861 0.03194704
1829414.70735368 0.02639190
1829914.95747874 0.02850430
1830415.20760380 0.04836322
1830915.45772886 0.12640494
1831415.70785393 0.56748634
1831915.95797899 2.90317284
1832416.20810405 0.60488324
1832916.45822911 0.21961770
1833416.70835418 0.13789691
1833916.95847924 0.37642900
1834417.20860430 0.19992372
1834917.45872936 0.04637718
1835417.70885443 0.02678598
1835917.95897949 0.02064509
1836418.20910455 0.02006149
1836918.45922961 0.02397243
1837418.70935468 0.03314417
1837918.95947974 0.04987616
1838419.20960480 0.07900487
1838919.45972986 0.12804119
1839419.70985493 0.22647788
1839919.95997999 0.42783988
1840420.21010505 0.91902703
1840920.46023011 0.32116938
1841920.96048024 3.62961917
1842421.21060530 2.68187307
1842921.46073036 0.94550924
1843421.71085543 0.53767884
1843921.96098049 0.35008674
1844422.21110555 0.24415275
1844922.46123061 0.17245636
1845422.71135568 0.15812059
1845922.96148074 0.11396818
1846423.21160580 0.08840394
1846923.46173087 0.07073486
1847423.71185593 0.05859602
1847923.96198099 0.05201163
1848424.21210605 0.05498865
1848924.46223112 0.08482124
1849424.71235618 0.29480985
1849924.96248124 1.42578604
1850425.21260630 1.03877583
1850925.46273137 0.66562881
1851425.71285643 0.31090505
1851925.96298149 0.17590540
1852426.21310655 0.11668294
1852926.46323162 0.08556169
1853426.71335668 0.06741872
1853926.96348174 0.05676287
1854427.21360680 0.05160700
1854927.46373187 0.05178461
1855427.71385693 0.05910770
1855927.96398199 0.07989313
1856428.21410705 0.14288601
1856928.46423212 0.29523579
1857428.71435718 0.33881377
1857928.96448224 0.36499426
1858429.21460730 0.63964501
1858929.46473237 1.22106766
1859429.71485743 1.87098545
1859929.96498249 1.67957598
1860430.21510755 1.09157377
1860930.46523262 0.69684806
1861430.71535768 0.47116140
1861930.96548274 0.33851009
1862431.21560780 0.26255625
1862931.46573287 0.25598654
1863431.71585793 0.58525181
1863931.96598299 1.63705942
1864432.21610805 0.68254136
1864932.46623312 0.39499573
1865432.71635818 0.29083239
1865932.96648324 0.23670617
1866433.21660830 0.22265421
1866933.46673337 0.22198212
1867433.71685843 0.24531796
1867933.96698349 0.28789810
1868434.21710855 0.32203364
1868934.46723362 0.31962389
1869434.71735868 0.28739751
1869934.96748374 0.24353729
1870435.21760880 0.20422815
1870935.46773387 0.18020412
1871435.71785893 0.16949112
1871935.96798399 0.16672882
1872436.21810905 0.16885140
1872936.46823412 0.17462690
1873436.71835918 0.18324166
1873936.96848424 0.19415729
1874437.21860930 0.20665915
1874937.46873437 0.22143526
1875437.71885943 0.23912796
1875937.96898449 0.25798814
1876438.21910955 0.27546629
1876938.46923462 0.28985666
1877438.71935968 0.30038770
1877938.96948474 0.30734347
1878439.21960980 0.31050665
1878939.46973487 0.30998107
1879439.71985993 0.30065808
1879939.96998499 0.28311967
1880440.22011005 0.25853273
1880940.47023512 0.23720247
1881440.72036018 0.21574031
1881940.97048524 0.19726768
1882441.22061030 0.18159057
1882941.47073537 0.16830048
1883441.72086043 0.15697316
1883941.97098549 0.14723471
1884442.22111055 0.13924662
1884942.47123562 0.13197869
1885442.72136068 0.12516303
1885942.97148574 0.11937928
1886443.22161081 0.11409710
1886943.47173587 0.10888513
1887443.72186093 0.09655530
1887943.97198599 0.10421647
1888444.22211106 0.12589538
1888944.47223612 0.09906055
1889444.72236118 0.09569511
1889944.97248624 0.09278042
1890445.22261131 0.09535324
1890945.47273637 0.09005080
1891445.72286143 0.08763568
1891945.97298649 0.08582425
1892446.22311156 0.08426099
1892946.47323662 0.08292866
1893446.72336168 0.08137141
1893946.97348674 0.08033876
1894447.22361181 0.07932452
1894947.47373687 0.07840224
1895447.72386193 0.07757723
1895947.97398699 0.07682614
1896448.22411206 0.07617589
1896948.47423712 0.07561067
1897448.72436218 0.07513509
1897948.97448724 0.07498271
1898449.22461231 0.07440600
1898949.47473737 0.07423762
1899449.72486243 0.07420720
1899949.97498749 0.07441471
1900450.22511256 0.07517631
1900950.47523762 0.07884986
1901450.72536268 0.06403585
1901950.97548774 0.07056941
1902451.22561281 0.07196341
1902951.47573787 0.07282117
1903451.72586293 0.07417936
1903951.97598799 0.07538079
1904452.22611306 0.07783650
1904952.47623812 0.08067048
1905452.72636318 0.13038246
1905952.97648824 0.08077517
1906453.22661331 0.03113815
1906953.47673837 0.06213952
1907453.72686343 0.06775321
1907953.97698849 0.07132086
1908454.22711356 0.07392645
1908954.47723862 0.07790659
1909454.72736368 0.08608886
1909954.97748874 0.25336541
1910455.22761381 0.04150447
1910955.47773887 0.06190843
1911455.72786393 0.06779006
1911955.97798899 0.07148678
1912456.22811406 0.07561839
1912956.47823912 0.07574964
1913456.72836418 0.07613550
1913956.97848924 0.07903189
1914457.22861431 0.08181419
1914957.47873937 0.08482095
1915457.72886443 0.08826626
1915957.97898949 0.09240784
1916458.22911456 0.09768313
1916958.47923962 0.10533321
1917458.72936468 0.10436732
1917958.97948974 0.12421288
1918459.22961481 0.14858156
1918959.47973987 0.20241853
1919459.72986493 0.42460233
1919959.97998999 4.62825431
1920460.23011506 0.03310610
1920960.48024012 0.03113360
1921460.73036518 0.03363306
1921960.98049025 0.04892319
1922461.23061531 0.05831045
1922961.48074037 0.06656079
1923461.73086543 0.07602079
1923961.98099050 0.08162900
1924462.23111556 0.09444394
1924962.48124062 0.11548526
1925462.73136568 0.17471958
1925962.98149075 1.47912892
1926463.23161581 0.03450618
1926963.48174087 0.04593944
1927463.73186593 0.05947051
1927963.98199100 0.07062403
1928464.23211606 0.08362825
1928964.48224112 0.11398819
1929464.73236618 0.20224396
1929964.98249125 0.07533656
1930465.23261631 0.08185830
1930965.48274137 0.08801403
1931465.73286643 0.09378532
1931965.98299150 0.09945566
1932466.23311656 0.10518919
1932966.48324162 0.11113005
1933466.73336668 0.11731651
1933966.98349175 0.12303485
1934467.23361681 0.13709599
1934967.48374187 0.14366986
1935467.73386693 0.15469929
1935967.98399200 0.17090964
1936468.23411706 0.20920728
1936968.48424212 2.75312325
1937468.73436718 0.19728706
1937968.98449225 0.20864470
1938469.23461731 0.23527592
1938969.48474237 0.33070426
1939469.73486743 0.27796685
1939969.98499250 0.36276137
1940470.23511756 0.41454516
1940970.48524262 0.62066893
1941470.73536768 0.68675760
1941970.98549275 0.10524022
1942471.23561781 0.43486795
1942971.48574287 0.88586866
1943471.73586793 2.28886539
1944472.23611806 0.48591863
1944972.48624312 0.03288504
1945472.73636818 1.17884025
1945972.98649325 0.02609335
1946473.23661831 0.03336506
1946973.48674337 0.10451782
1947473.73686843 0.29558142
1947973.98699350 2.61536813
1948474.23711856 0.02811728
1948974.48724362 0.16395681
1949474.73736868 1.39986586
1949974.98749375 0.64365385
1950475.23761881 0.25957873
1950975.48774387 0.46568510
1951475.73786893 0.77926464
1951975.98799400 4.64533541
1952476.23811906 3.14325454
1952976.48824412 0.40863664
1953476.73836918 0.10661468
1953976.98849425 0.05671976
1954477.23861931 0.56707737
1954977.48874437 0.15345946
1955477.73886943 0.03824418
1955977.98899450 0.02927280
1956478.23911956 0.03365350
1956978.48924462 0.04272913
1957478.73936968 0.05462506
1957978.98949475 0.06902951
1958479.23961981 0.08642266
1958979.48974487 0.10872226
1959479.73986993 0.15257164
1959979.98999500 0.18093105
1960480.24012006 0.53957737
1960980.49024512 0.60366252
1961480.74037019 0.32432293
1961980.99049525 0.29698510
1962481.24062031 0.38941393
1962981.49074537 0.41913270
1963481.74087044 0.53769265
1963981.99099550 0.70274249
1964482.24112056 0.95433672
1964982.49124562 1.35410337
1965482.74137068 2.09095520
1965982.99149575 3.60958306
1967983.99199600 4.26732863
1968484.24212106 1.92926400
1968984.49224612 0.98908643
1969484.74237119 0.55565936
1969984.99249625 0.33164442
1970485.24262131 0.20889774
1970985.49274637 0.16590874
1971485.74287144 0.11346460
1971985.99299650 0.12295626
1972486.24312156 0.25280388
1972986.49324662 1.31043367
1973486.74337169 1.67478552
1973986.99349675 0.32418142
1974487.24362181 0.17021967
1974987.49374687 0.15262434
1975487.74387194 0.26748873
1975987.99399700 0.49999258
1976488.24412206 1.25241407
1976988.49424712 0.00209535
1977988.99449725 1.49145723
1978489.24462231 0.54063429
1978989.49474737 0.25392261
1979489.74487244 0.13621538
1979989.99499750 0.07988491
1980490.24512256 0.05184281
1980990.49524762 0.03995128
1981490.74537269 0.04006314
1981990.99549775 0.05366759
1982491.24562281 0.09481838
1982991.49574787 0.35319872
1983491.74587294 1.15939535
1983991.99599800 0.22716480
1984992.49624812 0.16131360
1985492.74637319 0.10524166
1985992.99649825 0.17890169
1986493.24662331 0.34325855
1986993.49674837 0.79239061
1987493.74687344 5.04919365
1988494.24712356 0.04876273
1988994.49724862 0.63722603
1989994.99749875 4.77720441
1990495.24762381 0.20466883
1990995.49774887 0.19307684
1991495.74787394 2.32990330
1992496.24812406 4.37611648
1992996.49824912 1.73269942
1993496.74837419 0.89272814
1993996.99849925 0.65184543
1994497.24862431 0.71396905
1994997.49874937 0.56487494
1995497.74887444 2.97535015
1995997.99899950 0.38728516
1996498.24912456 0.17891657
1996998.49924962 0.10617081
1997498.74937469 0.05760948
1997998.99949975 0.18440684
1998499.24962481 0.32905651
1998999.49974987 0.11815292
1999499.74987494 0.07498390
2000000.00000000 0.05607160


==> figures/data/arf/6tube/polleti_wl_subinterval.dat <==
1300000.00000000 0.01071422
1300050.02501251 0.01066351
1300100.05002501 0.01061330
1300150.07503752 0.01056456
1300200.10005002 0.01051273
1300250.12506253 0.01046596
1300300.15007504 0.01041846
1300350.17508754 0.01037143
1300400.20010005 0.01032492
1300450.22511256 0.01027895
1300500.25012506 0.01023274
1300550.27513757 0.01018891
1300600.30015007 0.01014454
1300650.32516258 0.01010074
1300700.35017509 0.01005748
1300750.37518759 0.01001474
1300800.40020010 0.00997252
1300850.42521261 0.00993081
1300900.45022511 0.00988961
1300950.47523762 0.00984892
1301000.50025013 0.00980875
1301050.52526263 0.00976911
1301100.55027514 0.00973005
1301150.57528764 0.00969164
1301200.60030015 0.00965413
1301250.62531266 0.00961842
1301300.65032516 0.00958976
1301350.67533767 0.00950462
1301400.70035018 0.00949228
1301450.72536268 0.00945920
1301500.75037519 0.00942348
1301550.77538769 0.00938953
1301600.80040020 0.00935483
1301650.82541271 0.00932121
1301700.85042521 0.00928139
1301750.87543772 0.00924931
1301800.90045022 0.00921537
1301850.92546273 0.00918116
1301900.95047524 0.00914655
1301950.97548774 0.00911092
1302001.00050025 0.00909633
1302051.02551276 0.00895005
1302101.05052526 0.00907491
1302151.07553777 0.00901602
1302201.10055028 0.00897902
1302251.12556278 0.00901200
1302301.15057529 0.00891031
1302351.17558779 0.00888020
1302401.20060030 0.00885022
1302451.22561281 0.00882062
1302501.25062531 0.00879141
1302551.27563782 0.00876257
1302601.30065033 0.00873408
1302651.32566283 0.00870592
1302701.35067534 0.00867801
1302751.37568784 0.00865044
1302801.40070035 0.00862296
1302851.42571286 0.00859502
1302901.45072536 0.00858562
1302951.47573787 0.00854588
1303001.50075038 0.00851912
1303051.52576288 0.00849307
1303101.55077539 0.00846726
1303151.57578789 0.00844074
1303201.60080040 0.00842112
1303251.62581291 0.00839437
1303301.65082541 0.00836971
1303351.67583792 0.00834555
1303401.70085043 0.00827038
1303451.72586293 0.00829382
1303501.75087544 0.00824373
1303551.77588794 0.00825049
1303601.80090045 0.00822768
1303651.82591296 0.00820677
1303701.85092546 0.00818470
1303751.87593797 0.00816282
1303801.90095048 0.00814118
1303851.92596298 0.00811982
1303901.95097549 0.00809878
1303951.97598799 0.00807810
1304002.00100050 0.00805803
1304052.02601301 0.00804194
1304102.05102551 0.00801342
1304152.07603802 0.00799512
1304202.10105053 0.00797590
1304252.12606303 0.00795673
1304302.15107554 0.00793774
1304352.17608804 0.00791900
1304402.20110055 0.00790053
1304452.22611306 0.00788234
1304502.25112556 0.00786445
1304552.27613807 0.00784689
1304602.30115058 0.00782967
1304652.32616308 0.00781308
1304702.35117559 0.00779641
1304752.37618809 0.00778054
1304802.40120060 0.00776592
1304852.42621311 0.00774804
1304902.45122561 0.00773459
1304952.47623812 0.00772114
1305002.50125063 0.00770897
1305052.52626313 0.00769703
1305102.55127564 0.00768708
1305152.57628814 0.00767924
1305202.60130065 0.00767450
1305252.62631316 0.00767457
1305302.65132566 0.00768306
1305352.67633817 0.00770797
1305402.70135068 0.00777331
1305452.72636318 0.00799668
1305502.75137569 0.02327712
1305552.77638819 0.00697072
1305602.80140070 0.00721377
1305652.82641321 0.00728364
1305702.85142571 0.00731107
1305752.87643822 0.00732173
1305802.90145073 0.00732413
1305852.92646323 0.00732189
1305902.95147574 0.00731687
1305952.97648824 0.00731009
1306003.00150075 0.00730183
1306053.02651326 0.00729420
1306103.05152576 0.00728924
1306153.07653827 0.00726079
1306203.10155078 0.00725773
1306253.12656328 0.00724824
1306303.15157579 0.00723783
1306353.17658829 0.00722705
1306403.20160080 0.00721607
1306453.22661331 0.00720493
1306503.25162581 0.00719366
1306553.27663832 0.00718220
1306603.30165083 0.00717041
1306653.32666333 0.00715781
1306703.35167584 0.00713645
1306753.37668834 0.00710917
1306803.40170085 0.00715851
1306853.42671336 0.00713132
1306903.45172586 0.00711731
1306953.47673837 0.00710547
1307003.50175088 0.00709444
1307053.52676338 0.00708383
1307103.55177589 0.00707174
1307153.57678839 0.00706282
1307203.60180090 0.00704951
1307253.62681341 0.00704811
1307303.65182591 0.00703707
1307353.67683842 0.00702748
1307403.70185093 0.00701837
1307453.72686343 0.00700955
1307503.75187594 0.00700098
1307553.77688844 0.00699266
1307603.80190095 0.00698458
1307653.82691346 0.00697677
1307703.85192596 0.00696922
1307753.87693847 0.00696195
1307803.90195098 0.00695500
1307853.92696348 0.00694839
1307903.95197599 0.00694215
1307953.97698849 0.00693633
1308004.00200100 0.00693099
1308054.02701351 0.00692619
1308104.05202601 0.00692203
1308154.07703852 0.00691866
1308204.10205103 0.00691624
1308254.12706353 0.00691504
1308304.15207604 0.00691547
1308354.17708854 0.00691820
1308404.20210105 0.00692460
1308454.22711356 0.00693777
1308504.25212606 0.00696779
1308554.27713857 0.00708459
1308604.30215108 0.00658413
1308654.32716358 0.00683676
1308704.35217609 0.00689547
1308754.37718859 0.00694879
1308804.40220110 0.00699733
1308854.42721361 0.00710363
1308904.45222611 0.00732143
1308954.47723862 0.00807774
1309004.50225113 0.00221778
1309054.52726363 0.00574140
1309104.55227614 0.00616565
1309154.57728864 0.00632046
1309204.60230115 0.00639806
1309254.62731366 0.00644240
1309304.65232616 0.00642907
1309354.67733867 0.00648717
1309454.72736368 0.00646449
1309504.75237619 0.00663884
1309554.77738869 0.00656392
1309604.80240120 0.00655481
1309654.82741371 0.00655171
1309704.85242621 0.00654994
1309754.87743872 0.00654844
1309804.90245123 0.00654690
1309854.92746373 0.00654522
1309904.95247624 0.00654338
1309954.97748874 0.00654136
1310005.00250125 0.00653925
1310055.02751376 0.00653700
1310105.05252626 0.00653466
1310155.07753877 0.00653225
1310205.10255128 0.00652978
1310255.12756378 0.00652728
1310305.15257629 0.00652476
1310355.17758879 0.00652225
1310405.20260130 0.00652169
1310455.22761381 0.00651697
1310505.25262631 0.00651450
1310555.27763882 0.00651202
1310605.30265133 0.00650958
1310655.32766383 0.00650716
1310705.35267634 0.00650482
1310755.37768884 0.00650251
1310805.40270135 0.00650029
1310855.42771386 0.00649817
1310905.45272636 0.00649620
1310955.47773887 0.00649456
1311005.50275138 0.00649509
1311055.52776388 0.00648695
1311105.55277639 0.00648678
1311155.57778889 0.00648541
1311205.60280140 0.00648394
1311255.62781391 0.00648251
1311305.65282641 0.00648115
1311355.67783892 0.00647991
1311405.70285143 0.00647882
1311455.72786393 0.00647784
1311505.75287644 0.00647705
1311555.77788894 0.00647646
1311605.80290145 0.00647611
1311655.82791396 0.00647606
1311705.85292646 0.00647641
1311755.87793897 0.00647672
1311805.90295148 0.00647855
1311855.92796398 0.00648108
1311905.95297649 0.00648526
1311955.97798899 0.00649257
1312006.00300150 0.00650706
1312056.02801401 0.00654551
1312106.05302651 0.00684816
1312156.07803902 0.00633476
1312206.10305153 0.00640001
1312256.12806403 0.00642465
1312306.15307654 0.09199034
1312356.17808904 0.00642640
1312406.20310155 0.00643392
1312456.22811406 0.00643812
1312506.25312656 0.00644114
1312556.27813907 0.00644357
1312606.30315158 0.00642395
1312656.32816408 0.00644760
1312706.35317659 0.00644917
1312756.37818909 0.00645119
1312806.40320160 0.00645296
1312856.42821411 0.00645475
1312906.45322661 0.00645657
1312956.47823912 0.00645842
1313006.50325163 0.00646015
1313056.52826413 0.00646521
1313106.55327664 0.00646532
1313156.57828914 0.00646747
1313206.60330165 0.00646985
1313256.62831416 0.00647238
1313306.65332666 0.00647505
1313356.67833917 0.00647788
1313406.70335168 0.00648086
1313506.75337669 0.00648729
1313556.77838919 0.00649076
1313606.80340170 0.00649440
1313656.82841421 0.00649823
1313706.85342671 0.00650225
1313756.87843922 0.00650645
1313806.90345173 0.00651085
1313856.92846423 0.00651541
1313906.95347674 0.00652006
1313956.97848924 0.00652441
1314007.00350175 0.00652032
1314057.02851426 0.00654069
1314107.05352676 0.00654488
1314157.07853927 0.00655117
1314207.10355178 0.00655778
1314257.12856428 0.00656487
1314307.15357679 0.00657242
1314357.17858929 0.00658046
1314407.20360180 0.00658901
1314457.22861431 0.00659812
1314507.25362681 0.00660784
1314557.27863932 0.00661822
1314607.30365183 0.00662934
1314657.32866433 0.00664129
1314707.35367684 0.00665417
1314757.37868934 0.00666947
1314807.40370185 0.00668325
1314857.42871436 0.00669979
1314907.45372686 0.00671948
1314957.47873937 0.00673799
1315007.50375188 0.00676029
1315057.52876438 0.00678723
1315107.55377689 0.00681365
1315157.57878939 0.00684609
1315207.60380190 0.00688374
1315257.62881441 0.00692811
1315307.65382691 0.00698139
1315357.67883942 0.00704700
1315407.70385193 0.00712965
1315457.72886443 0.00723830
1315507.75387694 0.00738809
1315557.77888944 0.00760932
1315607.80390195 0.00797189
1315657.82891446 0.00867991
1315707.85392696 0.01068211
1315757.87893947 0.03887059
1315807.90395198 0.00252181
1315857.92896448 0.00438009
1315907.95397699 0.00510300
1315957.97898949 0.00546461
1316008.00400200 0.00569588
1316058.02901451 0.00584995
1316108.05402701 0.00596214
1316158.07903952 0.00604827
1316208.10405203 0.00611713
1316258.12906453 0.00617394
1316308.15407704 0.00622205
1316358.17908954 0.00626370
1316408.20410205 0.00630044
1316458.22911456 0.00633337
1316508.25412706 0.00636331
1316558.27913957 0.00639089
1316608.30415208 0.00641657
1316658.32916458 0.00644072
1316708.35417709 0.00646363
1316758.37918959 0.00648556
1316808.40420210 0.00650672
1316858.42921461 0.00652729
1316908.45422711 0.00654743
1316958.47923962 0.00656727
1317008.50425213 0.00658708
1317058.52926463 0.00660661
1317108.55427714 0.00662665
1317158.57928964 0.00664752
1317208.60430215 0.00665434
1317258.62931466 0.00672372
1317308.65432716 0.00667670
1317408.70435218 0.00672810
1317458.72936468 0.00769039
1317508.75437719 0.00673811
1317558.77938969 0.00682276
1317608.80440220 0.00681175
1317658.82941471 0.00658533
1317708.85442721 0.00687487
1317758.87943972 0.00690161
1317808.90445223 0.00692950
1317858.92946473 0.00695896
1317908.95447724 0.00699031
1317958.97948974 0.00702396
1318009.00450225 0.00706031
1318059.02951476 0.00710082
1318109.05452726 0.00714454
1318159.07953977 0.00719221
1318209.10455228 0.00725049
1318259.12956478 0.00731683
1318309.15457729 0.00739756
1318359.17958979 0.00750169
1318409.20460230 0.00765022
1318459.22961481 0.00791026
1318509.25462731 0.00869830
1318559.27963982 0.00831050
1318609.30465233 0.00699960
1318659.32966483 0.00742675
1318709.35467734 0.00772186
1318759.37968985 0.00802349
1318809.40470235 0.00840323
1318859.42971486 0.00894998
1318909.45472736 0.00989623
1318959.47973987 0.01140217
1319009.50475238 0.01912303
1319109.55477739 0.00192927
1319159.57978989 0.00355907
1319209.60480240 0.00445932
1319259.62981491 0.00499178
1319309.65482741 0.00534685
1319359.67983992 0.00560967
1319409.70485243 0.00583600
1319459.72986493 0.00621796
1319509.75487744 0.00576012
1319559.77988994 0.00600701
1319609.80490245 0.00612581
1319659.82991496 0.00621485
1319709.85492746 0.00629117
1319759.87993997 0.00633544
1319809.90495248 0.00640160
1319859.92996498 0.00645353
1319909.95497749 0.00650036
1319959.97999000 0.00654347
1320010.00500250 0.00658363
1320060.03001501 0.00662137
1320110.05502751 0.00665707
1320160.08004002 0.00669108
1320210.10505253 0.00672365
1320260.13006503 0.00675498
1320310.15507754 0.00678528
1320360.18009005 0.00681467
1320410.20510255 0.00684331
1320460.23011506 0.00686007
1320510.25512756 0.00689878
1320560.28014007 0.00692589
1320610.30515258 0.00695368
1320660.33016508 0.00697744
1320710.35517759 0.00700385
1320760.38019010 0.00702974
1320810.40520260 0.00705541
1320860.43021511 0.00708097
1320910.45522761 0.00710652
1320960.48024012 0.00713200
1321010.50525263 0.00715758
1321060.53026513 0.00718328
1321110.55527764 0.00720918
1321160.58029015 0.00723535
1321210.60530265 0.00726188
1321260.63031516 0.00728891
1321310.65532766 0.00731662
1321360.68034017 0.00734532
1321410.70535268 0.00737557
1321460.73036518 0.00740845
1321510.75537769 0.00747998
1321560.78039020 0.00739106
1321610.80540270 0.00747670
1321660.83041521 0.00752335
1321710.85542771 0.00757223
1321760.88044022 0.00763294
1321810.90545273 0.00772326
1321860.93046523 0.00790794
1321910.95547774 0.00870209
1321960.98049025 0.04794658
1322011.00550275 0.00775071
1322061.03051526 0.00761227
1322111.05552776 0.00763086
1322161.08054027 0.00766560
1322211.10555278 0.00770416
1322261.13056528 0.00781945
1322311.15557779 0.00776843
1322361.18059030 0.00785777
1322411.20560280 0.00781143
1322461.23061531 0.00785542
1322511.25562781 0.00789227
1322561.28064032 0.00792776
1322611.30565283 0.00796295
1322661.33066533 0.00799821
1322711.35567784 0.00803374
1322761.38069035 0.00806967
1322811.40570285 0.00810609
1322861.43071536 0.00814308
1322911.45572786 0.00818070
1322961.48074037 0.00821903
1323011.50575288 0.00825812
1323061.53076538 0.00829804
1323111.55577789 0.00833884
1323161.58079040 0.00838063
1323211.60580290 0.00842344
1323261.63081541 0.00846736
1323311.65582791 0.00851248
1323361.68084042 0.00855889
1323411.70585293 0.00860669
1323461.73086543 0.00865600
1323511.75587794 0.00870695
1323561.78089044 0.00875971
1323611.80590295 0.00881444
1323661.83091546 0.00887143
1323711.85592796 0.00893105
1323761.88094047 0.00899402
1323811.90595298 0.00906234
1323861.93096548 0.00914928
1323911.95597799 0.00913743
1323961.98099050 0.00924939
1324012.00600300 0.00934576
1324062.03101551 0.00932783
1324112.05602801 0.00947339
1324162.08104052 0.00957316
1324212.10605303 0.00965756
1324262.13106553 0.00976809
1324312.15607804 0.00987926
1324362.18109055 0.00999789
1324412.20610305 0.01012562
1324462.23111556 0.01026346
1324512.25612806 0.01040876
1324562.28114057 0.01076364
1324612.30615308 0.01080493
1324662.33116558 0.01101610
1324712.35617809 0.01126617
1324762.38119060 0.01156748
1324812.40620310 0.01196817
1324862.43121561 0.01408132
1324912.45622811 0.01242908
1324962.48124062 0.01311114
1325012.50625313 0.01388185
1325062.53126563 0.01488457
1325112.55627814 0.01628784
1325162.58129065 0.01841833
1325212.60630315 0.02205028
1325262.63131566 0.02954212
1325312.65632816 0.05224150
1325362.68134067 0.30237668
1325412.70635318 0.06242343
1325462.73136568 0.00359081
1325512.75637819 0.00204997
1325562.78139070 0.00287076
1325612.80640320 0.00376205
1325662.83141571 0.00450729
1325712.85642821 0.00511385
1325762.88144072 0.00561253
1325812.90645323 0.00602990
1325862.93146573 0.00638582
1325912.95647824 0.00669473
1325962.98149075 0.00696717
1326013.00650325 0.00721101
1326063.03151576 0.00743213
1326113.05652826 0.00763506
1326163.08154077 0.00782337
1326213.10655328 0.00799985
1326263.13156578 0.00816677
1326313.15657829 0.00832601
1326363.18159080 0.00847912
1326413.20660330 0.00862743
1326463.23161581 0.00877207
1326513.25662831 0.00891406
1326563.28164082 0.00905428
1326613.30665333 0.00919359
1326663.33166583 0.00933277
1326713.35667834 0.00947255
1326763.38169085 0.00961370
1326813.40670335 0.00975691
1326863.43171586 0.00990296
1326913.45672836 0.01005267
1326963.48174087 0.01020689
1327013.50675338 0.01036656
1327063.53176588 0.01053271
1327113.55677839 0.01070640
1327163.58179090 0.01088925
1327213.60680340 0.01108262
1327263.63181591 0.01128841
1327313.65682841 0.01150881
1327363.68184092 0.01174652
1327413.70685343 0.01200482
1327463.73186593 0.01228781
1327513.75687844 0.01260073
1327563.78189095 0.01295030
1327613.80690345 0.01334545
1327663.83191596 0.01379822
1327713.85692846 0.01432543
1327763.88194097 0.01495152
1327813.90695348 0.01570985
1327863.93196598 0.01666349
1327913.95697849 0.01790687
1327963.98199100 0.01962508
1328014.00700350 0.02221798
1328064.03201601 0.02677076
1328114.05702851 0.03782722
1328164.08204102 0.10488509
1328214.10705353 0.08178519
1328264.13206603 0.02616306
1328314.15707854 0.03288894
1328364.18209105 0.06585111
1328414.20710355 0.35966923
1328464.23211606 0.20011161
1328514.25712856 0.01156076
1328564.28214107 0.00225146
1328664.33216608 0.00211727
1328714.35717859 0.00283361
1328764.38219110 0.00335901
1328814.40720360 0.00413422
1328864.43221611 0.00467153
1328914.45722861 0.00514413
1328964.48224112 0.00556253
1329014.50725363 0.00593610
1329064.53226613 0.00627253
1329114.55727864 0.00657807
1329164.58229115 0.00685782
1329214.60730365 0.00711588
1329264.63231616 0.00734766
1329314.65732866 0.00757969
1329364.68234117 0.00779051
1329414.70735368 0.00798960
1329464.73236618 0.00817872
1329514.75737869 0.00835893
1329564.78239120 0.00853326
1329614.80740370 0.00870043
1329664.83241621 0.00886190
1329714.85742871 0.00901865
1329764.88244122 0.00917127
1329814.90745373 0.00932033
1329864.93246623 0.00946639
1329914.95747874 0.00960986
1329964.98249125 0.00975117
1330015.00750375 0.00989075
1330065.03251626 0.01002897
1330115.05752876 0.01016616
1330165.08254127 0.01030435
1330215.10755378 0.01043879
1330265.13256628 0.01057491
1330315.15757879 0.01071135
1330365.18259130 0.01084850
1330415.20760380 0.01098680
1330465.23261631 0.01112684
1330515.25762881 0.01127019
1330565.28264132 0.01141106
1330615.30765383 0.01156097
1330665.33266633 0.01171517
1330715.35767884 0.01187652
1330765.38269135 0.01204830
1330815.40770385 0.01223587
1330865.43271636 0.01244887
1330915.45772886 0.01270645
1330965.48274137 0.01305177
1331015.50775388 0.01360126
1331065.53276638 0.01477271
1331115.55777889 0.01915904
1331165.58279140 0.14142428
1331215.60780390 0.02846861
1331265.63281641 0.01596108
1331315.65782891 0.01446255
1331365.68284142 0.01412365
1331415.70785393 0.01407993
1331465.73286643 0.01414536
1331565.78289145 0.01440743
1331615.80790395 0.01457112
1331665.83291646 0.01475251
1331715.85792896 0.01481797
1331765.88294147 0.01512686
1331815.90795398 0.01533942
1331865.93296648 0.01578212
1331915.95797899 0.01581395
1331965.98299150 0.01608086
1332016.00800400 0.01640233
1332066.03301651 0.01690161
1332116.05802901 0.02244371
1332166.08304152 0.01617001
1332216.10805403 0.01679039
1332266.13306653 0.01716499
1332316.15807904 0.01933571
1332366.18309155 0.01790260
1332416.20810405 0.01822752
1332466.23311656 0.01857107
1332516.25812906 0.01893004
1332566.28314157 0.01930589
1332616.30815408 0.01970073
1332666.33316658 0.02011688
1332716.35817909 0.02055694
1332766.38319160 0.02102378
1332816.40820410 0.02153766
1332866.43321661 0.02205133
1332916.45822911 0.02262001
1332966.48324162 0.02323190
1333016.50825413 0.02389292
1333066.53326663 0.02461017
1333116.55827914 0.02539218
1333166.58329165 0.02624931
1333216.60830415 0.02719420
1333266.63331666 0.02824247
1333316.65832916 0.02941346
1333366.68334167 0.03072891
1333416.70835418 0.03224603
1333466.73336668 0.03396462
1333516.75837919 0.03596794
1333566.78339170 0.03832983
1333616.80840420 0.04115931
1333666.83341671 0.04461492
1333716.85842921 0.04893526
1333766.88344172 0.05449597
1333816.90845423 0.06192292
1333866.93346673 0.07233794
1333916.95847924 0.08795963
1333966.98349175 0.11383160
1334017.00850425 0.16415452
1334067.03351676 0.29719211
1334117.05852926 1.08883785
1334167.08354177 0.81376265
1334217.10855428 0.00491266
1334267.13356678 0.09457231
1334317.15857929 2.76336866
1334367.18359180 0.34546157
1334417.20860430 0.06516776
1334467.23361681 0.02185769
1334517.25862931 0.00935851
1334567.28364182 0.00496389
1334617.30865433 0.00348460
1334667.33366683 0.00323701
1334717.35867934 0.00355990
1334767.38369185 0.00416017
1334817.40870435 0.00489868
1334867.43371686 0.00570682
1334917.45872936 0.00655326
1334967.48374187 0.00743115
1335017.50875438 0.00836709
1335067.53376688 0.00953958
1335117.55877939 1.14378910
1335167.58379190 0.00980427
1335217.60880440 0.01093445
1335267.63381691 0.01185730
1335317.65882941 0.01273529
1335367.68384192 0.01359706
1335417.70885443 0.01447250
1335467.73386693 0.01536433
1335517.75887944 0.01628254
1335567.78389195 0.01723611
1335617.80890445 0.01823448
1335667.83391696 0.01928826
1335717.85892946 0.02040976
1335767.88394197 0.02161358
1335817.90895448 0.02291750
1335867.93396698 0.02434332
1335917.95897949 0.02591880
1335967.98399200 0.02767942
1336018.00900450 0.02967173
1336068.03401701 0.03195823
1336118.05902951 0.03462550
1336168.08404202 0.03779099
1336218.10905453 0.04164002
1336268.13406703 0.04644188
1336318.15907954 0.05263680
1336368.18409205 0.06098145
1336418.20910455 0.07290602
1336468.23411706 0.09182481
1336518.25912956 0.12113892
1336568.28414207 0.18672861
1336618.30915458 0.37860394
1336668.33416708 1.66420019
1336718.35917959 1.43897431
1336768.38419210 0.18573134
1336818.40920460 0.08198874
1336868.43421711 0.07915942
1336918.45922961 0.11934605
1336968.48424212 0.25279683
1337018.50925463 0.98382756
1337068.53426713 2.22186107
1337118.55927964 0.25695528
1337168.58429215 0.06760573
1337218.60930465 0.02415396
1337268.63431716 0.00960083
1337318.65932966 0.00398209
1337368.68434217 0.00197337
1337418.70935468 0.00196962
1337468.73436718 0.00495980
1337518.75937969 0.00556539
1337568.78439220 0.04223829
1337618.80940470 0.01695032
1337668.83441721 0.00257175
1337718.85942971 0.00190950
1337768.88444222 0.00225353
1337818.90945473 0.00280378
1337868.93446723 0.00340966
1337918.95947974 0.00402776
1337968.98449225 0.00464264
1338019.00950475 0.00524945
1338069.03451726 0.00584587
1338119.05952976 0.00643173
1338169.08454227 0.00700756
1338219.10955478 0.00757428
1338269.13456728 0.00813297
1338319.15957979 0.00868482
1338369.18459230 0.00923093
1338419.20960480 0.00977265
1338469.23461731 0.01031128
1338519.25962981 0.01084593
1338569.28464232 0.01138327
1338619.30965483 0.01191984
1338669.33466733 0.01245839
1338719.35967984 0.01300046
1338769.38469235 0.01354780
1338819.40970485 0.01410240
1338869.43471736 0.01466691
1338919.45972986 0.01524450
1338969.48474237 0.01583978
1339019.50975488 0.01645943
1339069.53476738 0.01711708
1339119.55977989 0.01782082
1339169.58479240 0.01861173
1339219.60980490 0.01954900
1339269.63481741 0.02077020
1339319.65982991 0.02262783
1339369.68484242 0.02625041
1339419.70985493 0.03690353
1339469.73486743 0.11084227
1339519.75987994 0.38367435
1339569.78489245 0.06050295
1339619.80990495 0.03747590
1339669.83491746 0.03203720
1339719.85992996 0.03030260
1339769.88494247 0.02984033
1339819.90995498 0.02995144
1339869.93496748 0.03038448
1339919.95997999 0.03107520
1339969.98499250 0.03112391
1340020.01000500 0.03239841
1340070.03501751 0.03337609
1340120.06003001 0.03440907
1340170.08504252 0.03551492
1340220.11005503 0.03672393
1340270.13506753 0.03802917
1340320.16008004 0.03924225
1340370.18509255 0.04068148
1340420.21010505 0.04221029
1340470.23511756 0.04384095
1340520.26013007 0.04558501
1340570.28514257 0.04745461
1340620.31015508 0.04946350
1340670.33516758 0.05162754
1340720.36018009 0.05396517
1340770.38519260 0.05649793
1340820.41020510 0.05925181
1340870.43521761 0.06225398
1340920.46023012 0.06554301
1340970.48524262 0.06916001
1341020.51025513 0.07315618
1341070.53526763 0.07759371
1341120.56028014 0.08254920
1341170.58529265 0.08811982
1341220.61030515 0.09441994
1341270.63531766 0.10161446
1341320.66033016 0.10991246
1341370.68534267 0.11977924
1341420.71035518 0.13133125
1341470.73536768 0.14680393
1341520.76038019 0.10749617
1341570.78539270 0.17154694
1341620.81040520 0.19621415
1341670.83541771 0.22545019
1341720.86043022 0.26238993
1341770.88544272 0.31072626
1341820.91045523 0.37617806
1341870.93546773 0.46835637
1341920.96048024 0.60448495
1341970.98549275 0.81753182
1342021.01050525 1.17282060
1342071.03551776 1.82041428
1342121.06053027 3.00721470
1342171.08554277 4.56799463
1342221.11055528 4.27907934
1342271.13556778 2.46167664
1342321.16058029 1.29595904
1342371.18559280 0.72635531
1342421.21060530 0.43785635
1342471.23561781 0.28134752
1342521.26063032 0.18768883
1342571.28564282 0.12992363
1342621.31065533 0.09231527
1342671.33566783 0.06696124
1342721.36068034 0.04945040
1342771.38569285 0.03682456
1342821.41070535 0.02805538
1342871.43571786 0.02169531
1342921.46073037 0.01712978
1342971.48574287 0.01389908
1343021.51075538 0.01168403
1343071.53576788 0.01026009
1343121.56078039 0.00947297
1343171.58579290 0.00920974
1343221.61080540 0.00939533
1343271.63581791 0.00998080
1343321.66083042 0.01094116
1343371.68584292 0.01226958
1343421.71085543 0.01397849
1343471.73586793 0.01610131
1343521.76088044 0.01869832
1343571.78589295 0.02186809
1343621.81090545 0.02579049
1343671.83591796 0.03159905
1343721.86093047 0.03567810
1343771.88594297 0.04336756
1343821.91095548 0.05322966
1343871.93596798 0.06660213
1343921.96098049 0.08567567
1343971.98599300 0.11468520
1344022.01100550 0.16284589
1344072.03601801 0.25370817
1344122.06103052 0.46604406
1344172.08604302 2.65819595
1344222.11105553 2.72313494
1344272.13606803 2.13826679
1344322.16108054 0.63724154
1344372.18609305 0.26523320
1344422.21110555 0.14374741
1344472.23611806 0.09439656
1344522.26113056 0.07268471
1344572.28614307 0.06423610
1344622.31115558 0.06367761
1344672.33616808 0.06917572
1344722.36118059 0.08074096
1344772.38619310 0.09999861
1344822.41120560 0.13088734
1344872.43621811 0.18192363
1344922.46123062 0.27260977
1344972.48624312 0.45352646
1345022.51125563 0.87793094
1345072.53626813 1.99435352
1345122.56128064 2.98815590
1345172.58629315 1.42294978
1345222.61130565 0.59497231
1345272.63631816 0.29574523
1345322.66133067 0.16786232
1345372.68634317 0.10402784
1345422.71135568 0.06840233
1345472.73636818 0.04687142
1345522.76138069 0.03308109
1345572.78639320 0.02386217
1345622.81140570 0.01750117
1345672.83641821 0.01301164
1345722.86143072 0.00979424
1345772.88644322 0.00746849
1345822.91145573 0.00577941
1345872.93646823 0.00444407
1345922.96148074 0.00383085
1345972.98649325 0.00324337
1346023.01150575 0.00289672
1346073.03651826 0.00272070
1346123.06153077 0.00269938
1346173.08654327 0.00279276
1346223.11155578 0.00298582
1346273.13656828 0.00326489
1346323.16158079 0.00361970
1346373.18659330 0.00404290
1346423.21160580 0.00452955
1346473.23661831 0.00507699
1346523.26163082 0.00568481
1346573.28664332 0.00635521
1346623.31165583 0.00709379
1346673.33666833 0.00791111
1346723.36168084 0.00882579
1346773.38669335 0.00987072
1346823.41170585 0.01110649
1346873.43671836 0.01265303
1346923.46173087 0.01477412
1346973.48674337 0.01814927
1347023.51175588 0.02506073
1347073.53676838 0.05001267
1347123.56178089 0.02487645
1347173.58679340 0.54213589
1347223.61180590 0.14237639
1347273.63681841 0.05386114
1347323.66183092 0.03727043
1347373.68684342 0.03209109
1347423.71185593 0.03116119
1347473.73686843 0.03068744
1347523.76188094 0.03127733
1347573.78689345 0.03236741
1347623.81190595 0.03380174
1347673.83691846 0.03550867
1347723.86193097 0.03745487
1347773.88694347 0.03963158
1347823.91195598 0.04199922
1347873.93696848 0.04463373
1347923.96198099 0.04750548
1347973.98699350 0.05064146
1348024.01200600 0.05406805
1348074.03701851 0.05781687
1348124.06203102 0.06192082
1348174.08704352 0.06644081
1348224.11205603 0.07141569
1348274.13706853 0.07691544
1348324.16208104 0.08301783
1348374.18709355 0.08981660
1348424.21210605 0.09742571
1348474.23711856 0.10598553
1348524.26213107 0.11567495
1348574.28714357 0.12677135
1348624.31215608 0.13866745
1348674.33716858 0.15350720
1348724.36218109 0.17036498
1348774.38719360 0.19010067
1348824.41220610 0.21262157
1348874.43721861 0.24087507
1348924.46223112 0.27440596
1348974.48724362 0.31539213
1349024.51225613 0.36625951
1349074.53726863 0.43044256
1349124.56228114 0.51296764
1349174.58729365 0.62154131
1349224.61230615 0.70606228
1349274.63731866 0.96210888
1349324.66233117 1.24152008
1349374.68734367 1.63940157
1349424.71235618 2.20314039
1349474.73736868 2.95087387
1349524.76238119 3.74481387
1349574.78739370 4.15013302
1349624.81240620 3.78552062
1349674.83741871 2.94618129
1349724.86243122 2.12641471
1349774.88744372 1.51294247
1349824.91245623 1.09117618
1349874.93746873 0.80488893
1349924.96248124 0.60776498
1349974.98749375 0.45492445
1350025.01250625 0.36858205
1350075.03751876 0.29420160
1350125.06253127 0.23848931
1350175.08754377 0.19534635
1350225.11255628 0.16158171
1350275.13756878 0.16872312
1350325.16258129 0.11711540
1350375.18759380 0.09889380
1350425.21260630 0.08465758
1350475.23761881 0.07318611
1350525.26263132 0.06390192
1350575.28764382 0.05643394
1350625.31265633 0.05053670
1350675.33766883 0.04606125
1350725.36268134 0.04295336
1350775.38769385 0.04125978
1350825.41270635 0.04116308
1350875.43771886 0.04305057
1350925.46273137 0.04763608
1350975.48774387 0.05672451
1351025.51275638 0.07242034
1351075.53776888 0.10150706
1351125.56278139 0.15926288
1351175.58779390 0.29050319
1351225.61280640 0.65113132
1351275.63781891 1.58137219
1351325.66283142 1.34442944
1351375.68784392 0.53758399
1351425.71285643 0.24837074
1351475.73786893 0.11577952
1351525.76288144 0.10000789
1351575.78789395 0.06588654
1351625.81290645 0.04735299
1351675.83791896 0.03578111
1351725.86293147 0.02812556
1351775.88794397 0.02291105
1351825.91295648 0.01933749
1351875.93796898 0.01695135
1351925.96298149 0.01548911
1351975.98799400 0.01480894
1352026.01300650 0.01487918
1352076.03801901 0.01604403
1352126.06303152 0.01517638
1352176.08804402 0.01814604
1352226.11305653 0.02130685
1352276.13806903 0.02555969
1352326.16308154 0.03135307
1352376.18809405 0.03931119
1352426.21310655 0.05041983
1352476.23811906 0.06632146
1352526.26313157 0.08990358
1352576.28814407 0.12658016
1352626.31315658 0.18733555
1352676.33816908 0.29665726
1352726.36318159 0.51472786
1352776.38819410 0.99184438
1352826.41320660 1.87270898
1352876.43821911 1.99572932
1352926.46323162 1.11279459
1352976.48824412 0.58106403
1353026.51325663 0.33596939
1353076.53826913 0.21352760
1353126.56328164 0.14558310
1353176.58829415 0.10448431
1353226.61330665 0.07790638
1353276.63831916 0.05980540
1353326.66333167 0.04696732
1353376.68834417 0.03756518
1353426.71335668 0.03050198
1353476.73836918 0.02508848
1353526.76338169 0.02087509
1353576.78839420 0.01755928
1353626.81340670 0.01493238
1353676.83841921 0.01284779
1353726.86343172 0.01120153
1353776.88844422 0.00992019
1353826.91345673 0.00895358
1353876.93846923 0.00827075
1353926.96348174 0.00785769
1353976.98849425 0.00772392
1354027.01350675 0.00790697
1354077.03851926 0.00849176
1354127.06353177 0.00965580
1354177.08854427 0.01195553
1354227.11355678 0.01567628
1354277.13856928 0.02415277
1354327.16358179 0.04351599
1354377.18859430 0.12643152
1354427.21360680 0.86535312
1354477.23861931 0.20859171
1354527.26363182 0.05397977
1354577.28864432 0.02591522
1354627.31365683 0.01692663
1354677.33866933 0.01331090
1354727.36368184 0.01179174
1354777.38869435 0.01127861
1354827.41370685 0.01133013
1354877.43871936 0.01173894
1354927.46373187 0.01238032
1354977.48874437 0.01304998
1355027.51375688 0.01551569
1355077.53876938 0.01615422
1355127.56378189 0.01753633
1355177.58879440 0.01916480
1355227.61380690 0.02101084
1355277.63881941 0.02309272
1355327.66383192 0.02513909
1355377.68884442 0.02786475
1355427.71385693 0.03071734
1355477.73886943 0.03388388
1355527.76388194 0.03741347
1355577.78889445 0.04135894
1355627.81390695 0.04578255
1355677.83891946 0.05075894
1355727.86393197 0.05637832
1355777.88894447 0.06275051
1355827.91395698 0.07001285
1355877.93896948 0.07832102
1355927.96398199 0.08789324
1355977.98899450 0.09898454
1356028.01400700 0.11192432
1356078.03901951 0.12713508
1356128.06403202 0.14516570
1356178.08904452 0.16696028
1356228.11405703 0.19286584
1356278.13906953 0.22313437
1356328.16408204 0.26367744
1356378.18909455 0.31304464
1356428.21410705 0.37579771
1356478.23911956 0.45691311
1356528.26413207 0.56355414
1356578.28914457 0.70754719
1356628.31415708 0.89935285
1356678.33916958 1.16294091
1356728.36418209 1.51804541
1356778.38919460 1.97093297
1356828.41420710 2.46940498
1356878.43921961 2.84928703
1356928.46423212 2.89616329
1356978.48924462 2.57802533
1357028.51425713 2.08946857
1357078.53926963 1.61919397
1357128.56428214 1.24168640
1357178.58929465 0.95929524
1357228.61430715 0.75137027
1357278.63931966 0.59912298
1357328.66433217 0.48553303
1357378.68934467 0.40005738
1357428.71435718 0.33358460
1357478.73936968 0.28219237
1357528.76438219 0.24175305
1357578.78939470 0.20974189
1357628.81440720 0.18459696
1357678.83941971 0.16480014
1357728.86443222 0.15030051
1357778.88944472 0.14115637
1357828.91445723 0.13872227
1357878.93946973 0.14682115
1357928.96448224 0.17581594
1357978.98949475 0.25653478
1358029.01450725 0.48704544
1358079.03951976 0.88520377
1358129.06453227 0.61379600
1358179.08954477 0.30248402
1358229.11455728 0.17638394
1358279.13956978 0.11955729
1358329.16458229 0.08914337
1358379.18959480 0.07054645
1358429.21460730 0.05801169
1358479.23961981 0.04893735
1358529.26463232 0.04201174
1358579.28964482 0.03651325
1358629.31465733 0.03201591
1358679.33966983 0.02825316
1358729.36468234 0.02504995
1358779.38969485 0.02228623
1358829.41470735 0.01986840
1358879.43971986 0.01774644
1358929.46473237 0.01510285
1358979.48974487 0.01435103
1359029.51475738 0.01287215
1359079.53976988 0.01155242
1359129.56478239 0.01074042
1359179.58979490 0.00963200
1359229.61480740 0.00881814
1359279.63981991 0.00816923
1359329.66483242 0.00768140
1359379.68984492 0.00736167
1359429.71485743 0.00722514
1359479.73986993 0.00729200
1359529.76488244 0.00762024
1359579.78989495 0.00823550
1359629.81490745 0.00917825
1359679.83991996 0.01058845
1359729.86493247 0.01258416
1359779.88994497 0.01536095
1359829.91495748 0.01920944
1359879.93996999 0.02457333
1359929.96498249 0.03215253
1359979.98999500 0.04309444
1360030.01500750 0.05936707
1360080.04002001 0.08452810
1360130.06503252 0.12539930
1360180.09004502 0.19585346
1360230.11505753 0.32496926
1360280.14007004 0.56622738
1360330.16508254 0.93218203
1360380.19009505 1.08630287
1360430.21510755 0.80045452
1360480.24012006 0.49877908
1360530.26513257 0.31769604
1360580.29014507 0.21522770
1360630.31515758 0.15458583
1360680.34017009 0.11655699
1360730.36518259 0.09153128
1360780.39019510 0.07452705
1360830.41520760 0.06288566
1360880.44022011 0.05525039
1360930.46523262 0.05119683
1360980.49024512 0.05140805
1361030.51525763 0.05901915
1361080.54027013 0.08617817
1361130.56528264 0.20330336
1361180.59029515 1.20616754
1361230.61530765 0.66791608
1361280.64032016 0.12963326
1361330.66533267 0.05723167
1361430.71535768 0.02387814
1361480.74037018 0.01899357
1361530.76538269 0.01476757
1361630.81540770 0.01052553
1361680.84042021 0.00921305
1361730.86543272 0.00823173
1361780.89044522 0.00749444
1361830.91545773 0.00695008
1361880.94047023 0.00656816
1361930.96548274 0.00632768
1361980.99049525 0.00621153
1362031.01550775 0.00620982
1362081.04052026 0.00632274
1362131.06553277 0.00654571
1362181.09054527 0.00687930
1362231.11555778 0.00732627
1362281.14057028 0.00789152
1362331.16558279 0.00858193
1362381.19059530 0.00940632
1362431.21560780 0.01037575
1362481.24062031 0.01150469
1362531.26563282 0.01280967
1362581.29064532 0.01431074
1362631.31565783 0.01603192
1362681.34067034 0.01800190
1362731.36568284 0.02025497
1362781.39069535 0.02283226
1362831.41570785 0.02578316
1362881.44072036 0.02916736
1362931.46573287 0.03305731
1362981.49074537 0.03754596
1363031.51575788 0.04272651
1363081.54077039 0.04874935
1363131.56578289 0.05577550
1363181.59079540 0.06401471
1363231.61580790 0.07373248
1363281.64082041 0.08526802
1363331.66583292 0.09905900
1363381.69084542 0.11567566
1363431.71585793 0.13586860
1363481.74087044 0.16063581
1363531.76588294 0.19131658
1363581.79089545 0.22972402
1363631.81590795 0.27831832
1363681.84092046 0.34044030
1363731.86593297 0.42055529
1363781.89094547 0.52440827
1363831.91595798 0.65867838
1363881.94097049 0.82926809
1363931.96598299 1.03536605
1363981.99099550 1.26743239
1364032.01600800 1.47628389
1364082.04102051 1.60246732
1364132.06603302 1.59808522
1364182.09104552 1.47638322
1364232.11605803 1.29826887
1364282.14107053 1.12936634
1364332.16608304 1.02538279
1364382.19109555 1.00449080
1364432.21610805 0.86276532
1364482.24112056 0.63194141
1364532.26613307 0.48375871
1364582.29114557 0.39062883
1364632.31615808 0.32570682
1364682.34117059 0.27713085
1364732.36618309 0.23928185
1364782.39119560 0.20864454
1364832.41620810 0.18355625
1364882.44122061 0.16249285
1364932.46623312 0.14375225
1364982.49124562 0.13377677
1365032.51625813 0.11884731
1365082.54127064 0.10737508
1365132.56628314 0.09752329
1365182.59129565 0.08891432
1365232.61630815 0.08132376
1365282.64132066 0.07458675
1365332.66633317 0.06857416
1365382.69134567 0.06318202
1365432.71635818 0.05832608
1365482.74137069 0.05394245
1365532.76638319 0.04991688
1365582.79139570 0.04630019
1365632.81640820 0.04298640
1365682.84142071 0.03995141
1365732.86643322 0.03716730
1365782.89144572 0.03461151
1365832.91645823 0.03227409
1365882.94147074 0.03046480
1365932.96648324 0.02796063
1365982.99149575 0.02614619
1366033.01650825 0.02445024
1366083.04152076 0.02289188
1366133.06653327 0.02145065
1366183.09154577 0.02014227
1366233.11655828 0.01895997
1366283.14157079 0.01790724
1366333.16658329 0.01696951
1366383.19159580 0.01618974
1366433.21660830 0.01555814
1366483.24162081 0.01506379
1366533.26663332 0.01481140
1366583.29164582 0.01476993
1366633.31665833 0.01500665
1366683.34167084 0.01559228
1366733.36668334 0.01662894
1366783.39169585 0.01826597
1366833.41670835 0.02072969
1366883.44172086 0.02437746
1366933.46673337 0.02980356
1366983.49174587 0.03806789
1367033.51675838 0.05124654
1367083.54177089 0.07396924
1367133.56678339 0.11863270
1367183.59179590 0.22814974
1367233.61680840 0.58930514
1367283.64182091 0.96141829
1367333.66683342 0.40932612
1367383.69184592 0.27370217
1367433.71685843 0.28288039
1367483.74187094 0.33434722
1367533.76688344 0.37687223
1367583.79189595 0.37391281
1367633.81690845 0.32821871
1367683.84192096 0.27800366
1367733.86693347 0.21829612
1367783.89194597 0.17554813
1367833.91695848 0.14313193
1367883.94197099 0.11861098
1367933.96698349 0.09987201
1367983.99199600 0.08532873
1368034.01700850 0.07385076
1368084.04202101 0.06464283
1368134.06703352 0.05714317
1368184.09204602 0.05095108
1368234.11705853 0.04577440
1368284.14207104 0.04140099
1368334.16708354 0.03767092
1368384.19209605 0.03446337
1368434.21710855 0.03168467
1368484.24212106 0.02925555
1368534.26713357 0.03278096
1368584.29214607 0.02537830
1368634.31715858 0.02373515
1368684.34217109 0.02230968
1368734.36718359 0.02106594
1368784.39219610 0.01998508
1368834.41720860 0.01905350
1368884.44222111 0.01826131
1368934.46723362 0.01760162
1368984.49224612 0.01707023
1369034.51725863 0.01666547
1369084.54227114 0.01638811
1369134.56728364 0.01624700
1369184.59229615 0.01623173
1369234.61730865 0.01636809
1369284.64232116 0.01666365
1369334.66733367 0.01713612
1369384.69234617 0.01780935
1369434.71735868 0.01871537
1369484.74237119 0.01989784
1369534.76738369 0.02141787
1369634.81740870 0.02580444
1369684.84242121 0.02900687
1369734.86743372 0.03322460
1369784.89244622 0.03894712
1369834.91745873 0.04703158
1369884.94247124 0.05906464
1369934.96748374 0.07826248
1369984.99249625 0.08201945
1370035.01750875 0.13492898
1370085.04252126 0.15379802
1370135.06753377 0.14141695
1370185.09254627 0.12302081
1370235.11755878 0.11304354
1370285.14257129 0.11223852
1370335.16758379 0.11807013
1370385.19259630 0.12953023
1370435.21760880 0.14563247
1370485.24262131 0.16649789
1370535.26763382 0.19237783
1370585.29264632 0.22358625
1370635.31765883 0.26026025
1370685.34267134 0.30215062
1370735.36768384 0.34762210
1370785.39269635 0.39438280
1370835.41770885 0.43814927
1370885.44272136 0.47367485
1370935.46773387 0.49592160
1370985.49274637 0.50177787
1371035.51775888 0.49121525
1371085.54277139 0.46720456
1371135.56778389 0.43424447
1371185.59279640 0.39686762
1371235.61780890 0.35866382
1371285.64282141 0.32199774
1371335.66783392 0.28816424
1371385.69284642 0.25769664
1371435.71785893 0.23065777
1371485.74287144 0.20685538
1371535.76788394 0.18598119
1371585.79289645 0.16769245
1371635.81790895 0.15172333
1371685.84292146 0.13756769
1371735.86793397 0.12516334
1371785.89294647 0.11418601
1371835.91795898 0.10456154
1371885.94297149 0.09602510
1371935.96798399 0.08851275
1371985.99299650 0.08195513
1372036.01800900 0.07632838
1372086.04302151 0.07166476
1372136.06803402 0.06807336
1372186.09304652 0.06577775
1372236.11805903 0.06518344
1372286.14307154 0.06699659
1372336.16808404 0.07244689
1372386.19309655 0.08373088
1372436.21810905 0.10474941
1372486.24312156 0.14231566
1372536.26813407 0.20695684
1372586.29314657 0.30782532
1372636.31815908 0.42736331
1372686.34317159 0.49620731
1372736.36818409 0.46957037
1372786.39319660 0.39330012
1372836.41820910 0.31796167
1372886.44322161 0.25905104
1372936.46823412 0.21566457
1372986.49324662 0.18377971
1373036.51825913 0.15994852
1373086.54327164 0.14174572
1373136.56828414 0.12754373
1373186.59329665 0.11625359
1373236.61830915 0.10713797
1373286.64332166 0.09968957
1373336.66833417 0.09355393
1373386.69334667 0.08850007
1373436.71835918 0.08429125
1373486.74337169 0.08085994
1373536.76838419 0.07809874
1373586.79339670 0.07594866
1373636.81840920 0.07437269
1373686.84342171 0.07334845
1373736.86843422 0.07284197
1373786.89344672 0.07316784
1373836.91845923 0.07376909
1373886.94347174 0.07497472
1373936.96848424 0.07677463
1373986.99349675 0.07911532
1374037.01850925 0.08192502
1374087.04352176 0.08508510
1374137.06853427 0.08842273
1374187.09354677 0.09171634
1374237.11855928 0.09471650
1374287.14357179 0.09718054
1374337.16858429 0.09891220
1374387.19359680 0.09979294
1374437.21860930 0.09978787
1374487.24362181 0.09898643
1374537.26863432 0.09745459
1374587.29364682 0.09535426
1374637.31865933 0.09282860
1374687.34367184 0.09001705
1374737.36868434 0.08710843
1374787.39369685 0.08273981
1374837.41870935 0.08026054
1374887.44372186 0.07709621
1374937.46873437 0.07392853
1374987.49374687 0.07083691
1375037.51875938 0.06785966
1375087.54377189 0.06504564
1375137.56878439 0.06227685
1375187.59379690 0.06043295
1375237.61880940 0.05823232
1375287.64382191 0.05639020
1375337.66883442 0.05481695
1375387.69384692 0.05348817
1375437.71885943 0.05238186
1375487.74387194 0.05147560
1375537.76888444 0.05074753
1375587.79389695 0.05017732
1375637.81890945 0.04974683
1375687.84392196 0.04944039
1375737.86893447 0.04924472
1375787.89394697 0.04914879
1375837.91895948 0.04914344
1375887.94397199 0.04922114
1375937.96898449 0.04937560
1375987.99399700 0.04960153
1376038.01900950 0.04989429
1376088.04402201 0.05024963
1376138.06903452 0.05066347
1376188.09404702 0.05113165
1376238.11905953 0.05164976
1376288.14407204 0.05221256
1376338.16908454 0.05281634
1376388.19409705 0.05345401
1376438.21910955 0.05412082
1376488.24412206 0.05482351
1376538.26913457 0.05552517
1376588.29414707 0.05625960
1376638.31915958 0.05701873
1376688.34417209 0.05780938
1376738.36918459 0.05864091
1376788.39419710 0.05952348
1376838.41920960 0.06046552
1376888.44422211 0.06147175
1376938.46923462 0.06254212
1376988.49424712 0.06367196
1377038.51925963 0.06485278
1377088.54427214 0.06607355
1377138.56928464 0.06732188
1377188.59429715 0.06858501
1377238.61930965 0.06985033
1377288.64432216 0.07110595
1377338.66933467 0.07234073
1377388.69434717 0.07354418
1377438.71935968 0.07469110
1377488.74437219 0.07583378
1377538.76938469 0.07689753
1377588.79439720 0.07790485
1377638.81940970 0.07885146
1377688.84442221 0.07973527
1377738.86943472 0.08055559
1377788.89444722 0.08131280
1377838.91945973 0.08200802
1377888.94447224 0.08264252
1377938.96948474 0.08321640
1377988.99449725 0.08371897
1378039.01950975 0.08422778
1378089.04452226 0.08460491
1378139.06953477 0.08490143
1378189.09454727 0.08556655
1378239.11955978 0.08546338
1378289.14457229 0.08551653
1378339.16958479 0.08548102
1378389.19459730 0.08528112
1378439.21960980 0.08488133
1378489.24462231 0.08447385
1378539.26963482 0.08377879
1378589.29464732 0.08290792
1378639.31965983 0.08185854
1378689.34467234 0.08064057
1378739.36968484 0.07927097
1378789.39469735 0.07777168
1378839.41970985 0.07616865
1378889.44472236 0.07448819
1378939.46973487 0.07275598
1378989.49474737 0.07099568
1379039.51975988 0.06922808
1379089.54477239 0.06747063
1379139.56978489 0.06574028
1379189.59479740 0.06404224
1379239.61980990 0.06239004
1379289.64482241 0.06078972
1379339.66983492 0.05925059
1379389.69484742 0.05774830
1379439.71985993 0.05612016
1379489.74487244 0.05486513
1379539.76988494 0.05355062
1379589.79489745 0.05228136
1379639.81990995 0.05106193
1379689.84492246 0.04989197
1379739.86993497 0.04876996
1379789.89494747 0.04769403
1379839.91995998 0.04666219
1379889.94497249 0.04567237
1379939.96998499 0.04472257
1379989.99499750 0.04381082
1380040.02001000 0.04293520
1380090.04502251 0.04209390
1380140.07003502 0.04128518
1380190.09504752 0.04050738
1380240.12006003 0.03975894
1380290.14507254 0.03903836
1380340.17008504 0.03834428
1380390.19509755 0.03767535
1380440.22011006 0.03703033
1380490.24512256 0.03640473
1380540.27013507 0.03580742
1380590.29514757 0.03522738
1380640.32016008 0.03466697
1380690.34517259 0.03412524
1380740.37018509 0.03360137
1380790.39519760 0.03309446
1380840.42021010 0.03260380
1380890.44522261 0.03212866
1380940.47023512 0.03166834
1380990.49524762 0.03122224
1381040.52026013 0.03078985
1381090.54527264 0.03037264
1381140.57028514 0.02996108
1381190.59529765 0.02956626
1381240.62031015 0.02918238
1381290.64532266 0.02880932
1381340.67033517 0.02844669
1381390.69534767 0.02809406
1381440.72036018 0.02775096
1381490.74537269 0.02741580
1381540.77038519 0.02709448
1381590.79539770 0.02677754
1381640.82041021 0.02646945
1381690.84542271 0.02616946
1381740.87043522 0.02587712
1381790.89544772 0.02559215
1381840.92046023 0.02531429
1381890.94547274 0.02504327
1381940.97048524 0.02477885
1381990.99549775 0.02452079
1382041.02051025 0.02426887
1382091.04552276 0.02402288
1382141.07053527 0.02378262
1382191.09554777 0.02354789
1382241.12056028 0.02331850
1382291.14557279 0.02309429
1382341.17058529 0.02287508
1382391.19559780 0.02266072
1382441.22061031 0.02245108
1382491.24562281 0.02224608
1382541.27063532 0.02204597
1382591.29564782 0.02181762
1382641.32066033 0.02165387
1382691.34567284 0.02146592
1382741.37068534 0.02128193
1382791.39569785 0.02110032
1382841.42071036 0.02092277
1382891.44572286 0.02074854
1382941.47073537 0.02057741
1382991.49574787 0.02040902
1383041.52076038 0.02024258
1383091.54577289 0.02007556
1383141.57078539 0.01988718
1383191.59579790 0.01983919
1383241.62081041 0.01964754
1383291.64582291 0.01949144
1383341.67083542 0.01934236
1383391.69584792 0.01919733
1383441.72086043 0.01905549
1383491.74587294 0.01891648
1383541.77088544 0.01878005
1383591.79589795 0.01864662
1383641.82091045 0.01850942
1383691.84592296 0.01838707
1383741.87093547 0.01825958
1383791.89594797 0.01791742
1383841.92096048 0.01801138
1383891.94597299 0.01788960
1383941.97098549 0.01776647
1383991.99599800 0.01771115
1384042.02101050 0.01755141
1384092.04602301 0.01743578
1384142.07103552 0.01732395
1384192.09604802 0.01721446
1384242.12106053 0.01710693
1384292.14607304 0.01700180
1384342.17108554 0.01689724
1384392.19609805 0.01679492
1384442.22111056 0.01669422
1384492.24612306 0.01659509
1384542.27113557 0.01649749
1384592.29614807 0.01640139
1384642.32116058 0.01630674
1384692.34617309 0.01621352
1384742.37118559 0.01612169
1384792.39619810 0.01603123
1384842.42121061 0.01594264
1384892.44622311 0.01585428
1384942.47123562 0.01576775
1384992.49624812 0.01568247
1385042.52126063 0.01559843
1385092.54627314 0.01551560
1385142.57128564 0.01543396
1385192.59629815 0.01535351
1385242.62131066 0.01527423
1385292.64632316 0.01519614
1385342.67133567 0.01511927
1385392.69634817 0.01504379
1385442.72136068 0.01497032
1385492.74637319 0.01490471
1385542.77138569 0.01480666
1385592.79639820 0.01474263
1385642.82141071 0.01467312
1385692.84642321 0.01460362
1385742.87143572 0.01453476
1385792.89644822 0.01446668
1385842.92146073 0.01439946
1385892.94647324 0.01433318
1385942.97148574 0.01426830
1385992.99649825 0.01420070
1386043.02151076 0.01413795
1386093.04652326 0.01407503
1386143.07153577 0.01401280
1386193.09654827 0.01395134
1386243.12156078 0.01389065
1386293.14657329 0.01383074
1386343.17158579 0.01377158
1386393.19659830 0.01371319
1386443.22161081 0.01365555
1386493.24662331 0.01359866
1386543.27163582 0.01354250
1386593.29664832 0.01348708
1386643.32166083 0.01343239
1386693.34667334 0.01337843
1386743.37168584 0.01332523
1386793.39669835 0.01327271
1386843.42171086 0.01322096
1386893.44672336 0.01316998
1386943.47173587 0.01311979
1386993.49674837 0.01307045
1387043.52176088 0.01302209
1387093.54677339 0.01297497
1387143.57178589 0.01292998
1387193.59679840 0.01289314
1387243.62181091 0.01279594
1387293.64682341 0.01277753
1387343.67183592 0.01273740
1387393.69684842 0.01269626
1387443.72186093 0.01265586
1387493.74687344 0.01261686
1387543.77188594 0.01257968
1387593.79689845 0.01254550
1387643.82191096 0.01251590
1387693.84692346 0.01249396
1387743.87193597 0.01248693
1387793.89694847 0.01251667
1387843.92196098 0.01269431
1387893.94697349 0.17890240
1387943.97198599 0.01175359
1387993.99699850 0.01190402
1388044.02201101 0.01196318
1388094.04702351 0.01195429
1388144.07203602 0.01193508
1388194.09704852 0.01190997
1388244.12206103 0.01188181
1388294.14707354 0.01185550
1388344.17208604 0.01181598
1388394.19709855 0.01178455
1388444.22211106 0.01175180
1388494.24712356 0.01171864
1388544.27213607 0.01168533
1388594.29714857 0.01165200
1388644.32216108 0.01161872
1388694.34717359 0.01158557
1388744.37218609 0.01155257
1388794.39719860 0.01151977
1388844.42221111 0.01148719
1388894.44722361 0.01145484
1388944.47223612 0.01142275
1388994.49724862 0.01139091
1389044.52226113 0.01135935
1389094.54727364 0.01132806
1389144.57228614 0.01129705
1389194.59729865 0.01126633
1389244.62231116 0.01123590
1389294.64732366 0.01120576
1389344.67233617 0.01117591
1389394.69734867 0.01114637
1389444.72236118 0.01111712
1389494.74737369 0.01108817
1389544.77238619 0.01105953
1389594.79739870 0.01103120
1389644.82241121 0.01100321
1389694.84742371 0.01097563
1389744.87243622 0.01094877
1389794.89744872 0.01082489
1389844.92246123 0.01089204
1389894.94747374 0.01086607
1389944.97248624 0.01083995
1389994.99749875 0.01081403
1390045.02251126 0.01078836
1390095.04752376 0.01076297
1390145.07253627 0.01073786
1390195.09754877 0.01071305
1390245.12256128 0.01068853
1390295.14757379 0.01066446
1390345.17258629 0.01064042
1390395.19759880 0.01061684
1390445.22261131 0.01059357
1390495.24762381 0.01057063
1390545.27263632 0.01054803
1390595.29764882 0.01052577
1390645.32266133 0.01050385
1390695.34767384 0.01048230
1390745.37268634 0.01046114
1390795.39769885 0.01044035
1390845.42271136 0.01041953
1390895.44772386 0.01040093
1390945.47273637 0.01038156
1390995.49774887 0.01036301
1391045.52276138 0.01034528
1391095.54777389 0.01032849
1391145.57278639 0.01031249
1391195.59779890 0.01030457
1391245.62281141 0.01029342
1391295.64782391 0.01029436
1391345.67283642 0.01033751
1391395.69784892 0.00952770
1391445.72286143 0.01011203
1391495.74787394 0.01013782
1391545.77288644 0.01013738
1391595.79789895 0.01011898
1391645.82291146 0.01027044
1391695.84792396 0.01017954
1391745.87293647 0.01018171
1391795.89794897 0.01020377
1391845.92296148 0.01004362
1391895.94797399 0.01031687
1391945.97298649 0.01053588
1391995.99799900 0.01147817
1392046.02301151 0.00715020
1392096.04802401 0.00913115
1392146.07303652 0.00942952
1392196.09804902 0.00954225
1392246.12306153 0.00959819
1392296.14807404 0.00963175
1392346.17308654 0.00966317
1392396.19809905 0.00983793
1392446.22311156 0.00956030
1392496.24812406 0.00959548
1392546.27313657 0.00960060
1392596.29814907 0.00959845
1392646.32316158 0.00959303
1392696.34817409 0.00958572
1392746.37318659 0.00957720
1392796.39819910 0.00956786
1392846.42321161 0.00955794
1392896.44822411 0.00954763
1392946.47323662 0.00953709
1392996.49824912 0.00952646
1393046.52326163 0.00951590
1393096.54827414 0.00950614
1393146.57328664 0.00949635
1393196.59829915 0.00948969
1393246.62331166 0.00949732
1393296.64832416 0.00937312
1393346.67333667 0.00942262
1393396.69834917 0.00941880
1393446.72336168 0.00941023
1393496.74837419 0.00940026
1393546.77338669 0.00938973
1393596.79839920 0.00937894
1393646.82341171 0.00936803
1393696.84842421 0.00935708
1393746.87343672 0.00934614
1393796.89844922 0.00933523
1393846.92346173 0.00932438
1393896.94847424 0.00931359
1393946.97348674 0.00930289
1393996.99849925 0.00929228
1394047.02351176 0.00928176
1394097.04852426 0.00927134
1394147.07353677 0.00926103
1394197.09854927 0.00925083
1394247.12356178 0.00924075
1394297.14857429 0.00923078
1394347.17358679 0.00922094
1394397.19859930 0.00921122
1394447.22361181 0.00920164
1394497.24862431 0.00919218
1394547.27363682 0.00918286
1394597.29864932 0.00917368
1394647.32366183 0.00916466
1394697.34867434 0.00915578
1394747.37368684 0.00914706
1394797.39869935 0.00913852
1394847.42371186 0.00913017
1394897.44872436 0.00912205
1394947.47373687 0.00911464
1394997.49874937 0.00910468
1395047.52376188 0.00909783
1395097.54877439 0.00909064
1395147.57378689 0.00908366
1395197.59879940 0.00907702
1395247.62381191 0.00907083
1395297.64882441 0.00906522
1395347.67383692 0.00906037
1395397.69884942 0.00905650
1395447.72386193 0.00905333
1395497.74887444 0.00904262
1395547.77388694 0.00938666
1395597.79889945 0.00972730
1395647.82391196 0.00882564
1395697.84892446 0.00891405
1395747.87393697 0.00893558
1395797.89894947 0.00894213
1395847.92396198 0.00894322
1395897.94897449 0.00894177
1395947.97398699 0.00893897
1395997.99899950 0.00893538
1396048.02401201 0.00893214
1396098.04902451 0.00892735
1396148.07403702 0.00892290
1396198.09904952 0.00891841
1396248.12406203 0.00891390
1396298.14907454 0.00890940
1396348.17408704 0.00890494
1396398.19909955 0.00890055
1396448.22411206 0.00889624
1396498.24912456 0.00889202
1396548.27413707 0.00888790
1396598.29914957 0.00888390
1396648.32416208 0.00888002
1396698.34917459 0.00887627
1396748.37418709 0.00887267
1396798.39919960 0.00886921
1396848.42421211 0.00886592
1396898.44922461 0.00886280
1396948.47423712 0.00885987
1396998.49924962 0.00885714
1397048.52426213 0.00885463
1397098.54927464 0.00885237
1397148.57428714 0.00885041
1397198.59929965 0.00884880
1397248.62431216 0.00884768
1397298.64932466 0.00884764
1397348.67433717 0.00884289
1397398.69934967 0.00884577
1397448.72436218 0.00884784
1397498.74937469 0.00885172
1397548.77438719 0.00885931
1397598.79939970 0.00887582
1397648.82441221 0.00892533
1397698.84942471 0.01004628
1397748.87443722 0.00868884
1397798.89944972 0.00875527
1397848.92446223 0.00877568
1397898.94947474 0.00878556
1397948.97448724 0.00879147
1397998.99949975 0.00879554
1398049.02451226 0.00879869
1398099.04952476 0.00880133
1398149.07453727 0.00880375
1398199.09954977 0.00880608
1398249.12456228 0.00880843
1398299.14957479 0.00880781
1398349.17458729 0.00881349
1398399.19959980 0.00881628
1398449.22461231 0.00882036
1398499.24962481 0.00882263
1398549.27463732 0.00882624
1398599.29964982 0.00883019
1398649.32466233 0.00883555
1398699.34967484 0.00883926
1398749.37468734 0.00884445
1398799.39969985 0.00885013
1398849.42471236 0.00885638
1398899.44972486 0.00886318
1398949.47473737 0.00887066
1398999.49974987 0.00887888
1399049.52476238 0.00888899
1399099.54977489 0.00889548
1399149.57478739 0.00890884
1399199.59979990 0.00892098
1399249.62481241 0.00893446
1399299.64982491 0.00894948
1399349.67483742 0.00896630
1399399.69984993 0.00898526
1399449.72486243 0.00900690
1399499.74987494 0.00903676
1399549.77488744 0.00905751
1399599.79989995 0.00909020
1399649.82491246 0.00912818
1399699.84992496 0.00917323
1399749.87493747 0.00922764
1399799.89994997 0.00929474
1399849.92496248 0.00937968
1399899.94997499 0.00949081
1399949.97498749 0.00964278
1400000.00000000 0.00986373


==> figures/data/arf/6tube/spike_subint.dat <==
1.35352676 0.02087509
1.35357679 0.01755928
1.35362681 0.01493238
1.35367684 0.01284779
1.35372686 0.01120153
1.35377689 0.00992019
1.35382691 0.00895358
1.35387694 0.00827075
1.35392696 0.00785769
1.35397699 0.00772392
1.35402701 0.00790697
1.35407704 0.00849176
1.35412706 0.00965580
1.35417709 0.01195553
1.35422711 0.01567628
1.35427714 0.02415277
1.35432716 0.04351599
1.35437719 0.12643152
1.35442721 0.86535312
1.35447724 0.20859171
1.35452726 0.05397977
1.35457729 0.02591522
1.35462731 0.01692663
1.35467734 0.01331090
1.35472736 0.01179174
1.35477739 0.01127861
1.35482741 0.01133013
1.35487744 0.01173894
1.35492746 0.01238032
1.35497749 0.01304998
1.35502751 0.01551569
1.35507754 0.01615422
1.35512756 0.01753633
1.35517759 0.01916480
1.35522761 0.02101084
1.35527764 0.02309272
1.35532766 0.02513909
1.35537769 0.02786475
1.35542771 0.03071734
1.35547774 0.03388388


==> figures/data/arf/8tube/N2config.dat <==
3.11000000 0.01387201
3.11163880 0.01340997
3.11327759 0.01296813
3.11491639 0.01254593
3.11655518 0.01214679
3.11819398 0.01176368
3.11983278 0.01141106
3.12147157 0.01107513
3.12311037 0.01075980
3.12474916 0.01046428
3.12638796 0.01018749
3.12802676 0.00992803
3.12966555 0.00968408
3.13130435 0.00945348
3.13294314 0.00923388
3.13458194 0.00902290
3.13622074 0.00881852
3.13785953 0.00861921
3.13949833 0.00842414
3.14113712 0.00823308
3.14277592 0.00804640
3.14441472 0.00786465
3.14605351 0.00768846
3.14769231 0.00751856
3.14933110 0.00735458
3.15096990 0.00719729
3.15260870 0.00704640
3.15424749 0.00690158
3.15588629 0.00676292
3.15752508 0.00662983
3.15916388 0.00649967
3.16080268 0.00637994
3.16244147 0.00626283
3.16408027 0.00615072
3.16571906 0.00604331
3.16735786 0.00594015
3.17063545 0.00574414
3.17227425 0.00564994
3.17391304 0.00555775
3.17555184 0.00546660
3.17719064 0.00537700
3.17882943 0.00528873
3.18046823 0.00520183
3.18210702 0.00511641
3.18374582 0.00503257
3.18538462 0.00495046
3.18702341 0.00487030
3.18866221 0.00479237
3.19030100 0.00471707
3.19193980 0.00464483
3.19357860 0.00457609
3.19521739 0.00451123
3.19685619 0.00445045
3.19849498 0.00439374
3.20013378 0.00434080
3.20177258 0.00429102
3.20341137 0.00424351
3.20505017 0.00419723
3.20668896 0.00415118
3.20832776 0.00410454
3.20996656 0.00405684
3.21160535 0.00400797
3.21324415 0.00395814
3.21488294 0.00390784
3.21652174 0.00385767
3.21816054 0.00380837
3.21979933 0.00376070
3.22143813 0.00371539
3.22307692 0.00367313
3.22471572 0.00363445
3.22635452 0.00359986
3.22799331 0.00356944
3.22963211 0.00354318
3.23127090 0.00352064
3.23290970 0.00350105
3.23454849 0.00348322
3.23618729 0.00346569
3.23782609 0.00344696
3.23946488 0.00342549
3.24110368 0.00340104
3.24274247 0.00337308
3.24438127 0.00334207
3.24602007 0.00330972
3.24765886 0.00327656
3.24929766 0.00324401
3.25093645 0.00321314
3.25257525 0.00318475
3.25421405 0.00315940
3.25585284 0.00313739
3.25749164 0.00311884
3.25913043 0.00310373
3.26076923 0.00309185
3.26240803 0.00308288
3.26404682 0.00307625
3.26568562 0.00307115
3.26732441 0.00306656
3.26896321 0.00306100
3.27060201 0.00305350
3.27224080 0.00304304
3.27387960 0.00302921
3.27551839 0.00301220
3.27715719 0.00299276
3.27879599 0.00297192
3.28043478 0.00295077
3.28207358 0.00293023
3.28371237 0.00291094
3.28535117 0.00289344
3.28698997 0.00287713
3.28862876 0.00286266
3.29026756 0.00284954
3.29190635 0.00283764
3.29354515 0.00282687
3.29518395 0.00281723
3.29682274 0.00280871
3.29846154 0.00280128
3.30010033 0.00279470
3.30173913 0.00278860
3.30337793 0.00278242
3.30501672 0.00277560
3.30665552 0.00276770
3.30829431 0.00275856
3.30993311 0.00274831
3.31157191 0.00273734
3.31321070 0.00272614
3.31484950 0.00271519
3.31648829 0.00270489
3.31812709 0.00269551
3.31976589 0.00268718
3.32140468 0.00267993
3.32304348 0.00267379
3.32468227 0.00266877
3.32632107 0.00266504
3.32795987 0.00266286
3.32959866 0.00266252
3.33123746 0.00266427
3.33287625 0.00266808
3.33451505 0.00267359
3.33615385 0.00268002
3.33779264 0.00268621
3.33943144 0.00269078
3.34107023 0.00269244
3.34270903 0.00269030
3.34434783 0.00268400
3.34598662 0.00267376
3.34762542 0.00266023
3.34926421 0.00264435
3.35090301 0.00262721
3.35254181 0.00260999
3.35418060 0.00259396
3.35581940 0.00258041
3.35745819 0.00257067
3.35909699 0.00256604
3.36073579 0.00256783
3.36237458 0.00257677
3.36401338 0.00259366
3.36565217 0.00261910
3.36729097 0.00265246
3.36892977 0.00269292
3.37056856 0.00273843
3.37220736 0.00278571
3.37384615 0.00283051
3.37548495 0.00286846
3.37712375 0.00289545
3.37876254 0.00291031
3.38040134 0.00291453
3.38204013 0.00289929
3.38367893 0.00288468
3.38531773 0.00286350
3.38695652 0.00283954
3.38859532 0.00282890
3.39023411 0.00278904
3.39187291 0.00276489
3.39351171 0.00274216
3.39515050 0.00272131
3.39678930 0.00270345
3.39842809 0.00268939
3.40006689 0.00268032
3.40170569 0.00267712
3.40334448 0.00268019
3.40498328 0.00268917
3.40662207 0.00270288
3.40826087 0.00271939
3.40989967 0.00273660
3.41153846 0.00275294
3.41317726 0.00276807
3.41481605 0.00278304
3.41645485 0.00280004
3.41809365 0.00282177
3.41973244 0.00285096
3.42137124 0.00288995
3.42301003 0.00294028
3.42464883 0.00300221
3.42628763 0.00307422
3.42792642 0.00315290
3.42956522 0.00323354
3.43120401 0.00331143
3.43284281 0.00338331
3.43448161 0.00344791
3.43612040 0.00350549
3.43775920 0.00355651
3.43939799 0.00360054
3.44103679 0.00363569
3.44267559 0.00365940
3.44431438 0.00367011
3.44595318 0.00366903
3.44759197 0.00366032
3.44923077 0.00364971
3.45086957 0.00364264
3.45250836 0.00364325
3.45414716 0.00365469
3.45578595 0.00367983
3.45742475 0.00372159
3.45906355 0.00378267
3.46070234 0.00380017
3.46234114 0.00396653
3.46397993 0.00409866
3.46561873 0.00425464
3.46725753 0.00444430
3.46889632 0.00467659
3.47053512 0.00496069
3.47217391 0.00530138
3.47381271 0.00569292
3.47545151 0.00611268
3.47709030 0.00651943
3.47872910 0.00686182
3.48036789 0.00709668
3.48200669 0.00720608
3.48364548 0.00720098
3.48528428 0.00711075
3.48692308 0.00696869
3.48856187 0.00680196
3.49020067 0.00662775
3.49183946 0.00645377
3.49347826 0.00628000
3.49511706 0.00610221
3.49675585 0.00591473
3.49839465 0.00571463
3.50003344 0.00550503
3.50167224 0.00529575
3.50331104 0.00510024
3.50494983 0.00493052
3.50658863 0.00479352
3.50822742 0.00469089
3.50986622 0.00462169
3.51150502 0.00458563
3.51314381 0.00458525
3.51478261 0.00462594
3.51642140 0.00471475
3.51806020 0.00485970
3.51969900 0.00507114
3.52133779 0.00536428
3.52297659 0.00576073
3.52461538 0.00628854
3.52625418 0.00698092
3.52789298 0.00787323
3.52953177 0.00899594
3.53117057 0.01036058
3.53280936 0.01193870
3.53444816 0.01364159
3.53608696 0.01531919
3.53772575 0.01679623
3.53936455 0.01793715
3.54100334 0.01869744
3.54264214 0.01912349
3.54428094 0.01930909
3.54591973 0.01934765
3.54755853 0.01930851
3.54919732 0.01923924
3.55083612 0.01918166
3.55247492 0.01918858
3.55411371 0.01933268
3.55575251 0.01970146
3.55739130 0.02038326
3.55903010 0.02145827
3.56066890 0.02299923
3.56230769 0.02507388
3.56394649 0.02773858
3.56558528 0.03101846
3.56722408 0.03487972
3.56886288 0.03921657
3.57050167 0.04387772
3.57214047 0.04874184
3.57377926 0.05385129
3.57541806 0.05957522
3.57705686 0.06664118
3.57869565 0.07587801
3.58033445 0.08770542
3.58197324 0.10151782
3.58361204 0.11524757
3.58525084 0.12571763
3.58688963 0.13021344
3.58852843 0.12825144
3.59016722 0.12164763
3.59180602 0.11297137
3.59344482 0.10420043
3.59508361 0.09637706
3.59672241 0.08982975
3.59836120 0.08448054
3.60000000 0.08011043


==> figures/data/arf/8tube/N3config_ref0.dat <==
3.11000000 0.00021920
3.11061327 0.00004317
3.11122653 0.00008971
3.11183980 0.00007202
3.11245307 0.00005419
3.11306633 0.00017472
3.11367960 0.00054870
3.11429287 0.13262261
3.11490613 0.00017848
3.11551940 0.00023683
3.11613267 0.02111353
3.11674593 0.00074065
3.11735920 0.00015342
3.11797247 0.00034969
3.11858573 0.00008495
3.12042553 0.00003469
3.12103880 0.00033299
3.12165207 0.00002800
3.12226533 0.00001657
3.12287860 0.00003679
3.12349186 0.00002726
3.12410513 0.00005715
3.12471840 0.00003677
3.12533166 0.00003737
3.12594493 0.00026472
3.12655820 0.00014848
3.12717146 0.00121463
3.12778473 0.00000457
3.12839800 0.00002041
3.12901126 0.00006411
3.12962453 0.00028279
3.13023780 0.00327186
3.13085106 0.00003480
3.13146433 0.00000954
3.13207760 0.00126253
3.13269086 0.00005932
3.13330413 0.00010061
3.13391740 0.00007061
3.13453066 0.00002131
3.13514393 0.00002030
3.13575720 0.00004869
3.13637046 0.00002966
3.13698373 0.00004805
3.13759700 0.00089118
3.13821026 0.00002710
3.13882353 0.00018871
3.13943680 0.00350336
3.14005006 0.00781510
3.14066333 0.05527371
3.14127660 0.00086529
3.14188986 0.00882741
3.14250313 0.00000880
3.14311640 0.00071134
3.14372966 0.00017000
3.14434293 0.00004808
3.14495620 0.00019038
3.14556946 0.00295351
3.14618273 0.00013487
3.14679599 0.00003287
3.14740926 0.00006750
3.14802253 0.00016654
3.14863579 0.00078167
3.14924906 0.07825020
3.14986233 0.00074259
3.15047559 0.00001059
3.15108886 0.00088404
3.15170213 0.00561199
3.15231539 0.00411492
3.15292866 0.00264167
3.15354193 0.00016834
3.15415519 0.00008009
3.15476846 0.00004818
3.15538173 0.00004105
3.15599499 0.00006288
3.15660826 0.00072564
3.15722153 0.00021043
3.15783479 0.00049703
3.15844806 0.00007087
3.15906133 0.00053873
3.15967459 0.00027431
3.16028786 0.00001400
3.16090113 0.01189642
3.16151439 0.00032390
3.16212766 0.01119923
3.16274093 0.00613596
3.16335419 0.00094121
3.16396746 0.00163175
3.16458073 0.00085897
3.16519399 0.00100108
3.16580726 0.00944262
3.16642053 0.02041548
3.16703379 0.00030763
3.16764706 0.00006952
3.16826033 0.00036864
3.16887359 0.00003195
3.16948686 0.00063149
3.17010013 0.00123233
3.17071339 0.00027819
3.17132666 0.00056398
3.17193992 0.00051596
3.17255319 0.00055590
3.17316646 0.00007351
3.17377972 0.00043493
3.17439299 0.00005839
3.17500626 0.00051599
3.17561952 0.00298339
3.17623279 0.03929480
3.17745932 0.00006516
3.17807259 0.00012198
3.17868586 0.04427362
3.17929912 0.00081718
3.17991239 0.00047962
3.18052566 0.00071589
3.18113892 0.00123823
3.18175219 0.00975188
3.18236546 0.00358389
3.18297872 0.00034373
3.18359199 0.00007427
3.18420526 0.00003742
3.18481852 0.00019934
3.18543179 0.01312710
3.18604506 0.00024926
3.18665832 0.00039772
3.18727159 0.00006647
3.18788486 0.00003810
3.18849812 0.00057461
3.18911139 0.00009967
3.18972466 0.00009176
3.19033792 0.00021772
3.19095119 0.00250734
3.19156446 0.02247372
3.19217772 0.00068613
3.19279099 0.14296985
3.19340426 0.00082666
3.19401752 0.00320036
3.19463079 0.00088415
3.19524406 0.00265444
3.19585732 0.00056604
3.19647059 0.00067553
3.19708385 0.00315199
3.19769712 0.00175919
3.19831039 0.01348259
3.19892365 0.00621550
3.19953692 0.00008163
3.20015019 0.00370143
3.20076345 0.00020283
3.20137672 0.00164884
3.20198999 0.00022505
3.20260325 0.00005441
3.20321652 0.00003469
3.20382979 0.00004376
3.20444305 0.00012358
3.20505632 0.00049126
3.20566959 0.00103338
3.20628285 0.00029193
3.20689612 0.00024086
3.20750939 0.00515054
3.20812265 0.00008772
3.20873592 0.00029398
3.20934919 0.00018973
3.20996245 0.00025888
3.21057572 0.00038157
3.21118899 0.00078036
3.21180225 0.00057656
3.21241552 0.00161547
3.21302879 0.00257973
3.21364205 0.00896733
3.21425532 0.00563072
3.21486859 0.00253450
3.21548185 0.00322226
3.21609512 0.00187157
3.21670839 0.00107615
3.21732165 0.00086436
3.21793492 0.00045344
3.21854819 0.00041994
3.21916145 0.00043602
3.21977472 0.00053758
3.22038798 0.00104664
3.22100125 0.07604826
3.22161452 0.00004473
3.22222778 0.00057405
3.22284105 0.00007325
3.22345432 0.00052234
3.22406758 0.00008455
3.22529412 0.00054728
3.22590738 0.00002224
3.22652065 0.00005045
3.22713392 0.00001845
3.22774718 0.00001476
3.22836045 0.00001611
3.22897372 0.00007018
3.22958698 0.00000684
3.23020025 0.00001572
3.23081352 0.00001013
3.23142678 0.00001120
3.23204005 0.00000659
3.23265332 0.00000757
3.23326658 0.00009547
3.23387985 0.00000755
3.23449312 0.00000942
3.23510638 0.00061106
3.23571965 0.00000638
3.23633292 0.00000588
3.23694618 0.00000669
3.23755945 0.00000819
3.23817272 0.00001686
3.23878598 0.00006956
3.23939925 0.00016217
3.24001252 0.00046215
3.24062578 0.00001833
3.24123905 0.00002304
3.24185232 0.00001854
3.24246558 0.00002793
3.24307885 0.00000983
3.24369212 0.00008512
3.24430538 0.00017102
3.24491865 0.00004587
3.24553191 0.00001865
3.24614518 0.38712079
3.24675845 0.00013995
3.24737171 0.00001799
3.24798498 0.00000290
3.24859825 0.00000341
3.24921151 0.00000436
3.24982478 0.00000617
3.25043805 0.00004330
3.25105131 0.00010738
3.25166458 0.00016375
3.25227785 0.00044010
3.25289111 0.05657074
3.25350438 0.00071198
3.25411765 0.00030194
3.25473091 0.00008934
3.25534418 0.00009193
3.25595745 0.00006374
3.25657071 0.00004684
3.25718398 0.00003596
3.25779725 0.00004835
3.25841051 0.00004471
3.25902378 0.00004464
3.25963705 0.00003904
3.26025031 0.00008606
3.26086358 0.00002939
3.26147685 0.00004928
3.26209011 0.00011119
3.26270338 0.00007692
3.26331665 0.00017694
3.26392991 0.00001499
3.26454318 0.00006385
3.26515645 0.00045302
3.26576971 0.00072219
3.26638298 0.00016625
3.26699625 0.00003068
3.26760951 0.00005569
3.26822278 0.00001803
3.26883605 0.00017763
3.26944931 0.00834735
3.27006258 0.00016042
3.27067584 0.00003377
3.27128911 0.00008246
3.27190238 0.00007528
3.27251564 0.00002630
3.27312891 0.00125698
3.27374218 0.00200409
3.27435544 0.00004498
3.27496871 0.00001170
3.27558198 0.00003625
3.27619524 0.00014670
3.27680851 0.00504026
3.27742178 0.00307043
3.27803504 0.00149206
3.27864831 0.00026382
3.27926158 0.00024347
3.27987484 0.00380869
3.28048811 0.00018513
3.28110138 0.00373690
3.28171464 0.00149716
3.28232791 0.00031160
3.28294118 0.00018656
3.28355444 0.00019540
3.28416771 0.00005055
3.28478098 0.00014452
3.28539424 0.00024751
3.28600751 0.00059522
3.28662078 0.00623888
3.28723404 0.00085510
3.28784731 0.00005668
3.28846058 0.00859870
3.28907384 0.00042412
3.28968711 0.00464321
3.29030038 0.00029885
3.29091364 0.00029285
3.29152691 0.00007360
3.29214018 0.00005436
3.29275344 0.00002656
3.29336671 0.00065833
3.29397997 0.00008858
3.29459324 0.00023271
3.29520651 0.00003074
3.29581977 0.00808315
3.29643304 0.00007954
3.29704631 0.00011971
3.29827284 0.00007862
3.29888611 0.00012600
3.29949937 0.00041746
3.30011264 0.01328104
3.30133917 0.00016988
3.30195244 0.00005024
3.30256571 0.00604251
3.30317897 0.00567099
3.30440551 0.00029399
3.30501877 0.03729136
3.30563204 0.00024229
3.30624531 0.00021802
3.30685857 0.00028281
3.30747184 0.00003258
3.30808511 0.01197090
3.30869837 0.00075203
3.30931164 0.00032149
3.31115144 0.00014188
3.31176471 0.00006923
3.31237797 0.00006856
3.31299124 0.00005195
3.31360451 0.00010933
3.31421777 0.00099544
3.31483104 0.00004148
3.31544431 0.00120949
3.31605757 0.00032934
3.31667084 0.00004201
3.31728411 0.00002405
3.31789737 0.00002110
3.31851064 0.00002131
3.31912390 0.00002814
3.31973717 0.00015261
3.32035044 0.00048109
3.32096370 0.00151657
3.32157697 0.00005231
3.32219024 0.00001865
3.32280350 0.00001371
3.32341677 0.00005959
3.32403004 0.00003000
3.32464330 0.00006775
3.32525657 0.00257503
3.32586984 0.00002386
3.32648310 0.00005724
3.32709637 0.00018725
3.32770964 0.00001319
3.32832290 0.00040832
3.32893617 0.00014153
3.32954944 0.00005554
3.33016270 0.00003706
3.33077597 0.00004844
3.33138924 0.00064742
3.33200250 0.00317043
3.33261577 0.00078714
3.33322904 0.00003881
3.33384230 0.00021262
3.33445557 0.00064772
3.33506884 0.00029041
3.33568210 0.00030774
3.33629537 0.00005067
3.33690864 0.00008352
3.33752190 0.00001578
3.33813517 0.00000651
3.33874844 0.00000928
3.33936170 0.00001358
3.33997497 0.00001343
3.34058824 0.00002561
3.34120150 0.00002052
3.34181477 0.00007510
3.34242804 0.00022520
3.34304130 0.00009082
3.34365457 0.00011062
3.34426783 0.00010349
3.34488110 0.00002899
3.34549437 0.00005365
3.34610763 0.05644163
3.34672090 0.00042350
3.34733417 0.00004151
3.34794743 0.00032537
3.34856070 0.00013740
3.34917397 0.00012961
3.34978723 0.00015334
3.35040050 0.00017008
3.35101377 0.00025412
3.35162703 0.00084711
3.35224030 0.00077954
3.35285357 0.00083822
3.35346683 0.00109039
3.35408010 0.00020190
3.35469337 0.00017245
3.35530663 0.05264203
3.35591990 0.00064628
3.35653317 0.27429473
3.35714643 0.00010578
3.35775970 0.00004238
3.35837297 0.00031166
3.35898623 0.00032681
3.35959950 0.00007423
3.36021277 0.00013369
3.36082603 0.01155146
3.36143930 0.00774724
3.36205257 0.00152885
3.36266583 0.00011696
3.36327910 0.00060966
3.36389237 0.00007372
3.36450563 0.00520996
3.36511890 0.00007543
3.36573217 0.00013139
3.36634543 0.00012914
3.36695870 0.00017752
3.36757196 0.00022260
3.36818523 0.00018446
3.36879850 0.00037479
3.36941176 0.00131370
3.37002503 0.00120142
3.37063830 0.00178556
3.37125156 0.00152053
3.37186483 0.00113799
3.37247810 0.00085047
3.37309136 0.00104168
3.37431790 0.00043101
3.37493116 0.00036821
3.37554443 0.00019005
3.37615770 0.00046110
3.37677096 0.00007864
3.37738423 0.00007574
3.37799750 0.00006815
3.37861076 0.00008512
3.37922403 0.00005682
3.37983730 0.00006239
3.38045056 0.00014075
3.38106383 0.00010686
3.38167710 0.00036883
3.38229036 0.00005029
3.38290363 0.00010035
3.38351690 0.00004160
3.38413016 0.00005855
3.38474343 0.00017279
3.38535670 0.00020768
3.38596996 0.00230999
3.38658323 0.00045775
3.38719650 0.00011336
3.38780976 0.00027014
3.38842303 0.00035466
3.38903630 0.00005088
3.38964956 0.00581944
3.39026283 0.00001968
3.39148936 0.00000679
3.39210263 0.00002090
3.39271589 0.00001716
3.39332916 0.00001170
3.39394243 0.00001188
3.39455569 0.00001500
3.39516896 0.00003023
3.39578223 0.00046645
3.39639549 0.00013766
3.39700876 0.00002179
3.39762203 0.00001951
3.39823529 0.00003116
3.39884856 0.00009618
3.39946183 0.00225984
3.40007509 0.00035286
3.40068836 0.00008304
3.40130163 0.00003858
3.40191489 0.00014931
3.40252816 0.00003648
3.40314143 0.00003024
3.40375469 0.00003984
3.40436796 0.00004691
3.40498123 0.00018889
3.40559449 0.00008507
3.40620776 0.00005835
3.40682103 0.00002474
3.40743429 0.00067917
3.40804756 0.00000512
3.40866083 0.00000870
3.40927409 0.00001389
3.40988736 0.00007885
3.41050063 0.00005380
3.41111389 0.00011891
3.41172716 0.00048471
3.41234043 0.00016936
3.41295369 0.00003012
3.41356696 0.00008998
3.41418023 0.00002461
3.41479349 0.00002779
3.41540676 0.00003499
3.41602003 0.00009514
3.41663329 0.00009788
3.41724656 0.00108772
3.41785982 0.00208865
3.41847309 0.00002382
3.41908636 0.00005391
3.41969962 0.00000884
3.42031289 0.00094975
3.42092616 0.00047147
3.42153942 0.00002366
3.42215269 0.00003331
3.42276596 0.00007605
3.42337922 0.00013864
3.42399249 0.00041692
3.42460576 0.00375426
3.42521902 0.00198668
3.42583229 0.00014296
3.42644556 0.00006786
3.42705882 0.00011295
3.42767209 0.00037617
3.42828536 0.00463979
3.42889862 0.00174567
3.42951189 0.00056918
3.43012516 0.00017568
3.43073842 0.00010796
3.43135169 0.00009971
3.43196496 0.00097615
3.43257822 0.00218236
3.43319149 0.03072047
3.43380476 0.00360340
3.43441802 0.00051086
3.43503129 0.00037485
3.43564456 0.06679113
3.43625782 0.00022002
3.43687109 0.00110223
3.43748436 0.00089318
3.43809762 0.00045878
3.43871089 0.00007441
3.43932416 0.00047826
3.43993742 0.00189954
3.44055069 0.00139806
3.44116395 0.07802640
3.44177722 0.00041245
3.44239049 0.00009024
3.44300375 0.00004093
3.44361702 0.00003295
3.44423029 0.00005853
3.44484355 0.00040220
3.44545682 0.00018593
3.44607009 0.00003518
3.44668335 0.01390982
3.44729662 0.00149322
3.44790989 0.00009611
3.44852315 0.00001320
3.44913642 0.00002382
3.44974969 0.00432561
3.45036295 0.00003862
3.45097622 0.00008081
3.45158949 0.00008721
3.45220275 0.00035454
3.45281602 0.00495067
3.45342929 0.00546606
3.45404255 0.00081198
3.45465582 0.00075199
3.45526909 0.00395277
3.45588235 0.00035619
3.45649562 0.00015728
3.45710889 0.00015571
3.45772215 0.00030433
3.45833542 0.00018885
3.45894869 0.00020564
3.45956195 0.00007847
3.46017522 0.00008919
3.46078849 0.00023343
3.46140175 0.00010127
3.46201502 0.00015262
3.46262829 0.00012479
3.46324155 0.00013267
3.46385482 0.00015188
3.46446809 0.00019444
3.46508135 0.00049055
3.46569462 0.00028307
3.46630788 0.00078299
3.46692115 0.00235870
3.46753442 0.38540264
3.46814768 0.00249118
3.46876095 0.00203472
3.46937422 0.00133661
3.46998748 0.00010239
3.47060075 0.00004707
3.47121402 0.00003967
3.47182728 0.00005899
3.47244055 0.00026864
3.47305382 0.00073240
3.47366708 0.00004525
3.47428035 0.00001413
3.47489362 0.00001529
3.47550688 0.00058581
3.47612015 0.00004395
3.47673342 0.00001655
3.47734668 0.00002251
3.47795995 0.00005934
3.47857322 0.00007926
3.47918648 0.00000298
3.47979975 0.00000827
3.48041302 0.00000749
3.48102628 0.02919528
3.48163955 0.00012238
3.48225282 0.00100824
3.48286608 0.00012222
3.48347935 0.00007908
3.48409262 0.00006900
3.48531915 0.00006440
3.48593242 0.00021784
3.48654568 0.00045657
3.48715895 0.00004242
3.48777222 0.00161218
3.48838548 0.00011742
3.48899875 0.00000665
3.48961202 0.00001878
3.49022528 0.00002453
3.49083855 0.00003263
3.49145181 0.00004473
3.49206508 0.00007171
3.49267835 0.00005315
3.49329161 0.00016611
3.49390488 0.00165720
3.49451815 0.00196501
3.49513141 0.00130510
3.49574468 0.00009456
3.49635795 0.00039700
3.49697121 0.00009975
3.49758448 0.00027246
3.49819775 0.00001558
3.49881101 0.00000989
3.49942428 0.00003510
3.50003755 0.00078928
3.50065081 0.00004346
3.50126408 0.00002846
3.50187735 0.00003037
3.50249061 0.00004380
3.50310388 0.00004952
3.50371715 0.00010746
3.50433041 0.00034697
3.50494368 0.00344775
3.50555695 0.00027246
3.50617021 0.05859488
3.50678348 0.00242569
3.50739675 0.03013211
3.50801001 0.00128645
3.50862328 0.00061384
3.50923655 0.00086181
3.50984981 0.00439731
3.51046308 0.00052710
3.51107635 0.00132688
3.51168961 0.00072306
3.51230288 0.00067851
3.51291615 0.00029508
3.51352941 0.00025772
3.51414268 0.00023895
3.51475594 0.00033794
3.51536921 0.00029024
3.51598248 0.00030936
3.51659574 0.00027676
3.51720901 0.00046131
3.51782228 0.00054707
3.51843554 0.00091881
3.51904881 0.00220172
3.51966208 0.00031464
3.52027534 0.02363268
3.52088861 0.00157621
3.52150188 0.00041387
3.52211514 0.00257753
3.52272841 0.00292906
3.52334168 0.00035523
3.52395494 0.00258661
3.52456821 0.03373269
3.52518148 0.00040421
3.52579474 0.00020012
3.52640801 0.00010985
3.52702128 0.00007747
3.52763454 0.00005037
3.52824781 0.00004617
3.52886108 0.00005855
3.52947434 0.00020226
3.53008761 0.00053099
3.53070088 0.00226724
3.53131414 0.00035944
3.53192741 0.00071291
3.53254068 0.00010701
3.53315394 0.00366352
3.53376721 0.00043348
3.53438048 0.00511746
3.53499374 0.00089385
3.53560701 0.00042173
3.53622028 0.00040332
3.53683354 0.00161851
3.53744681 0.00050533
3.53806008 0.00056938
3.53867334 0.00105589
3.53928661 0.00066858
3.53989987 0.00135773
3.54051314 0.00206901
3.54112641 0.00341469
3.54173967 0.00518687
3.54235294 0.00595854
3.54296621 0.00480199
3.54357947 0.00345971
3.54419274 0.00276106
3.54480601 0.00284025
3.54541927 0.00336175
3.54603254 0.00241283
3.54664581 0.00178807
3.54725907 0.00182153
3.54787234 0.00146293
3.54848561 0.08643610
3.54971214 0.01236619
3.55032541 0.00284463
3.55093867 0.00092325
3.55155194 0.00089912
3.55216521 0.00065724
3.55277847 0.00073247
3.55339174 0.00106773
3.55400501 0.00209906
3.55461827 0.00878599
3.55523154 0.03812609
3.55584481 0.31927748
3.55645807 0.00390916
3.55707134 0.00158979
3.55768461 0.00123871
3.55829787 0.00252155
3.55891114 0.00254652
3.55952441 0.04376686
3.56013767 0.00183908
3.56075094 0.00274422
3.56136421 0.06478312
3.56197747 0.00326804
3.56259074 0.00379387
3.56320401 0.00068863
3.56381727 0.00300740
3.56443054 0.00038073
3.56504380 0.00056701
3.56565707 0.00030790
3.56627034 0.00023994
3.56688360 0.00018078
3.56749687 0.00013849
3.56811014 0.00011476
3.56872340 0.00008528
3.56933667 0.00009999
3.56994994 0.00009244
3.57056320 0.00010915
3.57117647 0.00030412
3.57178974 0.41415234
3.57240300 0.00518466
3.57301627 0.00129290
3.57362954 0.00024125
3.57424280 0.00010187
3.57485607 0.00017264
3.57546934 0.00133479
3.57608260 0.00057802
3.57669587 0.00135518
3.57730914 0.00202752
3.57792240 0.00112277
3.57853567 0.00286496
3.57976220 0.00471222
3.58037547 0.00197250
3.58098874 0.00167889
3.58160200 0.00220640
3.58221527 0.00370636
3.58282854 0.00891410
3.58344180 0.03451100
3.58405507 0.70471343
3.58466834 0.16361870
3.58528160 0.03587844
3.58589487 0.01460570
3.58650814 0.04242833
3.58712140 0.02487568
3.58773467 0.54298092
3.58834793 0.03115446
3.58896120 0.04645042
3.58957447 0.11411486
3.59080100 0.11878573
3.59141427 0.01009860
3.59202753 0.00299540
3.59264080 0.43183198
3.59325407 0.07351637
3.59386733 0.00162564
3.59448060 0.04338662
3.59509387 0.00900728
3.59570713 0.00513448
3.59632040 0.00304883
3.59693367 0.00288464
3.59754693 0.00241336
3.59816020 0.00180719
3.59877347 0.00153462
3.59938673 0.00136750
3.60000000 0.00130773


==> figures/data/arf/8tube/N3config_ref1.dat <==
3.11000000 0.00018472
3.11061327 0.00004327
3.11122653 0.00009276
3.11183980 0.00007221
3.11245307 0.00005565
3.11306633 0.00017543
3.11367960 0.00055313
3.11429287 0.14601908
3.11490613 0.00017624
3.11551940 0.00024055
3.11613267 0.01985203
3.11674593 0.00034996
3.11735920 0.00015563
3.11797247 0.00034287
3.11858573 0.00008471
3.11919900 0.00005754
3.11981227 0.00004119
3.12042553 0.00003903
3.12103880 0.00027250
3.12165207 0.00002795
3.12226533 0.00001657
3.12287860 0.00003673
3.12349186 0.00002724
3.12410513 0.00005167
3.12471840 0.00003674
3.12533166 0.00003739
3.12594493 0.00016255
3.12655820 0.00015422
3.12717146 0.00128354
3.12778473 0.00000604
3.12839800 0.00002050
3.12901126 0.00006444
3.12962453 0.00028822
3.13023780 0.00291197
3.13085106 0.00003434
3.13146433 0.00000958
3.13207760 0.00209039
3.13269086 0.00005662
3.13330413 0.00009838
3.13391740 0.00005229
3.13453066 0.00002131
3.13514393 0.00002046
3.13575720 0.00004667
3.13637046 0.00002968
3.13698373 0.00004825
3.13759700 0.00081051
3.13821026 0.00004975
3.13882353 0.00018852
3.13943680 0.00356198
3.14005006 0.00775448
3.14066333 0.06016907
3.14127660 0.00086533
3.14188986 0.01006306
3.14250313 0.00000899
3.14311640 0.00088826
3.14372966 0.00016499
3.14434293 0.00004832
3.14495620 0.00019202
3.14556946 0.00342995
3.14618273 0.03621350
3.14679599 0.00003286
3.14740926 0.00006790
3.14802253 0.00016794
3.14863579 0.00081859
3.14924906 0.08570139
3.14986233 0.00073986
3.15047559 0.00000973
3.15108886 0.00084454
3.15170213 0.00479473
3.15231539 0.00416273
3.15292866 0.00300624
3.15354193 0.00016695
3.15415519 0.00007703
3.15476846 0.00004804
3.15538173 0.00004105
3.15599499 0.00006364
3.15660826 0.00071482
3.15722153 0.00021064
3.15783479 0.00050245
3.15844806 0.00007037
3.15906133 0.00055012
3.15967459 0.00026976
3.16028786 0.00001402
3.16090113 0.01095860
3.16151439 0.00032428
3.16212766 0.01292599
3.16274093 0.00602927
3.16335419 0.00094025
3.16396746 0.00165766
3.16458073 0.00072583
3.16519399 0.00100887
3.16580726 0.00963670
3.16642053 0.02004715
3.16703379 0.00031163
3.16764706 0.00007376
3.16826033 0.00036648
3.16887359 0.00008087
3.16948686 0.00062181
3.17010013 0.00131854
3.17071339 0.00027866
3.17132666 0.00056011
3.17193992 0.00051802
3.17255319 0.00073088
3.17316646 0.00007332
3.17377972 0.00004853
3.17439299 0.00006220
3.17500626 0.00057545
3.17561952 0.00142899
3.17623279 0.00028136
3.17684606 0.00018638
3.17745932 0.00010959
3.17807259 0.00012514
3.17868586 0.07315722
3.17929912 0.00081039
3.17991239 0.00047946
3.18052566 0.00071552
3.18113892 0.00117016
3.18175219 0.00990257
3.18236546 0.00355775
3.18297872 0.00034181
3.18359199 0.00007409
3.18420526 0.00003659
3.18481852 0.00019859
3.18543179 0.01380929
3.18604506 0.00024842
3.18665832 0.00038330
3.18727159 0.00006695
3.18788486 0.00003831
3.18849812 0.00059120
3.18911139 0.00009736
3.18972466 0.00009176
3.19033792 0.00021983
3.19095119 0.00316157
3.19156446 0.01606910
3.19217772 0.00069308
3.19279099 0.14195838
3.19340426 0.00082259
3.19401752 0.00312266
3.19463079 0.00082780
3.19524406 0.00259369
3.19585732 0.00052940
3.19647059 0.00068604
3.19708385 0.00404007
3.19769712 0.00176248
3.19831039 0.01342845
3.19892365 0.00602263
3.19953692 0.00008219
3.20015019 0.00380087
3.20076345 0.00019826
3.20137672 0.00192299
3.20198999 0.00022392
3.20260325 0.00005393
3.20321652 0.00003464
3.20382979 0.00004371
3.20444305 0.00012588
3.20505632 0.00049646
3.20566959 0.00099388
3.20628285 0.00029152
3.20689612 0.00024169
3.20750939 0.00498047
3.20812265 0.00008867
3.20873592 0.00029222
3.20934919 0.00018994
3.20996245 0.00025932
3.21057572 0.00038221
3.21118899 0.00078220
3.21180225 0.00057857
3.21241552 0.00161539
3.21302879 0.00258543
3.21364205 0.00859483
3.21425532 0.00576339
3.21486859 0.00253383
3.21548185 0.00325333
3.21609512 0.00187052
3.21670839 0.00107542
3.21732165 0.00086567
3.21793492 0.00045262
3.21854819 0.00041990
3.21916145 0.00043617
3.21977472 0.00053835
3.22038798 0.00105231
3.22100125 0.06929534
3.22161452 0.00004464
3.22222778 0.00055032
3.22284105 0.00007555
3.22345432 0.00047821
3.22406758 0.00008379
3.22468085 0.02066314
3.22529412 0.00053463
3.22590738 0.00003400
3.22652065 0.00004973
3.22713392 0.00001840
3.22774718 0.00001473
3.22836045 0.00001611
3.22897372 0.00007113
3.22958698 0.00000686
3.23020025 0.00001599
3.23081352 0.00001021
3.23142678 0.00001114
3.23204005 0.00000649
3.23265332 0.00000758
3.23326658 0.00025731
3.23387985 0.00000756
3.23449312 0.00000717
3.23510638 0.00046305
3.23571965 0.00000631
3.23633292 0.00000589
3.23694618 0.00000667
3.23755945 0.00000822
3.23817272 0.00001691
3.23878598 0.00007055
3.23939925 0.00016430
3.24001252 0.00045358
3.24062578 0.00001781
3.24123905 0.00002510
3.24185232 0.00001854
3.24246558 0.00002801
3.24307885 0.00000971
3.24369212 0.00011756
3.24430538 0.00016833
3.24491865 0.00004513
3.24553191 0.00002092
3.24614518 0.12397938
3.24675845 0.00014195
3.24737171 0.00001758
3.24798498 0.00000289
3.24859825 0.00000341
3.24921151 0.00000437
3.24982478 0.00000618
3.25043805 0.00004455
3.25105131 0.00010730
3.25166458 0.00016459
3.25227785 0.00044363
3.25289111 0.05959281
3.25350438 0.00070634
3.25411765 0.00029826
3.25473091 0.00008898
3.25534418 0.00009176
3.25595745 0.00006375
3.25657071 0.00004679
3.25718398 0.00003594
3.25779725 0.00004822
3.25841051 0.00004468
3.25902378 0.00004471
3.25963705 0.00003907
3.26025031 0.00008733
3.26086358 0.00002945
3.26147685 0.00004943
3.26209011 0.00011313
3.26270338 0.00007741
3.26331665 0.00016789
3.26392991 0.00001508
3.26454318 0.00006379
3.26515645 0.00033947
3.26576971 0.00073866
3.26638298 0.00016326
3.26699625 0.00003056
3.26760951 0.00005618
3.26822278 0.00001828
3.26883605 0.00017874
3.26944931 0.00734361
3.27006258 0.00015992
3.27067584 0.00003342
3.27128911 0.00008291
3.27190238 0.00007407
3.27251564 0.00002644
3.27312891 0.00109356
3.27374218 0.00177553
3.27435544 0.00006117
3.27496871 0.00001176
3.27558198 0.00003641
3.27619524 0.00014790
3.27680851 0.00473389
3.27742178 0.00331939
3.27803504 0.00146564
3.27864831 0.00030413
3.27926158 0.00024352
3.27987484 0.00344384
3.28048811 0.00018593
3.28110138 0.00381463
3.28171464 0.00147958
3.28232791 0.00031042
3.28294118 0.00018634
3.28355444 0.00019569
3.28416771 0.00005121
3.28478098 0.00014486
3.28539424 0.00024830
3.28600751 0.00059897
3.28662078 0.00638823
3.28723404 0.00084399
3.28784731 0.00005650
3.28846058 0.00988678
3.28907384 0.00042897
3.28968711 0.00455852
3.29030038 0.00029719
3.29091364 0.00028210
3.29152691 0.00007347
3.29214018 0.00005443
3.29275344 0.00002663
3.29336671 0.00066935
3.29397997 0.00008769
3.29459324 0.00020101
3.29520651 0.00003090
3.29581977 0.00874184
3.29643304 0.00007898
3.29704631 0.00012247
3.29765957 0.00011991
3.29827284 0.00007871
3.29888611 0.00012657
3.29949937 0.00039851
3.30011264 0.01252637
3.30072591 0.05572695
3.30133917 0.00016502
3.30195244 0.00005097
3.30256571 0.00203372
3.30317897 0.00545638
3.30379224 0.00068909
3.30440551 0.00029340
3.30501877 0.02513966
3.30563204 0.00024214
3.30624531 0.00021814
3.30685857 0.00028350
3.30747184 0.00003548
3.30808511 0.01238611
3.30869837 0.00069149
3.30931164 0.00026107
3.30992491 0.00816648
3.31053817 0.00042450
3.31115144 0.00014085
3.31176471 0.00006903
3.31237797 0.00006892
3.31299124 0.00005206
3.31360451 0.00010926
3.31421777 0.00101658
3.31483104 0.00004185
3.31544431 0.00155632
3.31605757 0.00035550
3.31667084 0.00004175
3.31728411 0.00002399
3.31789737 0.00002108
3.31851064 0.00002129
3.31912390 0.00002813
3.31973717 0.00015352
3.32035044 0.00045621
3.32096370 0.00157559
3.32157697 0.00004790
3.32219024 0.00001861
3.32280350 0.00001375
3.32341677 0.00005915
3.32403004 0.00002993
3.32464330 0.00006768
3.32525657 0.00266822
3.32586984 0.00002369
3.32648310 0.00005844
3.32709637 0.00018231
3.32770964 0.00001311
3.32832290 0.00041914
3.32893617 0.00014117
3.32954944 0.00005539
3.33016270 0.00003699
3.33077597 0.00004872
3.33138924 0.00066234
3.33200250 0.00316282
3.33261577 0.00077108
3.33322904 0.00003873
3.33384230 0.00022093
3.33445557 0.00068499
3.33506884 0.00029210
3.33568210 0.00030475
3.33629537 0.00005079
3.33690864 0.00008054
3.33752190 0.00001565
3.33813517 0.00000656
3.33874844 0.00000930
3.33936170 0.00001389
3.33997497 0.00001343
3.34058824 0.00002549
3.34120150 0.00002051
3.34181477 0.00007481
3.34242804 0.00022672
3.34304130 0.00008900
3.34365457 0.00010990
3.34426783 0.00009902
3.34488110 0.00002901
3.34549437 0.00005382
3.34610763 0.05135623
3.34672090 0.00040356
3.34733417 0.00005377
3.34794743 0.00035097
3.34856070 0.00013745
3.34917397 0.00012837
3.34978723 0.00015290
3.35040050 0.00017026
3.35101377 0.00027521
3.35162703 0.00085135
3.35224030 0.00078548
3.35285357 0.00088156
3.35346683 0.00108226
3.35408010 0.00020113
3.35469337 0.00017302
3.35530663 0.05220042
3.35591990 0.00064592
3.35653317 0.10566116
3.35714643 0.00010571
3.35775970 0.00004279
3.35837297 0.00031463
3.35898623 0.00032224
3.35959950 0.00007416
3.36021277 0.00013429
3.36082603 0.01223825
3.36143930 0.00760532
3.36205257 0.00163062
3.36266583 0.00011691
3.36327910 0.00061020
3.36389237 0.00007332
3.36450563 0.00433996
3.36511890 0.00007516
3.36573217 0.00013109
3.36634543 0.00012912
3.36695870 0.00017794
3.36757196 0.00022260
3.36818523 0.00018460
3.36879850 0.00037524
3.36941176 0.00130049
3.37002503 0.00120202
3.37063830 0.00178848
3.37125156 0.00151996
3.37186483 0.00113721
3.37247810 0.00085041
3.37309136 0.00104182
3.37370463 0.00088247
3.37431790 0.00043093
3.37493116 0.00036964
3.37554443 0.00019008
3.37615770 0.00047234
3.37677096 0.00007868
3.37738423 0.00007578
3.37799750 0.00006815
3.37861076 0.00008482
3.37922403 0.00005684
3.37983730 0.00006240
3.38045056 0.00014451
3.38106383 0.00010847
3.38167710 0.00018550
3.38229036 0.00005023
3.38290363 0.00010183
3.38351690 0.00004176
3.38413016 0.00005867
3.38474343 0.00015530
3.38535670 0.00020861
3.38596996 0.00236427
3.38658323 0.00045237
3.38719650 0.00011361
3.38780976 0.00026548
3.38842303 0.00036144
3.38903630 0.00005074
3.38964956 0.00507650
3.39026283 0.00001964
3.39087610 0.00000949
3.39148936 0.00000678
3.39210263 0.00002140
3.39271589 0.00001711
3.39332916 0.00001170
3.39394243 0.00001189
3.39455569 0.00001503
3.39516896 0.00003056
3.39578223 0.00047642
3.39639549 0.00013384
3.39700876 0.00002176
3.39762203 0.00001951
3.39823529 0.00003119
3.39884856 0.00009650
3.39946183 0.00230290
3.40007509 0.00034974
3.40068836 0.00008268
3.40130163 0.00003843
3.40191489 0.00016866
3.40252816 0.00003637
3.40314143 0.00003019
3.40375469 0.00003977
3.40436796 0.00004689
3.40498123 0.00019045
3.40559449 0.00008613
3.40620776 0.00005789
3.40682103 0.00002474
3.40743429 0.00072021
3.40804756 0.00000514
3.40866083 0.00000871
3.40927409 0.00001386
3.40988736 0.00007762
3.41050063 0.00005386
3.41111389 0.00012018
3.41172716 0.00047434
3.41234043 0.00017109
3.41295369 0.00003012
3.41356696 0.00009048
3.41418023 0.00002444
3.41479349 0.00002786
3.41540676 0.00003501
3.41602003 0.00009554
3.41663329 0.00009818
3.41724656 0.00110154
3.41785982 0.00212451
3.41847309 0.00002358
3.41908636 0.00005375
3.41969962 0.00000878
3.42031289 0.00101746
3.42092616 0.00048584
3.42153942 0.00002367
3.42215269 0.00003344
3.42276596 0.00007609
3.42337922 0.00013879
3.42399249 0.00041795
3.42460576 0.00385086
3.42521902 0.00196145
3.42583229 0.00014238
3.42644556 0.00006783
3.42705882 0.00011316
3.42767209 0.00037750
3.42828536 0.00469353
3.42889862 0.00172891
3.42951189 0.00056452
3.43012516 0.00017512
3.43073842 0.00010777
3.43135169 0.00009970
3.43196496 0.00111897
3.43257822 0.00242720
3.43319149 0.03233681
3.43380476 0.00355742
3.43441802 0.00050970
3.43503129 0.00037160
3.43564456 0.06023320
3.43625782 0.00021969
3.43687109 0.00111608
3.43748436 0.00083602
3.43809762 0.00045315
3.43871089 0.00007438
3.43932416 0.00048299
3.43993742 0.00188630
3.44055069 0.00140266
3.44116395 0.07401093
3.44177722 0.00040958
3.44239049 0.00008993
3.44300375 0.00004090
3.44361702 0.00003309
3.44423029 0.00005895
3.44484355 0.00040868
3.44545682 0.00019496
3.44607009 0.00003493
3.44668335 0.01481661
3.44729662 0.00155857
3.44790989 0.00009575
3.44852315 0.00001314
3.44913642 0.00002412
3.44974969 0.00419062
3.45036295 0.00003858
3.45097622 0.00008176
3.45158949 0.00008720
3.45220275 0.00035624
3.45281602 0.00501293
3.45342929 0.00541926
3.45404255 0.00081028
3.45465582 0.00101229
3.45526909 0.00419643
3.45588235 0.00035535
3.45649562 0.00015707
3.45710889 0.00015541
3.45772215 0.00030348
3.45833542 0.00018892
3.45894869 0.00020599
3.45956195 0.00007849
3.46017522 0.00008929
3.46078849 0.00022985
3.46140175 0.00010227
3.46201502 0.00015248
3.46262829 0.00012495
3.46324155 0.00013287
3.46385482 0.00015214
3.46446809 0.00019487
3.46508135 0.00049539
3.46569462 0.00028194
3.46630788 0.00078527
3.46692115 0.00237320
3.46753442 0.40485657
3.46814768 0.00248027
3.46876095 0.00204753
3.46937422 0.00085887
3.46998748 0.00009652
3.47060075 0.00004700
3.47121402 0.00003965
3.47182728 0.00005908
3.47244055 0.00027004
3.47305382 0.00072689
3.47366708 0.00004517
3.47428035 0.00001412
3.47489362 0.00001987
3.47550688 0.00057251
3.47612015 0.00004386
3.47673342 0.00001651
3.47734668 0.00002263
3.47795995 0.00006043
3.47857322 0.00007895
3.47918648 0.00000303
3.47979975 0.00000828
3.48041302 0.00000781
3.48102628 0.02740024
3.48163955 0.00012191
3.48225282 0.00099328
3.48286608 0.00012216
3.48347935 0.00007908
3.48409262 0.00006906
3.48470588 0.00006230
3.48531915 0.00006459
3.48593242 0.00021861
3.48654568 0.00044953
3.48715895 0.00004242
3.48777222 0.00169175
3.48838548 0.00011474
3.48899875 0.00000665
3.48961202 0.00001874
3.49022528 0.00002450
3.49083855 0.00003260
3.49145181 0.00004472
3.49206508 0.00007180
3.49267835 0.00005350
3.49329161 0.00016730
3.49390488 0.00157756
3.49451815 0.00197946
3.49513141 0.00062827
3.49574468 0.00009394
3.49635795 0.00039303
3.49697121 0.00009973
3.49758448 0.00027844
3.49819775 0.00001557
3.49881101 0.00000998
3.49942428 0.00003519
3.50003755 0.00078040
3.50065081 0.00004344
3.50126408 0.00002850
3.50187735 0.00003044
3.50249061 0.00004396
3.50310388 0.00004973
3.50371715 0.00010792
3.50433041 0.00034912
3.50494368 0.00336039
3.50555695 0.00027721
3.50617021 0.06177965
3.50678348 0.00244100
3.50739675 0.02948528
3.50801001 0.00128337
3.50862328 0.00061370
3.50923655 0.00086688
3.50984981 0.00434049
3.51046308 0.00052626
3.51107635 0.00146018
3.51168961 0.00072541
3.51230288 0.00067647
3.51291615 0.00029513
3.51352941 0.00025786
3.51414268 0.00023896
3.51475594 0.00034259
3.51536921 0.00029042
3.51598248 0.00030960
3.51659574 0.00027611
3.51720901 0.00046167
3.51782228 0.00054666
3.51843554 0.00091993
3.51904881 0.00220758
3.51966208 0.00031711
3.52027534 0.02274128
3.52088861 0.00160097
3.52150188 0.00040357
3.52211514 0.00259216
3.52272841 0.00289710
3.52334168 0.00035311
3.52395494 0.00264364
3.52456821 0.03345496
3.52518148 0.00040292
3.52579474 0.00019976
3.52640801 0.00010968
3.52702128 0.00007723
3.52763454 0.00005031
3.52824781 0.00004613
3.52886108 0.00005854
3.52947434 0.00020357
3.53008761 0.00053217
3.53070088 0.00225263
3.53131414 0.00034736
3.53192741 0.00069524
3.53254068 0.00010439
3.53315394 0.00363842
3.53376721 0.00043256
3.53438048 0.00530394
3.53499374 0.00088782
3.53560701 0.00042017
3.53622028 0.00040259
3.53683354 0.00170892
3.53744681 0.00050448
3.53806008 0.00056919
3.53867334 0.00105603
3.53928661 0.00066882
3.53989987 0.00135754
3.54051314 0.00207040
3.54112641 0.00341740
3.54173967 0.00518985
3.54235294 0.00595903
3.54296621 0.00480069
3.54357947 0.00345880
3.54419274 0.00276087
3.54480601 0.00284126
3.54541927 0.00336324
3.54603254 0.00241268
3.54664581 0.00178868
3.54725907 0.00182480
3.54787234 0.00146881
3.54848561 0.09015343
3.54971214 0.01268666
3.55032541 0.00283038
3.55093867 0.00092259
3.55155194 0.00089771
3.55216521 0.00065735
3.55277847 0.00073299
3.55339174 0.00106904
3.55400501 0.00210341
3.55461827 0.00882871
3.55523154 0.03745254
3.55584481 0.30674504
3.55645807 0.00389595
3.55707134 0.00158764
3.55768461 0.00124025
3.55829787 0.00253891
3.55891114 0.00257941
3.55952441 0.04266968
3.56013767 0.00158383
3.56075094 0.00280061
3.56136421 0.06651120
3.56197747 0.00323771
3.56259074 0.00373103
3.56320401 0.00068990
3.56381727 0.00296756
3.56443054 0.00037917
3.56504380 0.00056521
3.56565707 0.00030733
3.56627034 0.00023931
3.56688360 0.00018056
3.56749687 0.00013835
3.56811014 0.00011466
3.56872340 0.00008513
3.56933667 0.00009994
3.56994994 0.00009246
3.57056320 0.00010930
3.57117647 0.00030526
3.57178974 0.36570374
3.57240300 0.00509236
3.57301627 0.00128248
3.57362954 0.00024082
3.57424280 0.00010167
3.57485607 0.00017463
3.57546934 0.00133048
3.57608260 0.00057821
3.57669587 0.00136199
3.57730914 0.00201919
3.57792240 0.00112692
3.57853567 0.00315370
3.57976220 0.00468187
3.58037547 0.00196972
3.58098874 0.00167874
3.58160200 0.00220778
3.58221527 0.00371153
3.58282854 0.00893186
3.58344180 0.03463939
3.58405507 0.71330828
3.58466834 0.16270797
3.58528160 0.03580235
3.58589487 0.01460794
3.58650814 0.04229253
3.58712140 0.02487853
3.58773467 0.58223812
3.58834793 0.03117378
3.58896120 0.04654041
3.58957447 0.11462763
3.59080100 0.11766146
3.59141427 0.01003857
3.59202753 0.00300599
3.59264080 0.40857612
3.59325407 0.07299956
3.59386733 0.00155267
3.59448060 0.04306289
3.59509387 0.00898702
3.59570713 0.00512551
3.59632040 0.00304679
3.59693367 0.00288082
3.59754693 0.00240660
3.59816020 0.00180548
3.59877347 0.00153339
3.59938673 0.00136662
3.60000000 0.00130718


==> figures/data/arf/8tube/k_0.0001.dat <==
3.11000000 0.00082236
3.11061327 0.00157653
3.11122653 0.02942930
3.11183980 0.00342397
3.11245307 0.00757129
3.11306633 0.00522627
3.11367960 0.00594366
3.11429287 0.00419523
3.11490613 0.00112851
3.11551940 0.00320151
3.11613267 0.00399574
3.11674593 0.00050908
3.11735920 0.00042693
3.11797247 0.00104496
3.11858573 0.00091135
3.11919900 0.00053024
3.11981227 0.00597854
3.12042553 0.00108012
3.12103880 0.00264118
3.12165207 0.00375308
3.12226533 0.00810229
3.12287860 0.00227481
3.12349186 0.00694501
3.12410513 0.00286081
3.12471840 0.01479405
3.12533166 0.02311302
3.12594493 0.01434786
3.12655820 0.00270004
3.12717146 0.00364139
3.12778473 0.00127006
3.12839800 0.00132810
3.12901126 0.00224373
3.12962453 0.00523711
3.13023780 0.01930937
3.13085106 0.01039464
3.13146433 0.01314580
3.13207760 0.00237390
3.13269086 0.00260912
3.13330413 0.00308887
3.13391740 0.00492960
3.13453066 0.02559056
3.13514393 0.00199363
3.13575720 0.00184313
3.13637046 0.00209858
3.13698373 0.00075004
3.13759700 0.00093770
3.13821026 0.00203323
3.13882353 0.01162932
3.13943680 0.06455085
3.14005006 0.00493031
3.14066333 0.00483673
3.14127660 0.00707578
3.14188986 0.07858296
3.14250313 0.02470263
3.14311640 0.01026196
3.14372966 0.00222637
3.14434293 0.00211164
3.14495620 0.00149317
3.14556946 0.01279739
3.14618273 0.00137524
3.14679599 0.04544288
3.14740926 0.00378663
3.14802253 0.01737330
3.14863579 0.00959246
3.14924906 0.01679858
3.14986233 0.00182203
3.15047559 0.01357463
3.15108886 0.01010383
3.15170213 0.00556428
3.15231539 0.00168637
3.15292866 0.00141055
3.15354193 0.00141783
3.15415519 0.00135414
3.15476846 0.00226307
3.15538173 0.02825552
3.15599499 0.01230326
3.15660826 0.00672431
3.15722153 0.02781122
3.15783479 0.00264807
3.15844806 0.00186380
3.15906133 0.00302609
3.15967459 0.01507555
3.16028786 0.01322054
3.16090113 0.00147800
3.16151439 0.00089999
3.16212766 0.00234680
3.16274093 0.00464419
3.16335419 0.00081608
3.16396746 0.00068989
3.16458073 0.00071158
3.16519399 0.00078102
3.16580726 0.00304488
3.16642053 0.00265044
3.16703379 0.00112776
3.16764706 0.00177474
3.16826033 0.00586023
3.16887359 0.05866474
3.16948686 0.00737007
3.17010013 0.00334626
3.17071339 0.00707195
3.17132666 0.01915366
3.17193992 0.00806581
3.17255319 0.00179623
3.17316646 0.00084482
3.17377972 0.00103428
3.17439299 0.00137035
3.17500626 0.00261019
3.17561952 0.00134928
3.17623279 0.00282448
3.17684606 0.00186049
3.17745932 0.00388348
3.17807259 0.00787336
3.17868586 0.00673204
3.17929912 0.00311336
3.17991239 0.00263231
3.18052566 0.01316454
3.18113892 0.00115831
3.18175219 0.00196262
3.18236546 0.00155652
3.18297872 0.00647339
3.18359199 0.00076743
3.18420526 0.00152153
3.18481852 0.00469640
3.18543179 0.00096399
3.18604506 0.00087458
3.18665832 0.00033523
3.18727159 0.00020027
3.18788486 0.00015114
3.18849812 0.00014940
3.18911139 0.00015901
3.18972466 0.00019097
3.19033792 0.00081722
3.19095119 0.00043872
3.19156446 0.00073803
3.19217772 0.00231171
3.19279099 0.00733925
3.19340426 0.00087236
3.19401752 0.01250154
3.19524406 0.00839804
3.19647059 0.00219529
3.19708385 0.00072469
3.19769712 0.00041607
3.19831039 0.00116264
3.19892365 0.00299831
3.19953692 0.00037540
3.20015019 0.00023596
3.20076345 0.00028736
3.20137672 0.00038682
3.20198999 0.00835956
3.20260325 0.00130504
3.20321652 0.00110710
3.20382979 0.00053826
3.20444305 0.00122764
3.20505632 0.00114921
3.20566959 0.00555203
3.20628285 0.00244261
3.20689612 0.00091397
3.20750939 0.00725325
3.20812265 0.00061487
3.20873592 0.00067059
3.20934919 0.00026313
3.20996245 0.00196248
3.21057572 0.00429161
3.21118899 0.00032770
3.21180225 0.00036787
3.21241552 0.00039927
3.21302879 0.00030149
3.21364205 0.00136348
3.21425532 0.00102151
3.21486859 0.00266948
3.21548185 0.00282614
3.21609512 0.00427985
3.21670839 0.01181162
3.21732165 0.00309274
3.21793492 0.00070383
3.21854819 0.00054200
3.21916145 0.00186025
3.21977472 0.00129007
3.22038798 0.00394261
3.22100125 0.00704616
3.22161452 0.00595307
3.22222778 0.03262293
3.22284105 0.00263522
3.22345432 0.00082483
3.22406758 0.00148604
3.22468085 0.00796792
3.22529412 0.00171330
3.22590738 0.02287672
3.22652065 0.00173576
3.22713392 0.02112389
3.22774718 0.00127361
3.22836045 0.00107011
3.22897372 0.00113770
3.22958698 0.00108320
3.23020025 0.01166922
3.23081352 0.00644542
3.23142678 0.00311591
3.23204005 0.00050543
3.23265332 0.00032979
3.23326658 0.00034809
3.23387985 0.00047214
3.23449312 0.00086458
3.23510638 0.00292804
3.23571965 0.05686551
3.23633292 0.00351248
3.23694618 0.00199861
3.23755945 0.00143790
3.23817272 0.00211049
3.23878598 0.01493678
3.23939925 0.00967197
3.24001252 0.00327299
3.24062578 0.01867749
3.24123905 0.00249465
3.24185232 0.00058777
3.24246558 0.00638148
3.24307885 0.00155035
3.24369212 0.00138200
3.24430538 0.00672888
3.24491865 0.00948094
3.24553191 0.00191511
3.24614518 0.00054653
3.24675845 0.00555394
3.24737171 0.00084779
3.24798498 0.00278132
3.24859825 0.00416528
3.24921151 0.00066569
3.24982478 0.00038410
3.25043805 0.00141105
3.25105131 0.00080978
3.25166458 0.00075993
3.25227785 0.00057831
3.25289111 0.00505720
3.25350438 0.00529332
3.25411765 0.00377087
3.25473091 0.00146428
3.25534418 0.00173122
3.25595745 0.01895173
3.25657071 0.00326778
3.25718398 0.00226135
3.25779725 0.00045650
3.25841051 0.00025824
3.25902378 0.00028873
3.25963705 0.00041341
3.26025031 0.00336400
3.26086358 0.00275945
3.26147685 0.00075973
3.26209011 0.00091027
3.26270338 0.00056059
3.26331665 0.00598542
3.26392991 0.00709200
3.26454318 0.00167675
3.26515645 0.00477792
3.26576971 0.00235508
3.26638298 0.00139235
3.26699625 0.00308489
3.26760951 0.00526674
3.26822278 0.00075060
3.26883605 0.00078765
3.26944931 0.00467575
3.27006258 0.00194859
3.27067584 0.00041240
3.27128911 0.00024621
3.27190238 0.00044625
3.27251564 0.00062606
3.27312891 0.00874788
3.27374218 0.00130658
3.27435544 0.00035150
3.27496871 0.00056714
3.27558198 0.00023319
3.27619524 0.00023681
3.27680851 0.00027766
3.27742178 0.00039074
3.27803504 0.00079838
3.27864831 0.00088539
3.27926158 0.00629225
3.27987484 0.00292153
3.28048811 0.00703701
3.28110138 0.00771011
3.28171464 0.00244277
3.28232791 0.00079851
3.28294118 0.00060862
3.28355444 0.00462637
3.28416771 0.00064736
3.28478098 0.00021121
3.28539424 0.00018125
3.28600751 0.00015983
3.28662078 0.00028028
3.28723404 0.00032934
3.28784731 0.00040123
3.28846058 0.00138942
3.28907384 0.00215895
3.28968711 0.00078339
3.29030038 0.01163116
3.29091364 0.00113705
3.29152691 0.00841289
3.29214018 0.00064860
3.29275344 0.00042850
3.29336671 0.00070852
3.29397997 0.00054591
3.29459324 0.00029792
3.29520651 0.00011241
3.29581977 0.00009683
3.29643304 0.00014799
3.29704631 0.00019542
3.29765957 0.00160102
3.29827284 0.00058350
3.29888611 0.00036922
3.29949937 0.00021978
3.30011264 0.00029209
3.30072591 0.00044102
3.30133917 0.00078715
3.30195244 0.00059819
3.30256571 0.00202890
3.30317897 0.01832030
3.30379224 0.00137865
3.30440551 0.00053259
3.30501877 0.00237549
3.30563204 0.00295892
3.30624531 0.00063571
3.30685857 0.00178991
3.30747184 0.00335222
3.30808511 0.00023656
3.30869837 0.00128496
3.30931164 0.00033835
3.30992491 0.00018075
3.31053817 0.00026973
3.31115144 0.00032805
3.31176471 0.00065444
3.31237797 0.00040480
3.31299124 0.00070990
3.31360451 0.00220043
3.31421777 0.00381264
3.31483104 0.00377502
3.31544431 0.00123303
3.31605757 0.00255995
3.31667084 0.00663389
3.31728411 0.00297685
3.31789737 0.00049400
3.31851064 0.00025955
3.31912390 0.00040902
3.31973717 0.00043632
3.32035044 0.00168091
3.32096370 0.00142522
3.32157697 0.00662597
3.32219024 0.00672759
3.32280350 0.02408399
3.32341677 0.00267890
3.32403004 0.00168310
3.32464330 0.00114323
3.32525657 0.00217023
3.32586984 0.00301135
3.32648310 0.00602535
3.32709637 0.00457210
3.32770964 0.00091585
3.32832290 0.00164117
3.32893617 0.00025164
3.32954944 0.00019271
3.33016270 0.00016053
3.33077597 0.00022779
3.33138924 0.00034592
3.33200250 0.00063295
3.33261577 0.00440408
3.33322904 0.00118991
3.33384230 0.00259427
3.33445557 0.00095467
3.33506884 0.01435489
3.33568210 0.00248383
3.33629537 0.00530112
3.33690864 0.00473944
3.33752190 0.01476262
3.33813517 0.00173151
3.33874844 0.00071891
3.33936170 0.00069856
3.33997497 0.00161916
3.34058824 0.00653116
3.34120150 0.00883593
3.34181477 0.00717718
3.34242804 0.00124850
3.34304130 0.00103667
3.34365457 0.00055928
3.34426783 0.00029770
3.34488110 0.00025867
3.34549437 0.00029871
3.34610763 0.00062670
3.34672090 0.00386872
3.34733417 0.00219101
3.34794743 0.00047375
3.34856070 0.00259696
3.34917397 0.00044482
3.34978723 0.00154736
3.35040050 0.00590740
3.35101377 0.00042149
3.35162703 0.00052632
3.35224030 0.00077585
3.35285357 0.00028221
3.35346683 0.00052318
3.35408010 0.00269079
3.35469337 0.00039246
3.35530663 0.00046182
3.35591990 0.00101106
3.35653317 0.01189305
3.35714643 0.00988518
3.35775970 0.00858547
3.35837297 0.00103808
3.35898623 0.00490513
3.35959950 0.00167645
3.36021277 0.00657397
3.36082603 0.00099338
3.36143930 0.00194743
3.36205257 0.00961910
3.36266583 0.00249828
3.36327910 0.00041755
3.36389237 0.00032504
3.36450563 0.00337911
3.36511890 0.00071942
3.36573217 0.00284849
3.36634543 0.00294098
3.36695870 0.00055462
3.36757196 0.00043800
3.36818523 0.00169238
3.36879850 0.00097203
3.36941176 0.00047129
3.37002503 0.00048683
3.37063830 0.00025173
3.37125156 0.00029882
3.37186483 0.00182370
3.37247810 0.00087003
3.37309136 0.00199410
3.37370463 0.01096702
3.37431790 0.00244680
3.37493116 0.00164943
3.37554443 0.00100925
3.37615770 0.00601944
3.37677096 0.00047122
3.37738423 0.00020151
3.37799750 0.00016941
3.37861076 0.00035652
3.37922403 0.00254760
3.37983730 0.00295803
3.38045056 0.00044145
3.38106383 0.00017189
3.38167710 0.00017013
3.38229036 0.00017855
3.38290363 0.00028060
3.38351690 0.00028542
3.38413016 0.00076060
3.38474343 0.01104243
3.38535670 0.00104501
3.38596996 0.00125500
3.38658323 0.00133014
3.38719650 0.00236032
3.38780976 0.00394212
3.38842303 0.00218682
3.38903630 0.00538475
3.38964956 0.00478842
3.39026283 0.00169292
3.39087610 0.00466831
3.39148936 0.00103562
3.39210263 0.00457640
3.39271589 0.00160544
3.39332916 0.00044090
3.39394243 0.00229693
3.39455569 0.00076735
3.39516896 0.00033234
3.39578223 0.00013186
3.39639549 0.00016593
3.39700876 0.00080532
3.39762203 0.00034079
3.39823529 0.00011479
3.39884856 0.00021367
3.39946183 0.00065038
3.40007509 0.00009740
3.40068836 0.00006623
3.40130163 0.00014514
3.40191489 0.00006933
3.40252816 0.00008592
3.40314143 0.00014114
3.40375469 0.00033893
3.40436796 0.00044158
3.40498123 0.00261603
3.40559449 0.00251408
3.40620776 0.00093811
3.40682103 0.00048748
3.40743429 0.00022472
3.40804756 0.00024490
3.40866083 0.00049854
3.40927409 0.00705748
3.40988736 0.00574454
3.41050063 0.00117325
3.41111389 0.00180826
3.41172716 0.00027319
3.41234043 0.00027220
3.41295369 0.00135146
3.41356696 0.00559609
3.41418023 0.00081489
3.41479349 0.00027772
3.41540676 0.00095825
3.41602003 0.00032475
3.41663329 0.00047742
3.41724656 0.00604037
3.41785982 0.02551902
3.41847309 0.00886870
3.41908636 0.00096029
3.41969962 0.00157622
3.42031289 0.00042548
3.42092616 0.00075570
3.42153942 0.00039399
3.42215269 0.00103961
3.42276596 0.00020444
3.42337922 0.00018439
3.42399249 0.00023325
3.42460576 0.00037937
3.42521902 0.00049949
3.42583229 0.00092185
3.42644556 0.00279272
3.42705882 0.01025608
3.42767209 0.05001792
3.42828536 0.00521990
3.42889862 0.00745536
3.42951189 0.00130952
3.43012516 0.00266713
3.43073842 0.00294422
3.43135169 0.00173384
3.43196496 0.01120906
3.43257822 0.01027561
3.43319149 0.00338464
3.43380476 0.00077165
3.43441802 0.00078585
3.43503129 0.00070129
3.43564456 0.00027232
3.43625782 0.00032141
3.43687109 0.00222650
3.43748436 0.00044404
3.43809762 0.00206505
3.43871089 0.00044639
3.43932416 0.00084092
3.43993742 0.00062150
3.44055069 0.00287574
3.44116395 0.00253635
3.44177722 0.01520215
3.44239049 0.01261904
3.44300375 0.00122259
3.44361702 0.00078469
3.44423029 0.00080878
3.44484355 0.00180471
3.44545682 0.02216985
3.44607009 0.00412054
3.44668335 0.00071789
3.44729662 0.00138152
3.44790989 0.00617572
3.44852315 0.03951241
3.44913642 0.00315713
3.44974969 0.01697761
3.45036295 0.00302472
3.45097622 0.00146602
3.45158949 0.00204840
3.45220275 0.00046831
3.45281602 0.00065320
3.45342929 0.00904411
3.45404255 0.00369021
3.45465582 0.00217646
3.45526909 0.00270267
3.45588235 0.00154878
3.45649562 0.00042567
3.45710889 0.00098554
3.45772215 0.00105871
3.45833542 0.00046665
3.45894869 0.00212378
3.45956195 0.00207250
3.46017522 0.00664116
3.46078849 0.00057444
3.46140175 0.00272177
3.46201502 0.00041580
3.46262829 0.00059618
3.46324155 0.00321994
3.46385482 0.00177037
3.46446809 0.00081914
3.46508135 0.00363392
3.46569462 0.00782562
3.46630788 0.00134482
3.46692115 0.00169981
3.46753442 0.00615105
3.46814768 0.05970161
3.46876095 0.00680083
3.46937422 0.00248897
3.46998748 0.00072927
3.47060075 0.00054682
3.47121402 0.00116459
3.47182728 0.00401135
3.47244055 0.00384134
3.47305382 0.00168043
3.47366708 0.00047676
3.47428035 0.00102952
3.47489362 0.01397024
3.47550688 0.00097222
3.47612015 0.00039676
3.47673342 0.00113623
3.47734668 0.00029897
3.47795995 0.00125577
3.47857322 0.00542387
3.47918648 0.00108099
3.47979975 0.00026725
3.48041302 0.00098697
3.48102628 0.00045811
3.48163955 0.00051801
3.48225282 0.00045952
3.48286608 0.00030483
3.48347935 0.00054212
3.48409262 0.00203339
3.48470588 0.00207847
3.48531915 0.00255167
3.48593242 0.00640951
3.48654568 0.01554151
3.48715895 0.03575677
3.48777222 0.00368680
3.48838548 0.00242613
3.48899875 0.00088940
3.48961202 0.00053513
3.49022528 0.00053925
3.49083855 0.00186964
3.49145181 0.00157450
3.49206508 0.00088983
3.49267835 0.00502253
3.49329161 0.00434511
3.49390488 0.00123498
3.49451815 0.00243136
3.49513141 0.01206076
3.49574468 0.00341348
3.49635795 0.06263322
3.49697121 0.05447078
3.49758448 0.00524688
3.49819775 0.01842755
3.49881101 0.07446003
3.49942428 0.00435724
3.50003755 0.00249527
3.50065081 0.00312800
3.50126408 0.00404594
3.50187735 0.00322390
3.50249061 0.00215861
3.50310388 0.00081288
3.50371715 0.00047165
3.50433041 0.00033538
3.50494368 0.00037905
3.50555695 0.00021400
3.50617021 0.00021176
3.50678348 0.00027588
3.50739675 0.00038161
3.50801001 0.00013775
3.50862328 0.00010100
3.50923655 0.00008939
3.50984981 0.00008173
3.51046308 0.00007643
3.51107635 0.00007490
3.51168961 0.00007656
3.51230288 0.00012125
3.51291615 0.00012637
3.51352941 0.00010010
3.51414268 0.00028210
3.51475594 0.00018300
3.51536921 0.00013187
3.51598248 0.00069987
3.51659574 0.00017880
3.51720901 0.00014962
3.51782228 0.00026211
3.51843554 0.00172103
3.51904881 0.00159325
3.51966208 0.00333797
3.52027534 0.00090430
3.52088861 0.00670902
3.52150188 0.00157746
3.52211514 0.00448405
3.52272841 0.03476237
3.52334168 0.00129193
3.52395494 0.00086387
3.52456821 0.01090439
3.52518148 0.00169325
3.52579474 0.00074881
3.52640801 0.00075158
3.52702128 0.00257102
3.52763454 0.00288919
3.52824781 0.00063010
3.52886108 0.00041238
3.52947434 0.00070727
3.53008761 0.00060012
3.53070088 0.00080589
3.53131414 0.00186377
3.53192741 0.01291369
3.53254068 0.01154969
3.53315394 0.00590721
3.53376721 0.00160839
3.53438048 0.00178191
3.53499374 0.01711577
3.53560701 0.00393876
3.53622028 0.01973377
3.53683354 0.00603015
3.53744681 0.01233754
3.53806008 0.09437712
3.53867334 0.08458931
3.53928661 0.01977448
3.53989987 0.03038007
3.54051314 0.01058767
3.54112641 0.00464130
3.54173967 0.00314316
3.54235294 0.00684677
3.54296621 0.00349528
3.54357947 0.00425679
3.54419274 0.01517282
3.54480601 0.05907306
3.54541927 0.01475320
3.54603254 0.04024538
3.54664581 0.01391550
3.54725907 0.02347116
3.54787234 0.00523386
3.54848561 0.00290922
3.54909887 0.00275801
3.54971214 0.02050911
3.55032541 0.00149263
3.55093867 0.00240252
3.55155194 0.00818665
3.55216521 0.00340645
3.55277847 0.00380204
3.55339174 0.00091481
3.55400501 0.00076039
3.55461827 0.00117478
3.55523154 0.00451086
3.55584481 0.01218465
3.55645807 0.01029692
3.55707134 0.00744898
3.55768461 0.05675113
3.55829787 0.00489840
3.55891114 0.00212841
3.55952441 0.00164568
3.56013767 0.00407092
3.56075094 0.00408015
3.56136421 0.00242382
3.56197747 0.00768184
3.56259074 0.05222033
3.56320401 0.01083299
3.56381727 0.00281304
3.56443054 0.00194589
3.56504380 0.00242509
3.56565707 0.00226627
3.56627034 0.00348833
3.56688360 0.01510449
3.56749687 0.01373385
3.56811014 0.04185810
3.56872340 0.06598251
3.56933667 0.26381292
3.56994994 0.07119364
3.57056320 0.16123843
3.57117647 0.01317179
3.57178974 0.15649355
3.57240300 0.00723906
3.57301627 0.00820023
3.57362954 0.00348253
3.57424280 0.00384812
3.57485607 0.00358127
3.57546934 0.00332826
3.57608260 0.00412677
3.57669587 0.00568600
3.57730914 0.01051503
3.57792240 0.02392135
3.57853567 0.03047452
3.57914894 0.30033779
3.57976220 0.10813292
3.58037547 0.05829371
3.58098874 0.77985409
3.58160200 0.14909358
3.58221527 0.05013700
3.58282854 0.03053415
3.58344180 0.25518816
3.58405507 0.02303213
3.58466834 0.05986099
3.58528160 0.03529391
3.58589487 0.03399139
3.58650814 0.03649753
3.58712140 0.00611698
3.58773467 0.00391566
3.58834793 0.00391218
3.58896120 0.04304074
3.58957447 0.00357495
3.59018773 0.00307005
3.59080100 0.00383802
3.59141427 0.01605919
3.59202753 0.02571562
3.59264080 0.12377785
3.59325407 0.01246705
3.59386733 0.04636648
3.59448060 0.00494498
3.59509387 0.00425018
3.59570713 0.02086856
3.59632040 0.12439007
3.59693367 0.02407141
3.59754693 0.01576994
3.59816020 0.03748682
3.59877347 0.01540195
3.59938673 0.01578413
3.60000000 0.00242878


==> figures/data/arf/8tube/k_0.001.dat <==
3.11000000 0.00518545
3.11061327 0.00643909
3.11122653 0.00790499
3.11183980 0.00863600
3.11245307 0.00911207
3.11306633 0.00913374
3.11367960 0.00853120
3.11429287 0.00682495
3.11490613 0.00500257
3.11551940 0.00409183
3.11613267 0.00370578
3.11674593 0.00333867
3.11735920 0.00323942
3.11797247 0.00347880
3.11858573 0.00343760
3.11919900 0.00348562
3.11981227 0.00394690
3.12042553 0.00443809
3.12103880 0.00547908
3.12165207 0.00738506
3.12226533 0.00884483
3.12287860 0.00928258
3.12349186 0.01034394
3.12410513 0.01333690
3.12471840 0.01878062
3.12533166 0.02182444
3.12594493 0.01907091
3.12655820 0.01308550
3.12717146 0.00950107
3.12778473 0.00783546
3.12839800 0.00756762
3.12901126 0.00876761
3.12962453 0.01127507
3.13023780 0.01324575
3.13085106 0.01134221
3.13146433 0.01313969
3.13207760 0.01029311
3.13269086 0.00892238
3.13330413 0.00911749
3.13391740 0.01015452
3.13453066 0.01028423
3.13514393 0.00795922
3.13575720 0.00617615
3.13637046 0.00555190
3.13698373 0.00561940
3.13759700 0.00654318
3.13821026 0.00852770
3.13882353 0.01159848
3.13943680 0.01469399
3.14005006 0.01490745
3.14066333 0.01530758
3.14127660 0.01831282
3.14188986 0.02202845
3.14250313 0.02279455
3.14311640 0.01958113
3.14372966 0.01319890
3.14434293 0.01022428
3.14495620 0.00931981
3.14556946 0.00973280
3.14618273 0.01100694
3.14679599 0.01149800
3.14740926 0.01091487
3.14802253 0.00994127
3.14863579 0.00901994
3.14924906 0.00902737
3.14986233 0.00964500
3.15047559 0.01384670
3.15108886 0.01359383
3.15170213 0.00843339
3.15231539 0.00636124
3.15292866 0.00548076
3.15354193 0.00555591
3.15415519 0.00676822
3.15476846 0.00969135
3.15538173 0.01421927
3.15599499 0.01521120
3.15660826 0.01331082
3.15722153 0.01180801
3.15783479 0.00936110
3.15844806 0.00756662
3.15906133 0.00731220
3.15967459 0.00806738
3.16028786 0.00792321
3.16090113 0.00638957
3.16151439 0.00536837
3.16212766 0.00528819
3.16274093 0.00491546
3.16335419 0.00386773
3.16396746 0.00327297
3.16458073 0.00312195
3.16519399 0.00336727
3.16580726 0.00394611
3.16642053 0.00457026
3.16703379 0.00510898
3.16764706 0.00666909
3.16826033 0.00939401
3.16887359 0.01151293
3.16948686 0.01076368
3.17010013 0.00946799
3.17071339 0.00947922
3.17132666 0.00968685
3.17193992 0.00838501
3.17255319 0.00608178
3.17316646 0.00448616
3.17377972 0.00383391
3.17439299 0.00346100
3.17500626 0.00328507
3.17561952 0.00346328
3.17623279 0.00371535
3.17684606 0.00378281
3.17745932 0.00419003
3.17807259 0.00466637
3.17868586 0.00464094
3.17929912 0.00423130
3.17991239 0.00419726
3.18052566 0.00418326
3.18113892 0.00361166
3.18175219 0.00338151
3.18236546 0.00354935
3.18297872 0.00362183
3.18359199 0.00323450
3.18420526 0.00328170
3.18481852 0.00322101
3.18543179 0.00250246
3.18604506 0.00189754
3.18665832 0.00147064
3.18727159 0.00119131
3.18788486 0.00104554
3.18849812 0.00100645
3.18911139 0.00104484
3.18972466 0.00116401
3.19033792 0.00135680
3.19095119 0.00168787
3.19156446 0.00237899
3.19217772 0.00288369
3.19279099 0.00290236
3.19340426 0.00298503
3.19401752 0.00344552
3.19463079 0.00385600
3.19524406 0.00458489
3.19585732 0.04489837
3.19647059 0.00352346
3.19708385 0.00252240
3.19769712 0.00222532
3.19831039 0.00265172
3.19892365 0.00281369
3.19953692 0.00206230
3.20015019 0.00164658
3.20076345 0.00164117
3.20137672 0.00205567
3.20198999 0.00277394
3.20260325 0.00265370
3.20321652 0.00220219
3.20382979 0.00214261
3.20444305 0.00270733
3.20505632 0.00348850
3.20566959 0.00446946
3.20628285 0.00422359
3.20689612 0.00346052
3.20750939 0.00310714
3.20812265 0.00237960
3.20873592 0.00186115
3.20934919 0.00176606
3.20996245 0.00199489
3.21057572 0.00199700
3.21118899 0.00172955
3.21180225 0.00159854
3.21241552 0.00165130
3.21302879 0.00196298
3.21364205 0.00252260
3.21425532 0.00274188
3.21486859 0.00297151
3.21548185 0.00339200
3.21609512 0.00385398
3.21670839 0.00453034
3.21732165 0.00427401
3.21793492 0.00330262
3.21854819 0.00289501
3.21916145 0.00312275
3.21977472 0.00417112
3.22038798 0.00654938
3.22100125 0.00822936
3.22161452 0.00884393
3.22222778 0.00980187
3.22284105 0.00760771
3.22345432 0.00538580
3.22406758 0.00500475
3.22468085 0.00529111
3.22529412 0.00525731
3.22590738 0.00493302
3.22652065 0.00424805
3.22713392 0.00463645
3.22774718 0.00429938
3.22836045 0.00361478
3.22897372 0.00347819
3.22958698 0.00406181
3.23020025 0.00498886
3.23081352 0.00476043
3.23142678 0.00382623
3.23204005 0.00300558
3.23265332 0.00267259
3.23326658 0.00284542
3.23387985 0.00351460
3.23449312 0.00488502
3.23510638 0.00709234
3.23571965 0.00870692
3.23633292 0.00770285
3.23694618 0.00627908
3.23755945 0.00593687
3.23817272 0.00697517
3.23878598 0.00931941
3.23939925 0.01006821
3.24001252 0.00897421
3.24062578 0.00757863
3.24123905 0.00502224
3.24185232 0.00381750
3.24246558 0.00379216
3.24307885 0.00404927
3.24369212 0.00447380
3.24430538 0.00506359
3.24491865 0.00476213
3.24553191 0.00367942
3.24614518 0.00301529
3.24675845 0.00297851
3.24737171 0.00288622
3.24798498 0.00278787
3.24859825 0.00266094
3.24921151 0.00234087
3.24982478 0.00218213
3.25043805 0.00239275
3.25105131 0.00257608
3.25166458 0.00291458
3.25227785 0.00348826
3.25289111 0.00462970
3.25350438 0.00518502
3.25411765 0.00500017
3.25473091 0.00451409
3.25534418 0.00494126
3.25595745 0.00542773
3.25657071 0.00445470
3.25718398 0.00330114
3.25779725 0.00248021
3.25841051 0.00201133
3.25902378 0.00191360
3.25963705 0.00217648
3.26025031 0.00278570
3.26086358 0.00320672
3.26147685 0.00270676
3.26209011 0.00236017
3.26270338 0.00261650
3.26331665 0.00314226
3.26392991 0.00350603
3.26454318 0.00376601
3.26515645 0.00425526
3.26576971 0.00398625
3.26638298 0.00356316
3.26699625 0.00381338
3.26760951 0.00341156
3.26822278 0.00275860
3.26883605 0.00266175
3.26944931 0.00299122
3.27006258 0.00275712
3.27067584 0.00207112
3.27128911 0.00167590
3.27190238 0.00161456
3.27251564 0.00174064
3.27312891 0.00188629
3.27374218 0.00161505
3.27435544 0.00126515
3.27496871 0.00104989
3.27558198 0.00095230
3.27619524 0.00093083
3.27680851 0.00097542
3.27742178 0.00113170
3.27803504 0.00142763
3.27864831 0.00188279
3.27926158 0.00261088
3.27987484 0.00296692
3.28048811 0.00311156
3.28110138 0.00281115
3.28171464 0.00234334
3.28232791 0.00197164
3.28294118 0.00188223
3.28355444 0.00197258
3.28416771 0.00159190
3.28478098 0.00113241
3.28539424 0.00094334
3.28600751 0.00091552
3.28662078 0.00100406
3.28723404 0.00120908
3.28784731 0.00149601
3.28846058 0.00190593
3.28907384 0.00222882
3.28968711 0.00261840
3.29030038 0.00288320
3.29091364 0.00269276
3.29152691 0.00275445
3.29214018 0.00208789
3.29275344 0.00153350
3.29336671 0.00125646
3.29397997 0.00110068
3.29459324 0.00092883
3.29520651 0.00074055
3.29581977 0.00065241
3.29643304 0.00064653
3.29704631 0.00072840
3.29765957 0.00083508
3.29827284 0.00087922
3.29888611 0.00094552
3.29949937 0.00092491
3.30011264 0.00095387
3.30072591 0.00123389
3.30133917 0.00162381
3.30195244 0.00206594
3.30256571 0.00294452
3.30317897 0.00393849
3.30379224 0.00349077
3.30440551 0.00299176
3.30501877 0.00343687
3.30563204 0.00344282
3.30624531 0.00259719
3.30685857 0.00208947
3.30747184 0.00173195
3.30808511 0.00135768
3.30869837 0.00118146
3.30931164 0.00114344
3.30992491 0.00111384
3.31053817 0.00116639
3.31115144 0.00136331
3.31176471 0.00162152
3.31237797 0.00189093
3.31299124 0.00244218
3.31360451 0.00314600
3.31421777 0.00392365
3.31483104 0.00403076
3.31544431 0.00363670
3.31605757 0.00386632
3.31667084 0.00416718
3.31728411 0.00344508
3.31789737 0.00227060
3.31851064 0.00169199
3.31912390 0.00165537
3.31973717 0.00202420
3.32035044 0.00284792
3.32096370 0.00450631
3.32157697 0.00759032
3.32219024 0.00966057
3.32280350 0.00962176
3.32341677 0.00713198
3.32403004 0.00476029
3.32464330 0.00377707
3.32525657 0.00376807
3.32586984 0.00457157
3.32648310 0.00523645
3.32709637 0.00465947
3.32770964 0.00345081
3.32832290 0.00248680
3.32893617 0.00178276
3.32954944 0.00143572
3.33016270 0.00132680
3.33077597 0.00140664
3.33138924 0.00166100
3.33200250 0.00213458
3.33261577 0.00288278
3.33322904 0.00338991
3.33384230 0.00366820
3.33445557 0.00422336
3.33506884 0.00528038
3.33568210 0.00545115
3.33629537 0.00563749
3.33690864 0.00628783
3.33752190 0.00629153
3.33813517 0.00502599
3.33874844 0.00392758
3.33936170 0.00371441
3.33997497 0.00451641
3.34058824 0.00630069
3.34120150 0.00855057
3.34181477 0.00776221
3.34242804 0.00491024
3.34304130 0.00321185
3.34365457 0.00233448
3.34426783 0.00187242
3.34488110 0.00170543
3.34549437 0.00180133
3.34610763 0.00217987
3.34672090 0.00254274
3.34733417 0.00230873
3.34794743 0.00182656
3.34856070 0.00167413
3.34917397 0.00168372
3.34978723 0.00178292
3.35040050 0.00179421
3.35101377 0.00162180
3.35162703 0.00151402
3.35224030 0.00148319
3.35285357 0.00146762
3.35346683 0.00179166
3.35408010 0.00205720
3.35469337 0.00204472
3.35530663 0.00247659
3.35591990 0.00346205
3.35653317 0.00465579
3.35714643 0.00493796
3.35775970 0.00450426
3.35837297 0.00387907
3.35898623 0.00355629
3.35959950 0.00336911
3.36021277 0.00333716
3.36082603 0.00319697
3.36143930 0.00348006
3.36205257 0.00352035
3.36266583 0.00275899
3.36327910 0.00210503
3.36389237 0.00183528
3.36450563 0.00181938
3.36511890 0.00184354
3.36573217 0.00193076
3.36634543 0.00183756
3.36695870 0.00138463
3.36757196 0.00126689
3.36818523 0.00131385
3.36879850 0.00123752
3.36941176 0.00120510
3.37002503 0.00117779
3.37063830 0.00114228
3.37125156 0.00127192
3.37186483 0.00157728
3.37247810 0.00198643
3.37309136 0.00255802
3.37370463 0.00303237
3.37431790 0.00299017
3.37493116 0.00260505
3.37554443 0.00237638
3.37615770 0.00209686
3.37677096 0.00160428
3.37738423 0.00123968
3.37799750 0.00114589
3.37861076 0.00134073
3.37922403 0.00178172
3.37983730 0.00189581
3.38045056 0.00147093
3.38106383 0.00109685
3.38167710 0.00093746
3.38229036 0.00091687
3.38290363 0.00100991
3.38351690 0.00127145
3.38413016 0.00182261
3.38474343 0.00236931
3.38535670 0.00222130
3.38596996 0.00211038
3.38658323 0.00230541
3.38719650 0.00287177
3.38780976 0.00342137
3.38842303 0.00364761
3.38903630 0.00439650
3.38964956 0.00520286
3.39026283 0.00446616
3.39087610 0.00340420
3.39148936 0.00285570
3.39210263 0.00289073
3.39271589 0.00240572
3.39332916 0.00169973
3.39394243 0.00138182
3.39455569 0.00120445
3.39516896 0.00096594
3.39578223 0.00078713
3.39639549 0.00078664
3.39700876 0.00093221
3.39762203 0.00087483
3.39823529 0.00071993
3.39884856 0.00075882
3.39946183 0.00075667
3.40007509 0.00055556
3.40068836 0.00045795
3.40130163 0.00044524
3.40191489 0.00046301
3.40252816 0.00051905
3.40314143 0.00063410
3.40375469 0.00084689
3.40436796 0.00126368
3.40498123 0.00178754
3.40559449 0.00195296
3.40620776 0.00174706
3.40682103 0.00148672
3.40743429 0.00147165
3.40804756 0.00180333
3.40866083 0.00285391
3.40927409 0.00499391
3.40988736 0.00534460
3.41050063 0.00353963
3.41111389 0.00246110
3.41172716 0.00197792
3.41234043 0.00201043
3.41295369 0.00267100
3.41356696 0.00369512
3.41418023 0.00284116
3.41479349 0.00193762
3.41540676 0.00198762
3.41602003 0.00203621
3.41663329 0.00283419
3.41724656 0.00479213
3.41785982 0.00603941
3.41847309 0.00463165
3.41908636 0.00310325
3.41969962 0.00225341
3.42031289 0.00163731
3.42092616 0.00134633
3.42153942 0.00116035
3.42215269 0.00110923
3.42276596 0.00111869
3.42337922 0.00120717
3.42399249 0.00143087
3.42460576 0.00186047
3.42521902 0.00265372
3.42583229 0.00421642
3.42644556 0.00744756
3.42705882 0.01347629
3.42767209 0.01706882
3.42828536 0.01248915
3.42889862 0.00829893
3.42951189 0.00622416
3.43012516 0.00555113
3.43073842 0.00589890
3.43135169 0.00729948
3.43196496 0.00948988
3.43257822 0.00945198
3.43319149 0.00679333
3.43380476 0.00443773
3.43441802 0.00323334
3.43503129 0.00258602
3.43564456 0.00213593
3.43625782 0.00203880
3.43687109 0.00220718
3.43748436 0.00214548
3.43809762 0.00212418
3.43871089 0.00223776
3.43932416 0.00253558
3.43993742 0.00313794
3.44055069 0.00411898
3.44116395 0.00485772
3.44177722 0.00570638
3.44239049 0.00565764
3.44300375 0.00418881
3.44361702 0.00335263
3.44423029 0.00348889
3.44484355 0.00435686
3.44545682 0.00500969
3.44607009 0.00458048
3.44668335 0.00407018
3.44729662 0.00502401
3.44790989 0.00706733
3.44852315 0.00828053
3.44913642 0.00702898
3.44974969 0.00600311
3.45036295 0.00500024
3.45097622 0.00394365
3.45158949 0.00306851
3.45220275 0.00257962
3.45281602 0.00267734
3.45342929 0.00310219
3.45404255 0.00331617
3.45465582 0.00343066
3.45526909 0.00344601
3.45588235 0.00297199
3.45649562 0.00235284
3.45710889 0.00206711
3.45772215 0.00210369
3.45833542 0.00249098
3.45894869 0.00378152
3.45956195 0.00536084
3.46017522 0.00470506
3.46078849 0.00315294
3.46140175 0.00263811
3.46201502 0.00257904
3.46262829 0.00284867
3.46324155 0.00324636
3.46385482 0.00344026
3.46446809 0.00403843
3.46508135 0.00548101
3.46569462 0.00611931
3.46630788 0.00571432
3.46692115 0.00627612
3.46753442 0.00806265
3.46814768 0.00945369
3.46876095 0.00844348
3.46937422 0.00631291
3.46998748 0.00457365
3.47060075 0.00379937
3.47121402 0.00405919
3.47182728 0.00478024
3.47244055 0.00402858
3.47305382 0.00290460
3.47366708 0.00261301
3.47428035 0.00286913
3.47489362 0.00310497
3.47550688 0.00271803
3.47612015 0.00224950
3.47673342 0.00202793
3.47734668 0.00204470
3.47795995 0.00239079
3.47857322 0.00241706
3.47918648 0.00190200
3.47979975 0.00168322
3.48041302 0.00173633
3.48102628 0.00168159
3.48163955 0.00162270
3.48225282 0.00170390
3.48286608 0.00192870
3.48347935 0.00244592
3.48409262 0.00329621
3.48470588 0.00446283
3.48531915 0.00687541
3.48593242 0.00917508
3.48654568 0.00899107
3.48715895 0.00833877
3.48777222 0.00677773
3.48838548 0.00506546
3.48899875 0.00383625
3.48961202 0.00314805
3.49022528 0.00295652
3.49083855 0.00317065
3.49145181 0.00356358
3.49206508 0.00434472
3.49267835 0.00599000
3.49329161 0.00672435
3.49390488 0.00651978
3.49451815 0.00783176
3.49513141 0.01075960
3.49574468 0.01470937
3.49635795 0.02169394
3.49697121 0.02597476
3.49758448 0.02306946
3.49819775 0.02288840
3.49881101 0.01985381
3.49942428 0.01125824
3.50003755 0.00639441
3.50065081 0.00445324
3.50126408 0.00356676
3.50187735 0.00296860
3.50249061 0.00243461
3.50310388 0.00190000
3.50371715 0.00144595
3.50433041 0.00115547
3.50494368 0.00097140
3.50555695 0.00085076
3.50617021 0.00079597
3.50678348 0.00078881
3.50739675 0.00070127
3.50801001 0.00057113
3.50862328 0.00048982
3.50923655 0.00044736
3.50984981 0.00042517
3.51046308 0.00041284
3.51107635 0.00041094
3.51168961 0.00042521
3.51230288 0.00046157
3.51291615 0.00049096
3.51352941 0.00051237
3.51414268 0.00056121
3.51475594 0.00061398
3.51536921 0.00068796
3.51598248 0.00077717
3.51659574 0.00082911
3.51720901 0.00099444
3.51782228 0.00149859
3.51843554 0.00261335
3.51904881 0.00319364
3.51966208 0.00299626
3.52027534 0.00326671
3.52088861 0.00414487
3.52150188 0.00458263
3.52211514 0.00530218
3.52272841 0.00593503
3.52334168 0.00469325
3.52395494 0.00387879
3.52456821 0.00400264
3.52518148 0.00355077
3.52579474 0.00304456
3.52640801 0.00300842
3.52702128 0.00331130
3.52763454 0.00310132
3.52824781 0.00252371
3.52886108 0.00234125
3.52947434 0.00257429
3.53008761 0.00320588
3.53070088 0.00455090
3.53131414 0.00745041
3.53192741 0.01254878
3.53254068 0.01503936
3.53315394 0.01244061
3.53376721 0.00954072
3.53438048 0.00917004
3.53499374 0.01042101
3.53560701 0.01262527
3.53622028 0.01709437
3.53683354 0.02381765
3.53744681 0.03919471
3.53806008 0.06815005
3.53867334 0.07744392
3.53928661 0.06005118
3.53989987 0.04543518
3.54051314 0.03092092
3.54112641 0.02214703
3.54173967 0.01775415
3.54235294 0.01743608
3.54296621 0.01897977
3.54357947 0.02295302
3.54419274 0.03067240
3.54480601 0.03465274
3.54541927 0.03434547
3.54603254 0.03641599
3.54664581 0.03115559
3.54725907 0.02335852
3.54787234 0.01685315
3.54848561 0.01177842
3.54909887 0.01006150
3.54971214 0.00925739
3.55032541 0.00678033
3.55093867 0.00546233
3.55155194 0.00585213
3.55216521 0.00570230
3.55277847 0.00530781
3.55339174 0.00535599
3.55400501 0.00585992
3.55461827 0.00757781
3.55523154 0.01139700
3.55584481 0.01497237
3.55645807 0.01442415
3.55707134 0.01504967
3.55768461 0.01604075
3.55829787 0.01318271
3.55891114 0.01029841
3.55952441 0.00920584
3.56013767 0.00959109
3.56075094 0.01046420
3.56136421 0.01213639
3.56197747 0.01549187
3.56259074 0.01713452
3.56320401 0.01429551
3.56381727 0.01116582
3.56443054 0.00973574
3.56504380 0.00998578
3.56565707 0.01207291
3.56627034 0.01790238
3.56688360 0.03685760
3.56749687 0.04850094
3.56811014 0.06134529
3.56872340 0.11431994
3.56933667 0.17671653
3.56994994 0.15541084
3.57056320 0.10449546
3.57117647 0.06730317
3.57178974 0.04565112
3.57240300 0.02727822
3.57301627 0.01969825
3.57362954 0.01543832
3.57424280 0.01351522
3.57485607 0.01327199
3.57546934 0.01446525
3.57608260 0.01736301
3.57669587 0.02274731
3.57730914 0.03306527
3.57792240 0.05489294
3.57853567 0.10259061
3.57914894 0.18323118
3.57976220 0.20172764
3.58037547 0.23074598
3.58098874 0.37826381
3.58160200 0.31980853
3.58221527 0.18402583
3.58282854 0.13492416
3.58344180 0.11017532
3.58405507 0.08441335
3.58466834 0.07375930
3.58528160 0.06736290
3.58589487 0.05960717
3.58650814 0.04348610
3.58712140 0.02723265
3.58773467 0.01950755
3.58834793 0.01725285
3.58896120 0.01727388
3.58957447 0.01578334
3.59018773 0.01544996
3.59080100 0.01811768
3.59141427 0.02658488
3.59202753 0.05248718
3.59264080 0.08739069
3.59325407 0.04840903
3.59386733 0.02809847
3.59448060 0.02186769
3.59509387 0.02128147
3.59570713 0.02484602
3.59632040 0.03065266
3.59693367 0.03253656
3.59754693 0.03297876
3.59816020 0.03250897
3.59877347 0.02944937
3.59938673 0.02142040
3.60000000 0.01589202


==> figures/data/arf/8tube/k_0.01.dat <==
3.11000000 0.01119519
3.11061327 0.01106730
3.11122653 0.01093335
3.11183980 0.01079280
3.11245307 0.01064555
3.11306633 0.01049243
3.11367960 0.01033527
3.11429287 0.01017888
3.11490613 0.01002761
3.11551940 0.00988846
3.11613267 0.00976830
3.11674593 0.00967313
3.11735920 0.00960697
3.11797247 0.00957123
3.11858573 0.00956466
3.11919900 0.00958387
3.11981227 0.00962409
3.12042553 0.00967990
3.12103880 0.00974592
3.12165207 0.00981728
3.12226533 0.00988997
3.12287860 0.00996115
3.12349186 0.01003028
3.12410513 0.01009496
3.12471840 0.01015637
3.12533166 0.01021667
3.12594493 0.01027509
3.12655820 0.01033042
3.12717146 0.01038026
3.12778473 0.01042160
3.12839800 0.01045159
3.12901126 0.01046831
3.12962453 0.01047111
3.13023780 0.01046038
3.13085106 0.01043764
3.13146433 0.01040495
3.13207760 0.01036469
3.13269086 0.01031939
3.13330413 0.01027133
3.13391740 0.01022264
3.13453066 0.01017520
3.13514393 0.01013065
3.13575720 0.01009043
3.13637046 0.01005586
3.13698373 0.01002809
3.13759700 0.01000820
3.13821026 0.00999700
3.13882353 0.00999487
3.13943680 0.01000121
3.14005006 0.01001388
3.14066333 0.01002867
3.14127660 0.01003940
3.14188986 0.01003914
3.14250313 0.01002199
3.14311640 0.00998479
3.14372966 0.00992760
3.14434293 0.00985301
3.14495620 0.00976498
3.14556946 0.00937233
3.14618273 0.00972392
3.14679599 0.00945947
3.14740926 0.00935434
3.14802253 0.00925015
3.14863579 0.00914715
3.14924906 0.00904615
3.14986233 0.00894490
3.15047559 0.00884278
3.15108886 0.00873922
3.15170213 0.00863333
3.15231539 0.00852662
3.15292866 0.00841992
3.15354193 0.00831435
3.15415519 0.00821084
3.15476846 0.00810974
3.15538173 0.00801115
3.15599499 0.00791487
3.15660826 0.00782052
3.15722153 0.00772771
3.15783479 0.00763596
3.15844806 0.00754492
3.15906133 0.00745401
3.15967459 0.00736280
3.16028786 0.00727063
3.16090113 0.00717670
3.16151439 0.00708007
3.16212766 0.00697978
3.16274093 0.00687494
3.16335419 0.00676512
3.16396746 0.00665073
3.16458073 0.00653334
3.16519399 0.00641565
3.16580726 0.00630095
3.16642053 0.00619221
3.16703379 0.00609106
3.16764706 0.00599827
3.16826033 0.00591301
3.16887359 0.00583359
3.16948686 0.00575800
3.17010013 0.00568428
3.17071339 0.00561074
3.17132666 0.00553613
3.17193992 0.00545966
3.17255319 0.00538107
3.17316646 0.00530068
3.17377972 0.00521931
3.17439299 0.00513821
3.17500626 0.00505877
3.17561952 0.00498227
3.17623279 0.00490963
3.17684606 0.00484127
3.17745932 0.00477713
3.17807259 0.00471687
3.17868586 0.00465972
3.17929912 0.00460492
3.17991239 0.00455162
3.18052566 0.00449897
3.18113892 0.00444618
3.18175219 0.00439246
3.18236546 0.00433712
3.18297872 0.00427953
3.18359199 0.00421917
3.18420526 0.00415571
3.18481852 0.00408902
3.18543179 0.00401928
3.18604506 0.00394698
3.18665832 0.00387298
3.18727159 0.00379842
3.18788486 0.00372471
3.18849812 0.00365342
3.18911139 0.00358615
3.18972466 0.00352438
3.19033792 0.00346926
3.19095119 0.00342217
3.19156446 0.00338388
3.19217772 0.00335473
3.19279099 0.00333457
3.19340426 0.00332280
3.19401752 0.00331843
3.19463079 0.00332016
3.19524406 0.00332682
3.19585732 0.00328906
3.19647059 0.00334849
3.19708385 0.00336190
3.19769712 0.00337620
3.19831039 0.00339125
3.19892365 0.00340723
3.19953692 0.00342457
3.20015019 0.00344374
3.20076345 0.00346517
3.20137672 0.00348903
3.20198999 0.00351516
3.20260325 0.00354297
3.20321652 0.00357149
3.20382979 0.00359945
3.20444305 0.00362540
3.20505632 0.00364790
3.20566959 0.00366571
3.20628285 0.00367795
3.20689612 0.00368415
3.20750939 0.00368435
3.20812265 0.00367900
3.20873592 0.00366890
3.20934919 0.00365511
3.20996245 0.00363883
3.21057572 0.00362138
3.21118899 0.00360415
3.21180225 0.00358861
3.21241552 0.00357621
3.21302879 0.00356864
3.21364205 0.00356780
3.21425532 0.00357553
3.21486859 0.00359357
3.21548185 0.00362345
3.21609512 0.00366624
3.21670839 0.00372231
3.21732165 0.00379100
3.21793492 0.00387050
3.21854819 0.00395770
3.21916145 0.00404841
3.21977472 0.00413775
3.22038798 0.00422081
3.22100125 0.00429341
3.22161452 0.00435260
3.22222778 0.00439703
3.22284105 0.00442695
3.22345432 0.00444391
3.22406758 0.00445045
3.22468085 0.00444966
3.22529412 0.00444474
3.22590738 0.00443865
3.22652065 0.00443362
3.22713392 0.00443093
3.22774718 0.00443077
3.22836045 0.00443239
3.22897372 0.00443451
3.22958698 0.00443554
3.23020025 0.00443461
3.23081352 0.00443119
3.23142678 0.00442518
3.23204005 0.00441697
3.23265332 0.00440724
3.23326658 0.00439685
3.23387985 0.00438675
3.23449312 0.00437788
3.23510638 0.00437105
3.23571965 0.00436696
3.23633292 0.00436601
3.23694618 0.00436813
3.23755945 0.00437259
3.23817272 0.00437772
3.23878598 0.00438092
3.23939925 0.00437895
3.24001252 0.00436866
3.24062578 0.00434788
3.24123905 0.00431604
3.24185232 0.00427423
3.24246558 0.00422469
3.24307885 0.00417013
3.24369212 0.00411314
3.24430538 0.00405588
3.24491865 0.00399994
3.24553191 0.00394641
3.24614518 0.00389591
3.24675845 0.00384872
3.24737171 0.00380470
3.24798498 0.00376400
3.24859825 0.00372644
3.24921151 0.00369170
3.24982478 0.00365945
3.25043805 0.00362929
3.25105131 0.00360082
3.25166458 0.00357371
3.25227785 0.00354773
3.25289111 0.00352272
3.25350438 0.00349861
3.25411765 0.00347535
3.25473091 0.00345288
3.25534418 0.00343113
3.25595745 0.00340999
3.25657071 0.00338927
3.25718398 0.00336872
3.25779725 0.00334790
3.25841051 0.00332626
3.25902378 0.00330303
3.25963705 0.00327728
3.26025031 0.00324801
3.26086358 0.00321423
3.26147685 0.00317525
3.26209011 0.00313080
3.26270338 0.00308134
3.26331665 0.00302803
3.26392991 0.00297269
3.26454318 0.00291740
3.26515645 0.00286417
3.26576971 0.00281457
3.26638298 0.00276943
3.26699625 0.00272896
3.26760951 0.00269322
3.26822278 0.00266168
3.26883605 0.00263363
3.26944931 0.00260832
3.27006258 0.00258509
3.27067584 0.00256338
3.27128911 0.00254282
3.27190238 0.00252318
3.27251564 0.00250443
3.27312891 0.00248670
3.27374218 0.00247025
3.27435544 0.00245551
3.27496871 0.00244297
3.27558198 0.00243318
3.27619524 0.00242657
3.27680851 0.00242345
3.27742178 0.00242380
3.27803504 0.00242730
3.27864831 0.00243327
3.27926158 0.00244073
3.27987484 0.00244850
3.28048811 0.00245519
3.28110138 0.00245976
3.28171464 0.00246077
3.28232791 0.00245731
3.28294118 0.00244869
3.28355444 0.00243449
3.28416771 0.00241456
3.28478098 0.00238905
3.28539424 0.00235832
3.28600751 0.00232294
3.28662078 0.00228372
3.28723404 0.00224173
3.28784731 0.00219826
3.28846058 0.00215482
3.28907384 0.00208797
3.28968711 0.00207453
3.29030038 0.00204071
3.29091364 0.00201272
3.29152691 0.00199100
3.29214018 0.00197614
3.29275344 0.00196821
3.29336671 0.00196692
3.29397997 0.00197184
3.29459324 0.00198247
3.29520651 0.00199835
3.29581977 0.00201907
3.29643304 0.00204436
3.29704631 0.00207409
3.29765957 0.00210825
3.29827284 0.00214693
3.29888611 0.00219021
3.29949937 0.00223807
3.30011264 0.00229023
3.30072591 0.00234606
3.30133917 0.00240447
3.30195244 0.00246390
3.30256571 0.00252244
3.30317897 0.00257796
3.30379224 0.00262831
3.30440551 0.00267155
3.30501877 0.00270615
3.30563204 0.00273114
3.30624531 0.00274623
3.30685857 0.00275177
3.30747184 0.00274876
3.30808511 0.00273868
3.30869837 0.00272333
3.30931164 0.00270465
3.30992491 0.00268454
3.31053817 0.00266476
3.31115144 0.00264682
3.31176471 0.00263200
3.31237797 0.00262131
3.31299124 0.00261561
3.31360451 0.00261567
3.31421777 0.00262224
3.31483104 0.00263578
3.31544431 0.00265769
3.31605757 0.00268907
3.31667084 0.00273100
3.31728411 0.00278441
3.31789737 0.00284967
3.31851064 0.00292638
3.31912390 0.00301298
3.31973717 0.00310665
3.32035044 0.00320339
3.32096370 0.00329834
3.32157697 0.00338646
3.32219024 0.00346312
3.32280350 0.00352475
3.32341677 0.00356926
3.32403004 0.00359607
3.32464330 0.00360606
3.32525657 0.00360120
3.32586984 0.00358425
3.32648310 0.00355838
3.32709637 0.00352686
3.32770964 0.00349283
3.32832290 0.00345905
3.32893617 0.00342773
3.32954944 0.00340040
3.33016270 0.00337787
3.33077597 0.00336024
3.33138924 0.00334703
3.33200250 0.00333730
3.33261577 0.00332988
3.33322904 0.00332353
3.33384230 0.00331717
3.33445557 0.00331000
3.33506884 0.00330171
3.33568210 0.00329245
3.33629537 0.00328269
3.33690864 0.00327324
3.33752190 0.00326509
3.33813517 0.00325900
3.33874844 0.00325534
3.33936170 0.00325384
3.33997497 0.00325344
3.34058824 0.00325232
3.34120150 0.00324817
3.34181477 0.00323873
3.34242804 0.00322234
3.34304130 0.00319837
3.34365457 0.00316735
3.34426783 0.00313068
3.34488110 0.00309026
3.34549437 0.00304806
3.34610763 0.00300588
3.34672090 0.00296516
3.34733417 0.00292700
3.34794743 0.00289214
3.34856070 0.00286106
3.34917397 0.00283385
3.34978723 0.00281072
3.35040050 0.00279162
3.35101377 0.00277629
3.35162703 0.00276444
3.35224030 0.00275525
3.35285357 0.00274826
3.35346683 0.00274257
3.35408010 0.00273743
3.35469337 0.00273227
3.35530663 0.00272676
3.35591990 0.00272080
3.35653317 0.00271432
3.35714643 0.00270720
3.35775970 0.00269922
3.35837297 0.00269008
3.35898623 0.00267943
3.35959950 0.00266688
3.36021277 0.00265208
3.36082603 0.00263460
3.36143930 0.00261409
3.36205257 0.00259009
3.36266583 0.00256227
3.36327910 0.00253039
3.36389237 0.00249451
3.36450563 0.00245509
3.36511890 0.00241315
3.36573217 0.00237021
3.36634543 0.00232817
3.36695870 0.00228891
3.36757196 0.00225397
3.36818523 0.00222429
3.36879850 0.00220020
3.36941176 0.00218104
3.37002503 0.00216762
3.37063830 0.00215780
3.37125156 0.00215147
3.37186483 0.00214800
3.37247810 0.00214687
3.37309136 0.00214768
3.37370463 0.00215019
3.37431790 0.00215437
3.37493116 0.00216038
3.37554443 0.00216467
3.37615770 0.00217946
3.37677096 0.00219363
3.37738423 0.00221163
3.37799750 0.00223389
3.37861076 0.00226068
3.37922403 0.00229208
3.37983730 0.00232802
3.38045056 0.00236833
3.38106383 0.00241280
3.38167710 0.00246118
3.38229036 0.00251315
3.38290363 0.00256826
3.38351690 0.00262581
3.38413016 0.00268462
3.38474343 0.00274290
3.38535670 0.00279800
3.38596996 0.00284636
3.38658323 0.00288359
3.38719650 0.00290483
3.38780976 0.00290549
3.38842303 0.00288230
3.38903630 0.00283427
3.38964956 0.00276331
3.39026283 0.00267406
3.39087610 0.00257301
3.39148936 0.00246719
3.39210263 0.00236299
3.39271589 0.00226533
3.39332916 0.00217729
3.39394243 0.00210063
3.39455569 0.00203597
3.39516896 0.00198299
3.39578223 0.00194085
3.39639549 0.00190850
3.39700876 0.00188484
3.39762203 0.00186889
3.39823529 0.00185985
3.39884856 0.00185720
3.39946183 0.00186069
3.40007509 0.00187034
3.40068836 0.00188639
3.40130163 0.00190812
3.40191489 0.00193918
3.40252816 0.00197677
3.40314143 0.00202228
3.40375469 0.00207596
3.40436796 0.00213786
3.40498123 0.00220779
3.40559449 0.00228529
3.40620776 0.00236944
3.40682103 0.00245883
3.40743429 0.00255141
3.40804756 0.00264452
3.40866083 0.00273490
3.40927409 0.00281886
3.40988736 0.00289254
3.41050063 0.00295223
3.41111389 0.00299485
3.41172716 0.00301841
3.41234043 0.00302248
3.41295369 0.00300839
3.41356696 0.00297922
3.41418023 0.00293935
3.41479349 0.00289385
3.41540676 0.00284773
3.41602003 0.00280533
3.41663329 0.00276980
3.41724656 0.00274375
3.41785982 0.00272901
3.41847309 0.00272704
3.41908636 0.00273931
3.41969962 0.00276732
3.42031289 0.00281256
3.42092616 0.00287631
3.42153942 0.00294850
3.42215269 0.00306199
3.42276596 0.00318344
3.42337922 0.00332216
3.42399249 0.00347532
3.42460576 0.00364043
3.42521902 0.00381239
3.42583229 0.00398735
3.42644556 0.00415853
3.42705882 0.00432286
3.42767209 0.00447407
3.42828536 0.00460864
3.42889862 0.00472170
3.42951189 0.00481193
3.43012516 0.00487171
3.43073842 0.00490518
3.43135169 0.00491089
3.43196496 0.00489089
3.43257822 0.00484880
3.43319149 0.00478953
3.43380476 0.00471855
3.43441802 0.00464117
3.43503129 0.00456180
3.43564456 0.00448360
3.43625782 0.00440820
3.43687109 0.00433598
3.43748436 0.00426610
3.43809762 0.00419723
3.43871089 0.00412790
3.43932416 0.00405704
3.43993742 0.00398419
3.44055069 0.00390967
3.44116395 0.00383461
3.44177722 0.00376097
3.44239049 0.00369148
3.44300375 0.00362957
3.44361702 0.00357907
3.44423029 0.00354364
3.44484355 0.00352607
3.44545682 0.00352740
3.44607009 0.00354644
3.44668335 0.00357981
3.44729662 0.00362267
3.44790989 0.00366972
3.44852315 0.00371620
3.44913642 0.00375861
3.44974969 0.00379486
3.45036295 0.00382426
3.45097622 0.00384723
3.45158949 0.00386507
3.45220275 0.00387972
3.45281602 0.00389357
3.45342929 0.00390926
3.45404255 0.00392961
3.45465582 0.00395742
3.45526909 0.00399537
3.45588235 0.00404577
3.45649562 0.00411009
3.45710889 0.00418829
3.45772215 0.00427782
3.45833542 0.00437268
3.45894869 0.00446321
3.45956195 0.00453753
3.46017522 0.00458485
3.46078849 0.00459926
3.46140175 0.00458158
3.46201502 0.00453827
3.46262829 0.00447845
3.46324155 0.00441119
3.46385482 0.00434395
3.46446809 0.00428221
3.46508135 0.00422958
3.46569462 0.00418822
3.46630788 0.00415928
3.46692115 0.00414340
3.46753442 0.00414096
3.46814768 0.00415239
3.46876095 0.00417813
3.46937422 0.00421841
3.46998748 0.00427282
3.47060075 0.00433960
3.47121402 0.00441499
3.47182728 0.00449315
3.47244055 0.00456698
3.47305382 0.00462983
3.47366708 0.00467725
3.47428035 0.00470768
3.47489362 0.00472203
3.47550688 0.00472254
3.47612015 0.00471204
3.47673342 0.00469367
3.47734668 0.00467100
3.47795995 0.00464809
3.47857322 0.00462936
3.47918648 0.00461907
3.47979975 0.00462090
3.48041302 0.00463760
3.48102628 0.00467096
3.48163955 0.00472180
3.48225282 0.00479013
3.48286608 0.00487530
3.48347935 0.00497597
3.48409262 0.00509033
3.48470588 0.00521633
3.48531915 0.00535206
3.48593242 0.00549627
3.48654568 0.00564894
3.48715895 0.00581158
3.48777222 0.00598723
3.48838548 0.00618015
3.48899875 0.00639520
3.48961202 0.00663725
3.49022528 0.00691048
3.49083855 0.00721776
3.49145181 0.00755976
3.49206508 0.00793381
3.49267835 0.00833240
3.49329161 0.00874129
3.49390488 0.00913790
3.49451815 0.00949062
3.49513141 0.00976052
3.49574468 0.00990671
3.49635795 0.00989516
3.49697121 0.00970874
3.49758448 0.00935377
3.49819775 0.00885953
3.49881101 0.00827045
3.49942428 0.00763486
3.50003755 0.00699544
3.50065081 0.00638384
3.50126408 0.00581983
3.50187735 0.00531309
3.50249061 0.00486600
3.50310388 0.00447642
3.50371715 0.00413975
3.50433041 0.00385036
3.50494368 0.00360253
3.50555695 0.00339088
3.50617021 0.00321069
3.50678348 0.00305795
3.50739675 0.00292942
3.50801001 0.00282256
3.50862328 0.00273546
3.50923655 0.00266675
3.50984981 0.00261549
3.51046308 0.00258102
3.51107635 0.00256295
3.51168961 0.00256101
3.51230288 0.00257506
3.51291615 0.00260492
3.51352941 0.00265054
3.51414268 0.00271211
3.51475594 0.00278974
3.51536921 0.00288345
3.51598248 0.00299309
3.51659574 0.00311803
3.51720901 0.00325693
3.51782228 0.00340739
3.51843554 0.00356582
3.51904881 0.00372772
3.51966208 0.00388838
3.52027534 0.00404399
3.52088861 0.00419270
3.52150188 0.00433497
3.52211514 0.00447319
3.52272841 0.00461082
3.52334168 0.00475186
3.52395494 0.00490060
3.52456821 0.00506171
3.52518148 0.00524021
3.52579474 0.00544130
3.52640801 0.00567020
3.52702128 0.00593193
3.52763454 0.00623132
3.52824781 0.00657304
3.52886108 0.00696174
3.52947434 0.00740226
3.53008761 0.00789995
3.53070088 0.00846108
3.53131414 0.00909327
3.53192741 0.00980621
3.53254068 0.01061232
3.53315394 0.01152749
3.53376721 0.01257171
3.53438048 0.01376912
3.53499374 0.01514706
3.53560701 0.01673314
3.53622028 0.01854888
3.53683354 0.02059856
3.53744681 0.02285247
3.53806008 0.02522677
3.53867334 0.02756819
3.53928661 0.02965824
3.53989987 0.03125084
3.54051314 0.03214098
3.54112641 0.03223524
3.54173967 0.03158386
3.54235294 0.03035526
3.54296621 0.02877104
3.54357947 0.02703949
3.54419274 0.02531534
3.54480601 0.02369037
3.54541927 0.02220389
3.54603254 0.02085992
3.54664581 0.01964326
3.54725907 0.01853127
3.54787234 0.01750545
3.54848561 0.01655686
3.54909887 0.01569281
3.54971214 0.01493855
3.55032541 0.01433054
3.55093867 0.01389987
3.55155194 0.01365475
3.55216521 0.01356965
3.55277847 0.01359471
3.55339174 0.01367692
3.55400501 0.01377906
3.55461827 0.01388643
3.55523154 0.01400172
3.55584481 0.01413597
3.55645807 0.01430150
3.55707134 0.01450884
3.55768461 0.01476641
3.55829787 0.01508153
3.55891114 0.01546167
3.55952441 0.01591569
3.56013767 0.01645495
3.56075094 0.01709436
3.56136421 0.01785360
3.56197747 0.01875846
3.56259074 0.01984259
3.56320401 0.02114937
3.56381727 0.02273361
3.56443054 0.02466157
3.56504380 0.02700641
3.56565707 0.02983436
3.56627034 0.03318150
3.56688360 0.03704051
3.56749687 0.04139085
3.56811014 0.04623592
3.56872340 0.05151504
3.56933667 0.05688603
3.56994994 0.06160058
3.57056320 0.06470691
3.57117647 0.06558060
3.57178974 0.06437334
3.57240300 0.06191818
3.57301627 0.05922687
3.57362954 0.05708798
3.57424280 0.05597491
3.57485607 0.05613754
3.57546934 0.05772166
3.57608260 0.06085170
3.57669587 0.06566959
3.57730914 0.07233534
3.57792240 0.08099027
3.57853567 0.09167794
3.57914894 0.10421543
3.57976220 0.11800314
3.58037547 0.13179001
3.58098874 0.14356621
3.58160200 0.15095871
3.58221527 0.15226214
3.58282854 0.14742025
3.58344180 0.13800849
3.58405507 0.12627299
3.58466834 0.11415377
3.58528160 0.10287920
3.58589487 0.09303119
3.58650814 0.08477158
3.58712140 0.07804436
3.58773467 0.07270538
3.58834793 0.06859118
3.58896120 0.06554895
3.58957447 0.06344384
3.59018773 0.06215232
3.59080100 0.06154540
3.59141427 0.06146502
3.59202753 0.06170273
3.59264080 0.06200134
3.59325407 0.06210423
3.59386733 0.06184849
3.59448060 0.06124116
3.59509387 0.06044735
3.59570713 0.05969716
3.59632040 0.05918998
3.59693367 0.05905270
3.59754693 0.05934793
3.59816020 0.06010247
3.59877347 0.06134074
3.59938673 0.06310330
3.60000000 0.06545930


==> figures/data/arf/8tube/k_0.1.dat <==
3.11000000 0.01410228
3.11061327 0.01392340
3.11122653 0.01374803
3.11183980 0.01357247
3.11245307 0.01340297
3.11306633 0.01316725
3.11367960 0.01306852
3.11429287 0.01261721
3.11490613 0.01275347
3.11551940 0.01259819
3.11613267 0.01244334
3.11674593 0.01229396
3.11735920 0.01214568
3.11797247 0.01200108
3.11858573 0.01185889
3.11919900 0.01171848
3.11981227 0.01158261
3.12042553 0.01144800
3.12103880 0.01131706
3.12165207 0.01118841
3.12226533 0.01106230
3.12287860 0.01093627
3.12349186 0.01081794
3.12410513 0.01069997
3.12471840 0.01055264
3.12533166 0.01047088
3.12594493 0.01036023
3.12655820 0.01025174
3.12717146 0.01014607
3.12778473 0.01004240
3.12839800 0.00994159
3.12901126 0.00984225
3.12962453 0.00973746
3.13023780 0.00965241
3.13085106 0.00955732
3.13146433 0.00946689
3.13207760 0.00937859
3.13269086 0.00928033
3.13330413 0.00920598
3.13391740 0.00912211
3.13453066 0.00903962
3.13514393 0.00895853
3.13575720 0.00887853
3.13637046 0.00879966
3.13698373 0.00872176
3.13759700 0.00864466
3.13821026 0.00856844
3.13882353 0.00849290
3.13943680 0.00841799
3.14005006 0.00834365
3.14066333 0.00826990
3.14127660 0.00819668
3.14188986 0.00812400
3.14250313 0.00805186
3.14311640 0.00798029
3.14372966 0.00791040
3.14434293 0.00783894
3.14495620 0.00776922
3.14556946 0.00654062
3.14618273 0.00763163
3.14679599 0.00756450
3.14740926 0.00749510
3.14802253 0.00737297
3.14863579 0.00736712
3.14924906 0.00730313
3.14986233 0.00724008
3.15047559 0.00718177
3.15108886 0.00711694
3.15170213 0.00691617
3.15231539 0.00699782
3.15292866 0.00693957
3.15354193 0.00688283
3.15415519 0.00678789
3.15476846 0.00677204
3.15538173 0.00671822
3.15599499 0.00666546
3.15660826 0.00660032
3.15722153 0.00646957
3.15783479 0.00651633
3.15844806 0.00646499
3.15906133 0.00641801
3.15967459 0.00635809
3.16028786 0.00628090
3.16090113 0.00628101
3.16151439 0.00623731
3.16212766 0.00619488
3.16274093 0.00614892
3.16335419 0.00611233
3.16396746 0.00607215
3.16458073 0.00602893
3.16519399 0.00599443
3.16580726 0.00595432
3.16642053 0.00591929
3.16703379 0.00588202
3.16764706 0.00584623
3.16826033 0.00581032
3.16887359 0.00577399
3.16948686 0.00573949
3.17010013 0.00570448
3.17071339 0.00566961
3.17132666 0.00563497
3.17193992 0.00560042
3.17255319 0.00556607
3.17316646 0.00553177
3.17377972 0.00549764
3.17439299 0.00546360
3.17500626 0.00542981
3.17561952 0.00539616
3.17623279 0.00536272
3.17684606 0.00532950
3.17745932 0.00529655
3.17807259 0.00526387
3.17868586 0.00523149
3.17929912 0.00519941
3.17991239 0.00516769
3.18052566 0.00513629
3.18113892 0.00510524
3.18175219 0.00507455
3.18236546 0.00504423
3.18297872 0.00501428
3.18359199 0.00498472
3.18420526 0.00495556
3.18481852 0.00492678
3.18543179 0.00489839
3.18604506 0.00487041
3.18665832 0.00484283
3.18727159 0.00481570
3.18788486 0.00478896
3.18849812 0.00476258
3.18911139 0.00473674
3.18972466 0.00471118
3.19033792 0.00468634
3.19095119 0.00466179
3.19156446 0.00463772
3.19217772 0.00461408
3.19279099 0.00459091
3.19340426 0.00456817
3.19401752 0.00454592
3.19463079 0.00452259
3.19524406 0.00450280
3.19585732 0.00439648
3.19647059 0.00445686
3.19708385 0.00444145
3.19769712 0.00441817
3.19831039 0.00435208
3.19892365 0.00438369
3.19953692 0.00436540
3.20015019 0.00434729
3.20076345 0.00432949
3.20137672 0.00431198
3.20198999 0.00429469
3.20260325 0.00427763
3.20321652 0.00426031
3.20382979 0.00424232
3.20444305 0.00422748
3.20505632 0.00421096
3.20566959 0.00419402
3.20628285 0.00417798
3.20689612 0.00415738
3.20750939 0.00414512
3.20812265 0.00412863
3.20873592 0.00411207
3.20934919 0.00409547
3.20996245 0.00407880
3.21057572 0.00406206
3.21118899 0.00404529
3.21180225 0.00402846
3.21241552 0.00401160
3.21302879 0.00399472
3.21364205 0.00397784
3.21425532 0.00396096
3.21486859 0.00394411
3.21548185 0.00392732
3.21609512 0.00391059
3.21670839 0.00389394
3.21732165 0.00387740
3.21793492 0.00386099
3.21854819 0.00384483
3.21916145 0.00382863
3.21977472 0.00381273
3.22038798 0.00379703
3.22100125 0.00378157
3.22161452 0.00376636
3.22222778 0.00375144
3.22284105 0.00373681
3.22345432 0.00372252
3.22406758 0.00370857
3.22468085 0.00369498
3.22529412 0.00368179
3.22590738 0.00366900
3.22652065 0.00365663
3.22713392 0.00364468
3.22774718 0.00363317
3.22836045 0.00362209
3.22897372 0.00361143
3.22958698 0.00360120
3.23020025 0.00359136
3.23081352 0.00358190
3.23142678 0.00357279
3.23204005 0.00356400
3.23265332 0.00355548
3.23326658 0.00354719
3.23387985 0.00353909
3.23449312 0.00353111
3.23510638 0.00352321
3.23571965 0.00351531
3.23633292 0.00350737
3.23694618 0.00349933
3.23755945 0.00349113
3.23817272 0.00348271
3.23878598 0.00347405
3.23939925 0.00346510
3.24001252 0.00345583
3.24062578 0.00344622
3.24123905 0.00343662
3.24185232 0.00342597
3.24246558 0.00341534
3.24307885 0.00340372
3.24369212 0.00339337
3.24430538 0.00338159
3.24491865 0.00336982
3.24553191 0.00332483
3.24614518 0.00334570
3.24675845 0.00333342
3.24737171 0.00332107
3.24798498 0.00330866
3.24859825 0.00329625
3.24921151 0.00328388
3.24982478 0.00327158
3.25043805 0.00325939
3.25105131 0.00324734
3.25166458 0.00323546
3.25227785 0.00322380
3.25289111 0.00321237
3.25350438 0.00320121
3.25411765 0.00319034
3.25473091 0.00317979
3.25534418 0.00316959
3.25595745 0.00315974
3.25657071 0.00315028
3.25718398 0.00314121
3.25779725 0.00313256
3.25841051 0.00312401
3.25902378 0.00311650
3.25963705 0.00310921
3.26025031 0.00310232
3.26086358 0.00309589
3.26147685 0.00308990
3.26209011 0.00308437
3.26270338 0.00307927
3.26331665 0.00307460
3.26392991 0.00307035
3.26454318 0.00306648
3.26515645 0.00306296
3.26576971 0.00305976
3.26638298 0.00305682
3.26699625 0.00305411
3.26760951 0.00305155
3.26822278 0.00304907
3.26883605 0.00304660
3.26944931 0.00304406
3.27006258 0.00304138
3.27067584 0.00303847
3.27128911 0.00303527
3.27190238 0.00303172
3.27251564 0.00302775
3.27312891 0.00302333
3.27374218 0.00301842
3.27435544 0.00301300
3.27496871 0.00300707
3.27558198 0.00300052
3.27619524 0.00299370
3.27680851 0.00298631
3.27742178 0.00297851
3.27803504 0.00295007
3.27864831 0.00296183
3.27926158 0.00295067
3.27987484 0.00294408
3.28048811 0.00293496
3.28110138 0.00292574
3.28171464 0.00291648
3.28232791 0.00290725
3.28294118 0.00289808
3.28355444 0.00288902
3.28416771 0.00288011
3.28478098 0.00287139
3.28539424 0.00286289
3.28600751 0.00285464
3.28662078 0.00284666
3.28723404 0.00283897
3.28784731 0.00283159
3.28846058 0.00282454
3.28907384 0.00281781
3.28968711 0.00281143
3.29030038 0.00280539
3.29091364 0.00279972
3.29152691 0.00279440
3.29214018 0.00278946
3.29275344 0.00278488
3.29336671 0.00278068
3.29397997 0.00277686
3.29459324 0.00277340
3.29520651 0.00277031
3.29581977 0.00276757
3.29643304 0.00276518
3.29704631 0.00276311
3.29765957 0.00276135
3.29827284 0.00275985
3.29888611 0.00275858
3.29949937 0.00275750
3.30011264 0.00275656
3.30072591 0.00275571
3.30133917 0.00275489
3.30195244 0.00275403
3.30256571 0.00275309
3.30317897 0.00275199
3.30379224 0.00275069
3.30440551 0.00274913
3.30501877 0.00274727
3.30563204 0.00274507
3.30624531 0.00274251
3.30685857 0.00273959
3.30747184 0.00273629
3.30808511 0.00273263
3.30869837 0.00272863
3.30931164 0.00272433
3.30992491 0.00271977
3.31053817 0.00271498
3.31115144 0.00271004
3.31176471 0.00270499
3.31237797 0.00269989
3.31299124 0.00269479
3.31360451 0.00268977
3.31421777 0.00268486
3.31483104 0.00268013
3.31544431 0.00267561
3.31605757 0.00267135
3.31667084 0.00266738
3.31728411 0.00266374
3.31789737 0.00266045
3.31851064 0.00265754
3.31912390 0.00265500
3.31973717 0.00265286
3.32035044 0.00265113
3.32096370 0.00264978
3.32157697 0.00264884
3.32219024 0.00264829
3.32280350 0.00264811
3.32341677 0.00264829
3.32403004 0.00264882
3.32464330 0.00264968
3.32525657 0.00265085
3.32586984 0.00265230
3.32648310 0.00265403
3.32709637 0.00265602
3.32770964 0.00265823
3.32832290 0.00266066
3.32893617 0.00266329
3.32954944 0.00266610
3.33016270 0.00266907
3.33077597 0.00267219
3.33138924 0.00267542
3.33200250 0.00267875
3.33261577 0.00268215
3.33322904 0.00268558
3.33384230 0.00268900
3.33445557 0.00269237
3.33506884 0.00269565
3.33568210 0.00269878
3.33629537 0.00270170
3.33690864 0.00270435
3.33752190 0.00270667
3.33813517 0.00270860
3.33874844 0.00271010
3.33936170 0.00271110
3.33997497 0.00271156
3.34058824 0.00271146
3.34120150 0.00271077
3.34181477 0.00270948
3.34242804 0.00270761
3.34304130 0.00270515
3.34365457 0.00270215
3.34426783 0.00269864
3.34488110 0.00269467
3.34549437 0.00269028
3.34610763 0.00268554
3.34672090 0.00268051
3.34733417 0.00267522
3.34794743 0.00266975
3.34856070 0.00266415
3.34917397 0.00265847
3.34978723 0.00265275
3.35040050 0.00264699
3.35101377 0.00264402
3.35162703 0.00263743
3.35224030 0.00263052
3.35285357 0.00262536
3.35346683 0.00262045
3.35408010 0.00261584
3.35469337 0.00261158
3.35530663 0.00260772
3.35591990 0.00260431
3.35653317 0.00260141
3.35714643 0.00259908
3.35775970 0.00259736
3.35837297 0.00259632
3.35898623 0.00259601
3.35959950 0.00259649
3.36021277 0.00259780
3.36082603 0.00260004
3.36143930 0.00260326
3.36205257 0.00260735
3.36266583 0.00261252
3.36327910 0.00261872
3.36389237 0.00262597
3.36450563 0.00263429
3.36511890 0.00264366
3.36573217 0.00265407
3.36634543 0.00266545
3.36695870 0.00267779
3.36757196 0.00269102
3.36818523 0.00270508
3.36879850 0.00271984
3.36941176 0.00273519
3.37002503 0.00275103
3.37063830 0.00276716
3.37125156 0.00278345
3.37186483 0.00279965
3.37247810 0.00281562
3.37309136 0.00283109
3.37370463 0.00284586
3.37431790 0.00285972
3.37493116 0.00287247
3.37554443 0.00285038
3.37615770 0.00289403
3.37677096 0.00290261
3.37738423 0.00290961
3.37799750 0.00291509
3.37861076 0.00291899
3.37922403 0.00292140
3.37983730 0.00292240
3.38045056 0.00292210
3.38106383 0.00292062
3.38167710 0.00291808
3.38229036 0.00291461
3.38290363 0.00291033
3.38351690 0.00290536
3.38413016 0.00289981
3.38474343 0.00289376
3.38535670 0.00288731
3.38596996 0.00288050
3.38658323 0.00287339
3.38719650 0.00286602
3.38780976 0.00285842
3.38842303 0.00285061
3.38903630 0.00284260
3.38964956 0.00283440
3.39026283 0.00282601
3.39087610 0.00281746
3.39148936 0.00280876
3.39210263 0.00279993
3.39271589 0.00279103
3.39332916 0.00278209
3.39394243 0.00277318
3.39455569 0.00276434
3.39516896 0.00275575
3.39578223 0.00274740
3.39639549 0.00273943
3.39700876 0.00273188
3.39762203 0.00272489
3.39823529 0.00271850
3.39884856 0.00271281
3.39946183 0.00270786
3.40007509 0.00270370
3.40068836 0.00270020
3.40130163 0.00268805
3.40191489 0.00269626
3.40252816 0.00269552
3.40314143 0.00269564
3.40375469 0.00269660
3.40436796 0.00269837
3.40498123 0.00270090
3.40559449 0.00270414
3.40620776 0.00270800
3.40682103 0.00271240
3.40743429 0.00271726
3.40804756 0.00272246
3.40866083 0.00272791
3.40927409 0.00273352
3.40988736 0.00273919
3.41050063 0.00274486
3.41111389 0.00275047
3.41172716 0.00275600
3.41234043 0.00276144
3.41295369 0.00276679
3.41356696 0.00277211
3.41418023 0.00277746
3.41479349 0.00278291
3.41540676 0.00278855
3.41602003 0.00279451
3.41663329 0.00280089
3.41724656 0.00280397
3.41785982 0.00281604
3.41847309 0.00282382
3.41908636 0.00283267
3.41969962 0.00284352
3.42031289 0.00285499
3.42092616 0.00286771
3.42153942 0.00288172
3.42215269 0.00289706
3.42276596 0.00291378
3.42337922 0.00292928
3.42399249 0.00294668
3.42460576 0.00297205
3.42521902 0.00299372
3.42583229 0.00301306
3.42644556 0.00305206
3.42705882 0.00306482
3.42767209 0.00308291
3.42828536 0.00311514
3.42889862 0.00314065
3.42951189 0.00316612
3.43012516 0.00319148
3.43073842 0.00321653
3.43135169 0.00324118
3.43196496 0.00326537
3.43257822 0.00328908
3.43319149 0.00331230
3.43380476 0.00333504
3.43441802 0.00335733
3.43503129 0.00337922
3.43564456 0.00340075
3.43625782 0.00342192
3.43687109 0.00344274
3.43748436 0.00346312
3.43809762 0.00348303
3.43871089 0.00350255
3.43932416 0.00352123
3.43993742 0.00353902
3.44055069 0.00355571
3.44116395 0.00357110
3.44177722 0.00358496
3.44239049 0.00359712
3.44300375 0.00360211
3.44361702 0.00361512
3.44423029 0.00362216
3.44484355 0.00362658
3.44545682 0.00362919
3.44607009 0.00363012
3.44668335 0.00362962
3.44729662 0.00362799
3.44790989 0.00362553
3.44852315 0.00362098
3.44913642 0.00361955
3.44974969 0.00361672
3.45036295 0.00361446
3.45097622 0.00361308
3.45158949 0.00361284
3.45220275 0.00361406
3.45281602 0.00361692
3.45342929 0.00362167
3.45404255 0.00362845
3.45465582 0.00363742
3.45526909 0.00364871
3.45588235 0.00366241
3.45649562 0.00367860
3.45710889 0.00369733
3.45772215 0.00371864
3.45833542 0.00374255
3.45894869 0.00376905
3.45956195 0.00379815
3.46017522 0.00382983
3.46078849 0.00386411
3.46140175 0.00390101
3.46201502 0.00394057
3.46262829 0.00398291
3.46324155 0.00402815
3.46385482 0.00407653
3.46446809 0.00412834
3.46508135 0.00418394
3.46569462 0.00424378
3.46630788 0.00430835
3.46692115 0.00437823
3.46753442 0.00445399
3.46814768 0.00453624
3.46876095 0.00462554
3.46937422 0.00472241
3.46998748 0.00482726
3.47060075 0.00494037
3.47121402 0.00506184
3.47182728 0.00519155
3.47244055 0.00532911
3.47305382 0.00547385
3.47366708 0.00562474
3.47428035 0.00578042
3.47489362 0.00593915
3.47550688 0.00609888
3.47612015 0.00625725
3.47673342 0.00641167
3.47734668 0.00655945
3.47795995 0.00669790
3.47857322 0.00682447
3.47918648 0.00693687
3.47979975 0.00703325
3.48041302 0.00711224
3.48102628 0.00717306
3.48163955 0.00721548
3.48225282 0.00723977
3.48286608 0.00724693
3.48347935 0.00723823
3.48409262 0.00721529
3.48470588 0.00717969
3.48531915 0.00713317
3.48593242 0.00707806
3.48654568 0.00701568
3.48715895 0.00694783
3.48777222 0.00687598
3.48838548 0.00680141
3.48899875 0.00672519
3.48961202 0.00664820
3.49022528 0.00657112
3.49083855 0.00649444
3.49145181 0.00641848
3.49206508 0.00634344
3.49267835 0.00626934
3.49329161 0.00619613
3.49390488 0.00612363
3.49451815 0.00605163
3.49513141 0.00597982
3.49574468 0.00590793
3.49635795 0.00583564
3.49697121 0.00576270
3.49758448 0.00568891
3.49819775 0.00561417
3.49881101 0.00553849
3.49942428 0.00546201
3.50003755 0.00538502
3.50065081 0.00530791
3.50126408 0.00523121
3.50187735 0.00515553
3.50249061 0.00508154
3.50310388 0.00500990
3.50371715 0.00494128
3.50433041 0.00487631
3.50494368 0.00481549
3.50555695 0.00475935
3.50617021 0.00470818
3.50678348 0.00466228
3.50739675 0.00462181
3.50801001 0.00458689
3.50862328 0.00455756
3.50923655 0.00453381
3.50984981 0.00451565
3.51046308 0.00450305
3.51107635 0.00449600
3.51168961 0.00449453
3.51230288 0.00449871
3.51291615 0.00450862
3.51352941 0.00452440
3.51414268 0.00454622
3.51475594 0.00457427
3.51536921 0.00460874
3.51598248 0.00464985
3.51659574 0.00469785
3.51720901 0.00475301
3.51782228 0.00481565
3.51843554 0.00488620
3.51904881 0.00496520
3.51966208 0.00505336
3.52027534 0.00515158
3.52088861 0.00526094
3.52150188 0.00538276
3.52211514 0.00551856
3.52272841 0.00567001
3.52334168 0.00583897
3.52395494 0.00602740
3.52456821 0.00623737
3.52518148 0.00647103
3.52579474 0.00673058
3.52640801 0.00701823
3.52702128 0.00733616
3.52763454 0.00768647
3.52824781 0.00807106
3.52886108 0.00849154
3.52947434 0.00894905
3.53008761 0.00944408
3.53070088 0.00997626
3.53131414 0.01054413
3.53192741 0.01114492
3.53254068 0.01177433
3.53315394 0.01242646
3.53376721 0.01309376
3.53438048 0.01376718
3.53499374 0.01443651
3.53560701 0.01509078
3.53622028 0.01571897
3.53683354 0.01631062
3.53744681 0.01685663
3.53806008 0.01734982
3.53867334 0.01778547
3.53928661 0.01816149
3.53989987 0.01847843
3.54051314 0.01873925
3.54112641 0.01894880
3.54173967 0.01911330
3.54235294 0.01923974
3.54296621 0.01933528
3.54357947 0.01940683
3.54419274 0.01946066
3.54480601 0.01950212
3.54541927 0.01953555
3.54603254 0.01956412
3.54664581 0.01958989
3.54725907 0.01961374
3.54787234 0.01963548
3.54848561 0.01965396
3.54909887 0.01966730
3.54971214 0.01967327
3.55032541 0.01966984
3.55093867 0.01965590
3.55155194 0.01963195
3.55216521 0.01960067
3.55277847 0.01956721
3.55339174 0.01953894
3.55400501 0.01952488
3.55461827 0.01953489
3.55523154 0.01957882
3.55584481 0.01966584
3.55645807 0.01980401
3.55707134 0.02000019
3.55768461 0.02026007
3.55829787 0.02058840
3.55891114 0.02098920
3.55952441 0.02146600
3.56013767 0.02202200
3.56075094 0.02266013
3.56136421 0.02338310
3.56197747 0.02419323
3.56259074 0.02509234
3.56320401 0.02608144
3.56381727 0.02716037
3.56443054 0.02832751
3.56504380 0.02957940
3.56565707 0.03090991
3.56627034 0.03231391
3.56688360 0.03378046
3.56749687 0.03530091
3.56811014 0.03686630
3.56872340 0.03846911
3.56933667 0.04010415
3.56994994 0.04176890
3.57056320 0.04346362
3.57117647 0.04519125
3.57178974 0.04695775
3.57240300 0.04877268
3.57301627 0.05065033
3.57362954 0.05261074
3.57424280 0.05468037
3.57485607 0.05689211
3.57546934 0.05928426
3.57608260 0.06189858
3.57669587 0.06477762
3.57730914 0.06796131
3.57792240 0.07148306
3.57853567 0.07536553
3.57914894 0.07961610
3.57976220 0.08422206
3.58037547 0.08914604
3.58098874 0.09432163
3.58160200 0.09964353
3.58221527 0.10500664
3.58282854 0.11022888
3.58344180 0.11514184
3.58405507 0.11956318
3.58466834 0.12332269
3.58528160 0.12628091
3.58589487 0.12834494
3.58650814 0.12947775
3.58712140 0.12969918
3.58773467 0.12907895
3.58834793 0.12772403
3.58896120 0.12576342
3.58957447 0.12333371
3.59018773 0.12056713
3.59080100 0.11758327
3.59141427 0.11448432
3.59202753 0.11135319
3.59264080 0.10825379
3.59325407 0.10523246
3.59386733 0.10232003
3.59448060 0.09953460
3.59509387 0.09688359
3.59570713 0.09436641
3.59632040 0.09197703
3.59693367 0.08970513
3.59754693 0.08754690
3.59816020 0.08540324
3.59877347 0.08356947
3.59938673 0.08170879
3.60000000 0.08000337


==> figures/data/arf/8tube/k_inf.dat <==
3.11000000 0.01387201
3.11163880 0.01340997
3.11327759 0.01296813
3.11491639 0.01254593
3.11655518 0.01214679
3.11819398 0.01176368
3.11983278 0.01141106
3.12147157 0.01107513
3.12311037 0.01075980
3.12474916 0.01046428
3.12638796 0.01018749
3.12802676 0.00992803
3.12966555 0.00968408
3.13130435 0.00945348
3.13294314 0.00923388
3.13458194 0.00902290
3.13622074 0.00881852
3.13785953 0.00861921
3.13949833 0.00842414
3.14113712 0.00823308
3.14277592 0.00804640
3.14441472 0.00786465
3.14605351 0.00768846
3.14769231 0.00751856
3.14933110 0.00735458
3.15096990 0.00719729
3.15260870 0.00704640
3.15424749 0.00690158
3.15588629 0.00676292
3.15752508 0.00662983
3.15916388 0.00649967
3.16080268 0.00637994
3.16244147 0.00626283
3.16408027 0.00615072
3.16571906 0.00604331
3.16735786 0.00594015
3.17063545 0.00574414
3.17227425 0.00564994
3.17391304 0.00555775
3.17555184 0.00546660
3.17719064 0.00537700
3.17882943 0.00528873
3.18046823 0.00520183
3.18210702 0.00511641
3.18374582 0.00503257
3.18538462 0.00495046
3.18702341 0.00487030
3.18866221 0.00479237
3.19030100 0.00471707
3.19193980 0.00464483
3.19357860 0.00457609
3.19521739 0.00451123
3.19685619 0.00445045
3.19849498 0.00439374
3.20013378 0.00434080
3.20177258 0.00429102
3.20341137 0.00424351
3.20505017 0.00419723
3.20668896 0.00415118
3.20832776 0.00410454
3.20996656 0.00405684
3.21160535 0.00400797
3.21324415 0.00395814
3.21488294 0.00390784
3.21652174 0.00385767
3.21816054 0.00380837
3.21979933 0.00376070
3.22143813 0.00371539
3.22307692 0.00367313
3.22471572 0.00363445
3.22635452 0.00359986
3.22799331 0.00356944
3.22963211 0.00354318
3.23127090 0.00352064
3.23290970 0.00350105
3.23454849 0.00348322
3.23618729 0.00346569
3.23782609 0.00344696
3.23946488 0.00342549
3.24110368 0.00340104
3.24274247 0.00337308
3.24438127 0.00334207
3.24602007 0.00330972
3.24765886 0.00327656
3.24929766 0.00324401
3.25093645 0.00321314
3.25257525 0.00318475
3.25421405 0.00315940
3.25585284 0.00313739
3.25749164 0.00311884
3.25913043 0.00310373
3.26076923 0.00309185
3.26240803 0.00308288
3.26404682 0.00307625
3.26568562 0.00307115
3.26732441 0.00306656
3.26896321 0.00306100
3.27060201 0.00305350
3.27224080 0.00304304
3.27387960 0.00302921
3.27551839 0.00301220
3.27715719 0.00299276
3.27879599 0.00297192
3.28043478 0.00295077
3.28207358 0.00293023
3.28371237 0.00291094
3.28535117 0.00289344
3.28698997 0.00287713
3.28862876 0.00286266
3.29026756 0.00284954
3.29190635 0.00283764
3.29354515 0.00282687
3.29518395 0.00281723
3.29682274 0.00280871
3.29846154 0.00280128
3.30010033 0.00279470
3.30173913 0.00278860
3.30337793 0.00278242
3.30501672 0.00277560
3.30665552 0.00276770
3.30829431 0.00275856
3.30993311 0.00274831
3.31157191 0.00273734
3.31321070 0.00272614
3.31484950 0.00271519
3.31648829 0.00270489
3.31812709 0.00269551
3.31976589 0.00268718
3.32140468 0.00267993
3.32304348 0.00267379
3.32468227 0.00266877
3.32632107 0.00266504
3.32795987 0.00266286
3.32959866 0.00266252
3.33123746 0.00266427
3.33287625 0.00266808
3.33451505 0.00267359
3.33615385 0.00268002
3.33779264 0.00268621
3.33943144 0.00269078
3.34107023 0.00269244
3.34270903 0.00269030
3.34434783 0.00268400
3.34598662 0.00267376
3.34762542 0.00266023
3.34926421 0.00264435
3.35090301 0.00262721
3.35254181 0.00260999
3.35418060 0.00259396
3.35581940 0.00258041
3.35745819 0.00257067
3.35909699 0.00256604
3.36073579 0.00256783
3.36237458 0.00257677
3.36401338 0.00259366
3.36565217 0.00261910
3.36729097 0.00265246
3.36892977 0.00269292
3.37056856 0.00273843
3.37220736 0.00278571
3.37384615 0.00283051
3.37548495 0.00286846
3.37712375 0.00289545
3.37876254 0.00291031
3.38040134 0.00291453
3.38204013 0.00289929
3.38367893 0.00288468
3.38531773 0.00286350
3.38695652 0.00283954
3.38859532 0.00282890
3.39023411 0.00278904
3.39187291 0.00276489
3.39351171 0.00274216
3.39515050 0.00272131
3.39678930 0.00270345
3.39842809 0.00268939
3.40006689 0.00268032
3.40170569 0.00267712
3.40334448 0.00268019
3.40498328 0.00268917
3.40662207 0.00270288
3.40826087 0.00271939
3.40989967 0.00273660
3.41153846 0.00275294
3.41317726 0.00276807
3.41481605 0.00278304
3.41645485 0.00280004
3.41809365 0.00282177
3.41973244 0.00285096
3.42137124 0.00288995
3.42301003 0.00294028
3.42464883 0.00300221
3.42628763 0.00307422
3.42792642 0.00315290
3.42956522 0.00323354
3.43120401 0.00331143
3.43284281 0.00338331
3.43448161 0.00344791
3.43612040 0.00350549
3.43775920 0.00355651
3.43939799 0.00360054
3.44103679 0.00363569
3.44267559 0.00365940
3.44431438 0.00367011
3.44595318 0.00366903
3.44759197 0.00366032
3.44923077 0.00364971
3.45086957 0.00364264
3.45250836 0.00364325
3.45414716 0.00365469
3.45578595 0.00367983
3.45742475 0.00372159
3.45906355 0.00378267
3.46070234 0.00380017
3.46234114 0.00396653
3.46397993 0.00409866
3.46561873 0.00425464
3.46725753 0.00444430
3.46889632 0.00467659
3.47053512 0.00496069
3.47217391 0.00530138
3.47381271 0.00569292
3.47545151 0.00611268
3.47709030 0.00651943
3.47872910 0.00686182
3.48036789 0.00709668
3.48200669 0.00720608
3.48364548 0.00720098
3.48528428 0.00711075
3.48692308 0.00696869
3.48856187 0.00680196
3.49020067 0.00662775
3.49183946 0.00645377
3.49347826 0.00628000
3.49511706 0.00610221
3.49675585 0.00591473
3.49839465 0.00571463
3.50003344 0.00550503
3.50167224 0.00529575
3.50331104 0.00510024
3.50494983 0.00493052
3.50658863 0.00479352
3.50822742 0.00469089
3.50986622 0.00462169
3.51150502 0.00458563
3.51314381 0.00458525
3.51478261 0.00462594
3.51642140 0.00471475
3.51806020 0.00485970
3.51969900 0.00507114
3.52133779 0.00536428
3.52297659 0.00576073
3.52461538 0.00628854
3.52625418 0.00698092
3.52789298 0.00787323
3.52953177 0.00899594
3.53117057 0.01036058
3.53280936 0.01193870
3.53444816 0.01364159
3.53608696 0.01531919
3.53772575 0.01679623
3.53936455 0.01793715
3.54100334 0.01869744
3.54264214 0.01912349
3.54428094 0.01930909
3.54591973 0.01934765
3.54755853 0.01930851
3.54919732 0.01923924
3.55083612 0.01918166
3.55247492 0.01918858
3.55411371 0.01933268
3.55575251 0.01970146
3.55739130 0.02038326
3.55903010 0.02145827
3.56066890 0.02299923
3.56230769 0.02507388
3.56394649 0.02773858
3.56558528 0.03101846
3.56722408 0.03487972
3.56886288 0.03921657
3.57050167 0.04387772
3.57214047 0.04874184
3.57377926 0.05385129
3.57541806 0.05957522
3.57705686 0.06664118
3.57869565 0.07587801
3.58033445 0.08770542
3.58197324 0.10151782
3.58361204 0.11524757
3.58525084 0.12571763
3.58688963 0.13021344
3.58852843 0.12825144
3.59016722 0.12164763
3.59180602 0.11297137
3.59344482 0.10420043
3.59508361 0.09637706
3.59672241 0.08982975
3.59836120 0.08448054
3.60000000 0.08011043


==> figures/data/arf/8tube/pml_stability/cls_p5_alpha2.50.dat <==
3.44000000 0.00151668
3.44005013 0.00133266
3.44010025 0.00121190
3.44015038 0.00113398
3.44020050 0.00108741
3.44025063 0.00106569
3.44030075 0.00106537
3.44035088 0.00108516
3.44040100 0.00112549
3.44045113 0.00118854
3.44050125 0.00127848
3.44055138 0.00140218
3.44060150 0.00157058
3.44065163 0.00180104
3.44070175 0.00212201
3.44075188 0.00258214
3.44080201 0.00326990
3.44085213 0.00435974
3.44090226 0.00623508
3.44095238 0.00987596
3.44100251 0.01840322
3.44105263 0.04562988
3.44110276 0.16125345
3.44115288 0.10638112
3.44120301 0.02976801
3.44125313 0.01237524
3.44130326 0.00653451
3.44135338 0.00396496
3.44140351 0.00263010
3.44145363 0.00185569
3.44150376 0.00136986
3.44155388 0.00104677
3.44160401 0.00082201
3.44165414 0.00065993
3.44170426 0.00053959
3.44175439 0.00044805
3.44180451 0.00037697
3.44185464 0.00032079
3.44190476 0.00027573
3.44195489 0.00023910
3.44200501 0.00020897
3.44205514 0.00018395
3.44210526 0.00016296
3.44215539 0.00014511
3.44220551 0.00013013
3.44225564 0.00011720
3.44230576 0.00010605
3.44235589 0.00009640
3.44240602 0.00008800
3.44245614 0.00008067
3.44250627 0.00007425
3.44255639 0.00006861
3.44260652 0.00006364
3.44265664 0.00005927
3.44270677 0.00005541
3.44275689 0.00005203
3.44280702 0.00004905
3.44285714 0.00004646
3.44290727 0.00004424
3.44295739 0.00004238
3.44300752 0.00004092
3.44305764 0.00004001
3.44310777 0.00004016
3.44315789 0.00004387
3.44320802 0.00008766
3.44325815 0.00012872
3.44330827 0.00003953
3.44335840 0.00003428
3.44340852 0.00003286
3.44345865 0.00003218
3.44350877 0.00003254
3.44355890 0.00003253
3.44360902 0.00003285
3.44365915 0.00003338
3.44370927 0.00003412
3.44375940 0.00003506
3.44380952 0.00003622
3.44385965 0.00003762
3.44390977 0.00003927
3.44395990 0.00004120
3.44401003 0.00004345
3.44406015 0.00004606
3.44411028 0.00004909
3.44416040 0.00005259
3.44421053 0.00005667
3.44426065 0.00006142
3.44431078 0.00006700
3.44436090 0.00007359
3.44441103 0.00008146
3.44446115 0.00009096
3.44451128 0.00010263
3.44456140 0.00011719
3.44461153 0.00013586
3.44466165 0.00016055
3.44471178 0.00019463
3.44476190 0.00024450
3.44481203 0.00032387
3.44486216 0.00046754
3.44491228 0.00078981
3.44496241 0.00186569
3.44501253 0.00593520
3.44506266 0.00094578
3.44511278 0.00011906
3.44516291 0.00001677
3.44521303 0.00002225
3.44526316 0.00006336
3.44531328 0.00013931
3.44536341 0.00031685
3.44541353 0.00288104
3.44546366 0.00023355
3.44551378 0.00064699
3.44556391 0.00156888
3.44561404 0.00464057
3.44566416 0.00950283
3.44571429 0.00353868
3.44576441 0.00127101
3.44581454 0.00058268
3.44586466 0.00030718
3.44591479 0.00017417
3.44596491 0.00010127
3.44601504 0.00006166
3.44606516 0.00003676
3.44611529 0.00002282
3.44616541 0.00001658
3.44621554 0.00001670
3.44626566 0.00002316
3.44631579 0.00003719
3.44636591 0.00006179
3.44641604 0.00010336
3.44646617 0.00017573
3.44651629 0.00031253
3.44656642 0.00061280
3.44661654 0.00148295
3.44666667 0.00627803
3.44671679 0.08315193
3.44676692 0.00394615
3.44681704 0.00080415
3.44686717 0.00052998
3.44691729 0.00051851
3.44696742 0.00020985
3.44701754 0.00010305
3.44706767 0.00005471
3.44711779 0.00004194
3.44716792 0.00007158
3.44721805 0.00019421
3.44726817 0.00064758
3.44731830 0.00344733
3.44736842 0.09615758
3.44741855 0.00525217
3.44746867 0.00159701
3.44751880 0.00081203
3.44756892 0.00050785
3.44761905 0.00035402
3.44766917 0.00026342
3.44771930 0.00020454
3.44776942 0.00016354
3.44781955 0.00013354
3.44786967 0.00011072
3.44791980 0.00009284
3.44796992 0.00007848
3.44802005 0.00006674
3.44807018 0.00005698
3.44812030 0.00004876
3.44817043 0.00004176
3.44822055 0.00003576
3.44827068 0.00003057
3.44832080 0.00002607
3.44837093 0.00002217
3.44842105 0.00001877
3.44847118 0.00001583
3.44852130 0.00001330
3.44857143 0.00001117
3.44862155 0.00000940
3.44867168 0.00000801
3.44872180 0.00000700
3.44877193 0.00000640
3.44882206 0.00000625
3.44887218 0.00000661
3.44892231 0.00000760
3.44897243 0.00000934
3.44902256 0.00001206
3.44907268 0.00001605
3.44912281 0.00002176
3.44917293 0.00002990
3.44922306 0.00004158
3.44927318 0.00005864
3.44932331 0.00008426
3.44937343 0.00012443
3.44942356 0.00019129
3.44947368 0.00031213
3.44952381 0.00056211
3.44957393 0.00119359
3.44962406 0.00349727
3.44967419 0.01713844
3.44972431 0.00907177
3.44977444 0.00241977
3.44982456 0.00106055
3.44987469 0.00058888
3.44992481 0.00037328
3.44997494 0.00025669
3.45002506 0.00013888
3.45007519 0.00013999
3.45012531 0.00010795
3.45017544 0.00008452
3.45022556 0.00006710
3.45027569 0.00005358
3.45032581 0.00004339
3.45037594 0.00003735
3.45042607 0.00004969
3.45052632 0.00075746
3.45057644 0.00015140
3.45062657 0.00008480
3.45067669 0.00006269
3.45072682 0.00005402
3.45077694 0.00005198
3.45082707 0.00006149
3.45087719 0.00003974
3.45092732 0.00005587
3.45097744 0.00008087
3.45102757 0.00014525
3.45107769 0.00040288
3.45112782 0.00348783
3.45117794 0.00148937
3.45122807 0.00033608
3.45127820 0.00016642
3.45132832 0.00011405
3.45137845 0.00009299
3.45142857 0.00008418
3.45147870 0.00008145
3.45152882 0.00008240
3.45157895 0.00008594
3.45162907 0.00009159
3.45167920 0.00009917
3.45172932 0.00010864
3.45177945 0.00012012
3.45182957 0.00013381
3.45187970 0.00014998
3.45192982 0.00016902
3.45197995 0.00019145
3.45203008 0.00021791
3.45208020 0.00024924
3.45213033 0.00028656
3.45218045 0.00033136
3.45223058 0.00038569
3.45228070 0.00045273
3.45233083 0.00053846
3.45238095 0.00066675
3.45243108 0.00111737
3.45248120 0.00088672
3.45253133 0.00093119
3.45258145 0.00130246
3.45263158 0.00166085
3.45268170 0.00214915
3.45273183 0.00284973
3.45278195 0.00390561
3.45283208 0.00559633
3.45288221 0.00853001
3.45293233 0.01422552
3.45298246 0.02727117
3.45303258 0.06545466
3.45308271 0.19385715
3.45313283 0.18259147
3.45318296 0.06467915
3.45323308 0.02907497
3.45328321 0.01621672
3.45333333 0.01033964
3.45338346 0.00719187
3.45343358 0.00531315
3.45348371 0.00410139
3.45353383 0.00327307
3.45358396 0.00268077
3.45363409 0.00224176
3.45368421 0.00190666
3.45373434 0.00164454
3.45378446 0.00143518
3.45383459 0.00126488
3.45388471 0.00112420
3.45393484 0.00100630
3.45398496 0.00090638
3.45403509 0.00082140
3.45408521 0.00075332
3.45413534 0.00077080
3.45418546 0.00166718
3.45423559 0.00068495
3.45428571 0.00059250
3.45433584 0.00052364
3.45438596 0.00047692
3.45443609 0.00043435
3.45448622 0.00039243
3.45453634 0.00034581
3.45458647 0.00028192
3.45463659 0.00017347
3.45468672 0.00131088
3.45473684 0.00054688
3.45478697 0.00044410
3.45483709 0.00040014
3.45488722 0.00037601
3.45493734 0.00036369
3.45498747 0.00036237
3.45503759 0.00037553
3.45508772 0.00041313
3.45513784 0.00050164
3.45518797 0.00072658
3.45523810 0.00152897
3.45528822 0.01418302
3.45533835 0.00128431
3.45538847 0.00101785
3.45543860 0.01187503
3.45548872 0.00499957
3.45553885 0.00192406
3.45558897 0.00112089
3.45563910 0.00078949
3.45568922 0.00061549
3.45573935 0.00050991
3.45578947 0.00043936
3.45583960 0.00038882
3.45588972 0.00035064
3.45593985 0.00032058
3.45598997 0.00029609
3.45604010 0.00027554
3.45609023 0.00025788
3.45614035 0.00024234
3.45619048 0.00022839
3.45624060 0.00021561
3.45629073 0.00020365
3.45634085 0.00019222
3.45639098 0.00018102
3.45644110 0.00016974
3.45649123 0.00015798
3.45654135 0.00014518
3.45659148 0.00013048
3.45664160 0.00011240
3.45669173 0.00008864
3.45674185 0.00006437
3.45679198 0.00153909
3.45684211 0.00077501
3.45689223 0.00033811
3.45694236 0.00024806
3.45699248 0.00020702
3.45704261 0.00018115
3.45709273 0.00016137
3.45714286 0.00014403
3.45719298 0.00012707
3.45724311 0.00010886
3.45729323 0.00008753
3.45734336 0.00006054
3.45739348 0.00015702
3.45744361 0.00000981
3.45749373 0.00184649
3.45754386 0.00188587
3.45759398 0.00062512
3.45764411 0.00041501
3.45769424 0.00033172
3.45774436 0.00028657
3.45779449 0.00025742
3.45784461 0.00023583
3.45789474 0.00021696
3.45794486 0.00019450
3.45799499 0.00068588
3.45804511 0.00024119
3.45809524 0.00021787
3.45814536 0.00020727
3.45819549 0.00020036
3.45824561 0.00019526
3.45829574 0.00019129
3.45834586 0.00018815
3.45839599 0.00018567
3.45844612 0.00018377
3.45849624 0.00018241
3.45854637 0.00018157
3.45859649 0.00018128
3.45864662 0.00018158
3.45869674 0.00018255
3.45874687 0.00018432
3.45879699 0.00018709
3.45884712 0.00019116
3.45889724 0.00019700
3.45894737 0.00020540
3.45899749 0.00021771
3.45904762 0.00023646
3.45909774 0.00026691
3.45914787 0.00032188
3.45919799 0.00044074
3.45924812 0.00080901
3.45929825 0.00398765
3.45934837 0.00281101
3.45939850 0.00029187
3.45944862 0.00011924
3.45949875 0.00008667
3.45954887 0.00007924
3.45959900 0.00007833
3.45964912 0.00007930
3.45969925 0.00008080
3.45974937 0.00008231
3.45979950 0.00008369
3.45984962 0.00008489
3.45989975 0.00008591
3.45994987 0.00008677
3.46000000 0.00008748


==> figures/data/arf/8tube/pml_stability/cls_p5_alpha5.00.dat <==
3.44000000 0.00151746
3.44005013 0.00133320
3.44010025 0.00121225
3.44015038 0.00113416
3.44020050 0.00108744
3.44025063 0.00106558
3.44030075 0.00106511
3.44035088 0.00108474
3.44040100 0.00112491
3.44045113 0.00118778
3.44050125 0.00127750
3.44055138 0.00140096
3.44060150 0.00156906
3.44065163 0.00179916
3.44070175 0.00211967
3.44075188 0.00257922
3.44080201 0.00326624
3.44085213 0.00435516
3.44090226 0.00622957
3.44095238 0.00987058
3.44100251 0.01840627
3.44105263 0.04571432
3.44110276 0.16201537
3.44115288 0.10597821
3.44120301 0.02962457
3.44125313 0.01232024
3.44130326 0.00650729
3.44135338 0.00394919
3.44140351 0.00261997
3.44145363 0.00184872
3.44150376 0.00136481
3.44155388 0.00104297
3.44160401 0.00081906
3.44165414 0.00065760
3.44170426 0.00053771
3.44175439 0.00044650
3.44180451 0.00037568
3.44185464 0.00031971
3.44190476 0.00027481
3.44195489 0.00023831
3.44200501 0.00020830
3.44205514 0.00018336
3.44210526 0.00016245
3.44215539 0.00014468
3.44220551 0.00012974
3.44225564 0.00011685
3.44230576 0.00010575
3.44235589 0.00009613
3.44240602 0.00008776
3.44245614 0.00008046
3.44250627 0.00007406
3.44255639 0.00006844
3.44260652 0.00006349
3.44265664 0.00005913
3.44270677 0.00005529
3.44275689 0.00005192
3.44280702 0.00004896
3.44285714 0.00004637
3.44290727 0.00004416
3.44295739 0.00004230
3.44300752 0.00004085
3.44305764 0.00003994
3.44310777 0.00004008
3.44315789 0.00004376
3.44320802 0.00008737
3.44325815 0.00012893
3.44330827 0.00003961
3.44335840 0.00003434
3.44340852 0.00003290
3.44345865 0.00003223
3.44350877 0.00003258
3.44355890 0.00003257
3.44360902 0.00003290
3.44365915 0.00003343
3.44370927 0.00003417
3.44375940 0.00003512
3.44380952 0.00003629
3.44385965 0.00003769
3.44390977 0.00003934
3.44395990 0.00004128
3.44401003 0.00004353
3.44406015 0.00004615
3.44411028 0.00004918
3.44416040 0.00005270
3.44421053 0.00005678
3.44426065 0.00006154
3.44431078 0.00006713
3.44436090 0.00007373
3.44441103 0.00008161
3.44446115 0.00009113
3.44451128 0.00010281
3.44456140 0.00011739
3.44461153 0.00013608
3.44466165 0.00016080
3.44471178 0.00019490
3.44476190 0.00024480
3.44481203 0.00032419
3.44486216 0.00046781
3.44491228 0.00078968
3.44496241 0.00186199
3.44501253 0.00591716
3.44506266 0.00094934
3.44511278 0.00011928
3.44516291 0.00001666
3.44521303 0.00002216
3.44526316 0.00006334
3.44531328 0.00013941
3.44536341 0.00031713
3.44541353 0.00287697
3.44546366 0.00023373
3.44551378 0.00064733
3.44556391 0.00156844
3.44561404 0.00462967
3.44566416 0.00947763
3.44571429 0.00354571
3.44576441 0.00127458
3.44581454 0.00058439
3.44586466 0.00030811
3.44591479 0.00017472
3.44596491 0.00010168
3.44601504 0.00006186
3.44606516 0.00003689
3.44611529 0.00002289
3.44616541 0.00001661
3.44621554 0.00001670
3.44626566 0.00002314
3.44631579 0.00003713
3.44636591 0.00006169
3.44641604 0.00010319
3.44646617 0.00017544
3.44651629 0.00031196
3.44656642 0.00061146
3.44661654 0.00147856
3.44666667 0.00624555
3.44671679 0.08366313
3.44676692 0.00395671
3.44681704 0.00080433
3.44686717 0.00052897
3.44691729 0.00051839
3.44696742 0.00020945
3.44701754 0.00010261
3.44706767 0.00005424
3.44711779 0.00004140
3.44716792 0.00007089
3.44721805 0.00019306
3.44726817 0.00064458
3.44731830 0.00342640
3.44736842 0.09622384
3.44741855 0.00527736
3.44746867 0.00160097
3.44751880 0.00081340
3.44756892 0.00050850
3.44761905 0.00035438
3.44766917 0.00026364
3.44771930 0.00020467
3.44776942 0.00016363
3.44781955 0.00013359
3.44786967 0.00011075
3.44791980 0.00009285
3.44796992 0.00007848
3.44802005 0.00006673
3.44807018 0.00005696
3.44812030 0.00004874
3.44817043 0.00004174
3.44822055 0.00003573
3.44827068 0.00003055
3.44832080 0.00002605
3.44837093 0.00002214
3.44842105 0.00001874
3.44847118 0.00001581
3.44852130 0.00001328
3.44857143 0.00001115
3.44862155 0.00000939
3.44867168 0.00000800
3.44872180 0.00000700
3.44877193 0.00000641
3.44882206 0.00000626
3.44887218 0.00000664
3.44892231 0.00000764
3.44897243 0.00000940
3.44902256 0.00001214
3.44907268 0.00001616
3.44912281 0.00002191
3.44917293 0.00003010
3.44922306 0.00004185
3.44927318 0.00005899
3.44932331 0.00008475
3.44937343 0.00012512
3.44942356 0.00019230
3.44947368 0.00031373
3.44952381 0.00056482
3.44957393 0.00119888
3.44962406 0.00350900
3.44967419 0.01709479
3.44972431 0.00907709
3.44977444 0.00244114
3.44982456 0.00106467
3.44987469 0.00059127
3.44992481 0.00037494
3.44997494 0.00025775
3.45002506 0.00018698
3.45007519 0.00014057
3.45012531 0.00010839
3.45017544 0.00008486
3.45022556 0.00006736
3.45027569 0.00005377
3.45032581 0.00004351
3.45037594 0.00003787
3.45042607 0.00004967
3.45047619 0.00033132
3.45052632 0.00075856
3.45057644 0.00015214
3.45062657 0.00008533
3.45067669 0.00006363
3.45072682 0.00005448
3.45077694 0.00005203
3.45082707 0.00006224
3.45087719 0.00004004
3.45092732 0.00005645
3.45097744 0.00008180
3.45102757 0.00014710
3.45107769 0.00040862
3.45112782 0.00352610
3.45117794 0.00148493
3.45122807 0.00033727
3.45127820 0.00016717
3.45132832 0.00011455
3.45137845 0.00009337
3.45142857 0.00008449
3.45147870 0.00008173
3.45152882 0.00008265
3.45157895 0.00008618
3.45162907 0.00009183
3.45167920 0.00009940
3.45172932 0.00010889
3.45177945 0.00012038
3.45182957 0.00013407
3.45187970 0.00015026
3.45192982 0.00016932
3.45197995 0.00019177
3.45203008 0.00021825
3.45208020 0.00024962
3.45213033 0.00028698
3.45218045 0.00033181
3.45223058 0.00038619
3.45228070 0.00045327
3.45233083 0.00053906
3.45238095 0.00066744
3.45243108 0.00111509
3.45248120 0.00088753
3.45253133 0.00093183
3.45258145 0.00130327
3.45263158 0.00166165
3.45268170 0.00214982
3.45273183 0.00285002
3.45278195 0.00390498
3.45283208 0.00559346
3.45288221 0.00852145
3.45293233 0.01420075
3.45298246 0.02719066
3.45303258 0.06512372
3.45308271 0.19265812
3.45313283 0.18349640
3.45318296 0.06509226
3.45323308 0.02922713
3.45328321 0.01628799
3.45333333 0.01037924
3.45338346 0.00721660
3.45343358 0.00532987
3.45348371 0.00411337
3.45353383 0.00328204
3.45358396 0.00268774
3.45363409 0.00224731
3.45368421 0.00191119
3.45373434 0.00164824
3.45378446 0.00143836
3.45383459 0.00126758
3.45388471 0.00112656
3.45393484 0.00100838
3.45398496 0.00090822
3.45403509 0.00082307
3.45408521 0.00075488
3.45413534 0.00077243
3.45418546 0.00166125
3.45423559 0.00068516
3.45428571 0.00058368
3.45433584 0.00052415
3.45438596 0.00047739
3.45443609 0.00043466
3.45448622 0.00039275
3.45453634 0.00034601
3.45458647 0.00028194
3.45463659 0.00017260
3.45468672 0.00131185
3.45473684 0.00054724
3.45478697 0.00044440
3.45483709 0.00040032
3.45488722 0.00037608
3.45493734 0.00036364
3.45498747 0.00036219
3.45503759 0.00037516
3.45508772 0.00041250
3.45513784 0.00050056
3.45518797 0.00072459
3.45523810 0.00152406
3.45528822 0.01413269
3.45533835 0.00128234
3.45538847 0.00101999
3.45543860 0.01192143
3.45548872 0.00499144
3.45553885 0.00192192
3.45558897 0.00112026
3.45563910 0.00078937
3.45568922 0.00061558
3.45573935 0.00051011
3.45578947 0.00043961
3.45583960 0.00038909
3.45588972 0.00035093
3.45593985 0.00032087
3.45598997 0.00029638
3.45604010 0.00027584
3.45609023 0.00025817
3.45614035 0.00024263
3.45619048 0.00022868
3.45624060 0.00021589
3.45629073 0.00020394
3.45634085 0.00019250
3.45639098 0.00018131
3.45644110 0.00017003
3.45649123 0.00015828
3.45654135 0.00014550
3.45659148 0.00013082
3.45664160 0.00011280
3.45669173 0.00008915
3.45674185 0.00006524
3.45679198 0.00154198
3.45684211 0.00077546
3.45689223 0.00033807
3.45694236 0.00024803
3.45699248 0.00020701
3.45704261 0.00018115
3.45709273 0.00016138
3.45714286 0.00014404
3.45719298 0.00012707
3.45724311 0.00010886
3.45729323 0.00008753
3.45734336 0.00006053
3.45739348 0.00015773
3.45744361 0.00001000
3.45749373 0.00185050
3.45754386 0.00189068
3.45759398 0.00062618
3.45764411 0.00041559
3.45769424 0.00033213
3.45774436 0.00028691
3.45779449 0.00025772
3.45784461 0.00023612
3.45789474 0.00021726
3.45794486 0.00019496
3.45799499 0.00068646
3.45804511 0.00024125
3.45809524 0.00021795
3.45814536 0.00020736
3.45819549 0.00020045
3.45824561 0.00019535
3.45829574 0.00019138
3.45834586 0.00018824
3.45839599 0.00018576
3.45844612 0.00018386
3.45849624 0.00018249
3.45854637 0.00018165
3.45859649 0.00018135
3.45864662 0.00018164
3.45869674 0.00018260
3.45874687 0.00018437
3.45879699 0.00018713
3.45884712 0.00019119
3.45889724 0.00019702
3.45894737 0.00020540
3.45899749 0.00021768
3.45904762 0.00023638
3.45909774 0.00026675
3.45914787 0.00032155
3.45919799 0.00043998
3.45924812 0.00080661
3.45929825 0.00396606
3.45934837 0.00280999
3.45939850 0.00029026
3.45944862 0.00011854
3.45949875 0.00008629
3.45954887 0.00007901
3.45959900 0.00007817
3.45964912 0.00007917
3.45969925 0.00008071
3.45974937 0.00008224
3.45979950 0.00008363
3.45984962 0.00008484
3.45989975 0.00008586
3.45994987 0.00008672
3.46000000 0.00008744


==> figures/data/arf/8tube/pml_stability/err_p5_alphas_2.50_5.00.dat <==
3.44000000 0.00051131
3.44005013 0.00040642
3.44010025 0.00028831
3.44015038 0.00016029
3.44020050 0.00002726
3.44025063 0.00010894
3.44030075 0.00024599
3.44035088 0.00038191
3.44040100 0.00051425
3.44045113 0.00064022
3.44050125 0.00075994
3.44055138 0.00087023
3.44060150 0.00096680
3.44065163 0.00104611
3.44070175 0.00110351
3.44075188 0.00113171
3.44080201 0.00112017
3.44085213 0.00104926
3.44090226 0.00088329
3.44095238 0.00054412
3.44100251 0.00016621
3.44105263 0.00185038
3.44110276 0.00472498
3.44115288 0.00378748
3.44120301 0.00481848
3.44125313 0.00444434
3.44130326 0.00416473
3.44135338 0.00397780
3.44140351 0.00385007
3.44145363 0.00375824
3.44150376 0.00368844
3.44155388 0.00363226
3.44160401 0.00358434
3.44165414 0.00354125
3.44170426 0.00350056
3.44175439 0.00346086
3.44180451 0.00342115
3.44185464 0.00337952
3.44190476 0.00333663
3.44195489 0.00329098
3.44200501 0.00324290
3.44205514 0.00319031
3.44210526 0.00313766
3.44215539 0.00296586
3.44220551 0.00301738
3.44225564 0.00295253
3.44230576 0.00287520
3.44235589 0.00280246
3.44240602 0.00273311
3.44245614 0.00265177
3.44250627 0.00256675
3.44255639 0.00247826
3.44260652 0.00238646
3.44265664 0.00229236
3.44270677 0.00219722
3.44275689 0.00210134
3.44280702 0.00200539
3.44285714 0.00192042
3.44290727 0.00184626
3.44295739 0.00178943
3.44300752 0.00177083
3.44305764 0.00182132
3.44310777 0.00201179
3.44315789 0.00251411
3.44320802 0.00330537
3.44325815 0.00163077
3.44330827 0.00212057
3.44335840 0.00165865
3.44340852 0.00146845
3.44345865 0.00147350
3.44350877 0.00129377
3.44355890 0.00138943
3.44360902 0.00145993
3.44365915 0.00153174
3.44370927 0.00160314
3.44375940 0.00167147
3.44380952 0.00173449
3.44385965 0.00179077
3.44390977 0.00183933
3.44395990 0.00187954
3.44401003 0.00191116
3.44406015 0.00193410
3.44411028 0.00194838
3.44416040 0.00195427
3.44421053 0.00195184
3.44426065 0.00194134
3.44431078 0.00192283
3.44436090 0.00189626
3.44441103 0.00186149
3.44446115 0.00181783
3.44451128 0.00177669
3.44456140 0.00169925
3.44461153 0.00162021
3.44466165 0.00151797
3.44471178 0.00139228
3.44476190 0.00122283
3.44481203 0.00097257
3.44486216 0.00057588
3.44491228 0.00017041
3.44496241 0.00198338
3.44501253 0.00303991
3.44506266 0.00376868
3.44511278 0.00181876
3.44516291 0.00658018
3.44521303 0.00430185
3.44526316 0.00023318
3.44531328 0.00070934
3.44536341 0.00086744
3.44541353 0.00141128
3.44546366 0.00077860
3.44551378 0.00052726
3.44556391 0.00028459
3.44561404 0.00234707
3.44566416 0.00265257
3.44571429 0.00198554
3.44576441 0.00280613
3.44581454 0.00294006
3.44586466 0.00301893
3.44591479 0.00316413
3.44596491 0.00404381
3.44601504 0.00313030
3.44606516 0.00333935
3.44611529 0.00312878
3.44616541 0.00199608
3.44621554 0.00014691
3.44626566 0.00112884
3.44631579 0.00155613
3.44636591 0.00162539
3.44641604 0.00163068
3.44646617 0.00168454
3.44651629 0.00184584
3.44656642 0.00219618
3.44661654 0.00296102
3.44666667 0.00517434
3.44671679 0.00614778
3.44676692 0.00267787
3.44681704 0.00022358
3.44686717 0.00192246
3.44691729 0.00023649
3.44696742 0.00187404
3.44701754 0.00426868
3.44706767 0.00862595
3.44711779 0.01274615
3.44716792 0.00966102
3.44721805 0.00588587
3.44726817 0.00464239
3.44731830 0.00607031
3.44736842 0.00068907
3.44741855 0.00479726
3.44746867 0.00247653
3.44751880 0.00168537
3.44756892 0.00127973
3.44761905 0.00101997
3.44766917 0.00082786
3.44771930 0.00067087
3.44776942 0.00052824
3.44781955 0.00039043
3.44786967 0.00026839
3.44791980 0.00014540
3.44796992 0.00001758
3.44802005 0.00011075
3.44807018 0.00024330
3.44812030 0.00038036
3.44817043 0.00052332
3.44822055 0.00067307
3.44827068 0.00082915
3.44832080 0.00099000
3.44837093 0.00115179
3.44842105 0.00130649
3.44847118 0.00144041
3.44852130 0.00152819
3.44857143 0.00152790
3.44862155 0.00137235
3.44867168 0.00096636
3.44872180 0.00019846
3.44877193 0.00099655
3.44882206 0.00253845
3.44887218 0.00415440
3.44892231 0.00550011
3.44897243 0.00637627
3.44902256 0.00679460
3.44907268 0.00687340
3.44912281 0.00675434
3.44917293 0.00653764
3.44922306 0.00628249
3.44927318 0.00602074
3.44932331 0.00576822
3.44937343 0.00552972
3.44942356 0.00530339
3.44947368 0.00511037
3.44952381 0.00482398
3.44957393 0.00443474
3.44962406 0.00335523
3.44967419 0.00254709
3.44972431 0.00058639
3.44977444 0.00883340
3.44982456 0.00388193
3.44987469 0.00404732
3.44992481 0.00443791
3.44997494 0.00412401
3.45002506 0.34633651
3.45007519 0.00411058
3.45012531 0.00410889
3.45017544 0.00403604
3.45022556 0.00383450
3.45027569 0.00348766
3.45032581 0.00270528
3.45037594 0.01390075
3.45042607 0.00037337
3.45052632 0.00144955
3.45057644 0.00485606
3.45062657 0.00632027
3.45067669 0.01491464
3.45072682 0.00839257
3.45077694 0.00094895
3.45082707 0.01222784
3.45087719 0.00742331
3.45092732 0.01021058
3.45097744 0.01156516
3.45102757 0.01277731
3.45107769 0.01425474
3.45112782 0.01097375
3.45117794 0.00298387
3.45122807 0.00354397
3.45127820 0.00447413
3.45132832 0.00438629
3.45137845 0.00404792
3.45142857 0.00367448
3.45147870 0.00333206
3.45152882 0.00303635
3.45157895 0.00278582
3.45162907 0.00257389
3.45167920 0.00239410
3.45172932 0.00224041
3.45177945 0.00210885
3.45182957 0.00198223
3.45187970 0.00187421
3.45192982 0.00177580
3.45197995 0.00168465
3.45203008 0.00159894
3.45208020 0.00151704
3.45213033 0.00143751
3.45218045 0.00135896
3.45223058 0.00127998
3.45228070 0.00119891
3.45233083 0.00111307
3.45238095 0.00103860
3.45243108 0.00204276
3.45248120 0.00091185
3.45253133 0.00069178
3.45258145 0.00062564
3.45263158 0.00048402
3.45268170 0.00031327
3.45273183 0.00010404
3.45278195 0.00016126
3.45283208 0.00051249
3.45288221 0.00100366
3.45293233 0.00174087
3.45298246 0.00295200
3.45303258 0.00505604
3.45308271 0.00618511
3.45313283 0.00495607
3.45318296 0.00638704
3.45323308 0.00523342
3.45328321 0.00439495
3.45333333 0.00382985
3.45338346 0.00343827
3.45343358 0.00314599
3.45348371 0.00292158
3.45353383 0.00274348
3.45358396 0.00259873
3.45363409 0.00247768
3.45368421 0.00237572
3.45373434 0.00225074
3.45378446 0.00221600
3.45383459 0.00212953
3.45388471 0.00209800
3.45393484 0.00206166
3.45398496 0.00203156
3.45403509 0.00202927
3.45408521 0.00206591
3.45413534 0.00210820
3.45418546 0.00355620
3.45423559 0.00031145
3.45428571 0.01488545
3.45433584 0.00097104
3.45438596 0.00097078
3.45443609 0.00072240
3.45448622 0.00081149
3.45453634 0.00060290
3.45458647 0.00004841
3.45463659 0.00503191
3.45468672 0.00074306
3.45473684 0.00066124
3.45478697 0.00067162
3.45483709 0.00044730
3.45488722 0.00018512
3.45493734 0.00012716
3.45498747 0.00050968
3.45503759 0.00097586
3.45508772 0.00152837
3.45513784 0.00214186
3.45518797 0.00274219
3.45523810 0.00321684
3.45528822 0.00354844
3.45533835 0.00153608
3.45538847 0.00209840
3.45543860 0.00390741
3.45548872 0.00162638
3.45553885 0.00111269
3.45558897 0.00056092
3.45563910 0.00016021
3.45568922 0.00014735
3.45573935 0.00037734
3.45578947 0.00055616
3.45583960 0.00069818
3.45588972 0.00081345
3.45593985 0.00091067
3.45598997 0.00099111
3.45604010 0.00106320
3.45609023 0.00112903
3.45614035 0.00119168
3.45619048 0.00125407
3.45624060 0.00131337
3.45629073 0.00139136
3.45634085 0.00147508
3.45639098 0.00157787
3.45644110 0.00171166
3.45649123 0.00189697
3.45654135 0.00217490
3.45659148 0.00263707
3.45664160 0.00353625
3.45669173 0.00580275
3.45674185 0.01363117
3.45679198 0.00187381
3.45684211 0.00058470
3.45689223 0.00012464
3.45694236 0.00012241
3.45699248 0.00005419
3.45704261 0.00000425
3.45709273 0.00004121
3.45714286 0.00005766
3.45719298 0.00002990
3.45724311 0.00001811
3.45729323 0.00004107
3.45734336 0.00018467
3.45739348 0.00449848
3.45744361 0.01936069
3.45749373 0.00217181
3.45754386 0.00255045
3.45759398 0.00169419
3.45764411 0.00139489
3.45769424 0.00125043
3.45774436 0.00117994
3.45779449 0.00116170
3.45784461 0.00120806
3.45789474 0.00139716
3.45794486 0.00237172
3.45799499 0.00085031
3.45804511 0.00022685
3.45809524 0.00037067
3.45814536 0.00043315
3.45819549 0.00046321
3.45824561 0.00047059
3.45829574 0.00047097
3.45834586 0.00046501
3.45839599 0.00045439
3.45844612 0.00043991
3.45849624 0.00042198
3.45854637 0.00040049
3.45859649 0.00037518
3.45864662 0.00034547
3.45869674 0.00031044
3.45874687 0.00026909
3.45879699 0.00021838
3.45884712 0.00015656
3.45889724 0.00007852
3.45894737 0.00002222
3.45899749 0.00015676
3.45904762 0.00034344
3.45909774 0.00061476
3.45914787 0.00103177
3.45919799 0.00171931
3.45924812 0.00296705
3.45929825 0.00541219
3.45934837 0.00036115
3.45939850 0.00553594
3.45944862 0.00584684
3.45949875 0.00437331
3.45954887 0.00298189
3.45959900 0.00204632
3.45964912 0.00162124
3.45969925 0.00112183
3.45974937 0.00088755
3.45979950 0.00073645
3.45984962 0.00063908
3.45989975 0.00057828
3.45994987 0.00054368
3.46000000 0.00052850


==> figures/data/arf/8tube/polysubinterval/k_0.0.dat <==
3.44000000 0.00004317
3.44005013 0.00004440
3.44010025 0.00004735
3.44015038 0.00005219
3.44020050 0.00005946
3.44025063 0.00007107
3.44030075 0.00008386
3.44035088 0.00010644
3.44040100 0.00013997
3.44045113 0.00019265
3.44050125 0.00028051
3.44055138 0.00043901
3.44060150 0.00076521
3.44065163 0.00157575
3.44070175 0.00444170
3.44075188 0.02244939
3.44080201 0.01501321
3.44085213 0.00338065
3.44090226 0.00134053
3.44095238 0.00381114
3.44100251 0.00116658
3.44105263 0.00072040
3.44110276 0.00051695
3.44115288 0.00039639
3.44120301 0.00031210
3.44125313 0.00023798
3.44130326 0.00011449
3.44135338 0.00054098
3.44140351 0.00029792
3.44150376 0.00392914
3.44155388 0.00019462
3.44160401 0.00019606
3.44165414 0.00019862
3.44170426 0.00025447
3.44175439 0.00103460
3.44180451 0.00771159
3.44185464 0.00103981
3.44190476 0.00065965
3.44195489 0.00059277
3.44200501 0.00062250
3.44205514 0.00073436
3.44210526 0.00098705
3.44215539 0.00161880
3.44220551 0.00403378
3.44225564 0.03970721
3.44230576 0.00855506
3.44235589 0.00116173
3.44240602 0.00036646
3.44245614 0.00015955
3.44250627 0.00008637
3.44255639 0.00005786
3.44260652 0.00004820
3.44265664 0.00004963
3.44270677 0.00006007
3.44275689 0.00008741
3.44280702 0.00016272
3.44285714 0.01869008
3.44290727 0.00001963
3.44295739 0.00004664
3.44300752 0.00008092
3.44305764 0.00012826
3.44310777 0.00020311
3.44315789 0.00033578
3.44325815 0.00104136
3.44330827 0.00146106
3.44335840 0.00119959
3.44340852 0.00072990
3.44345865 0.00044687
3.44350877 0.00029527
3.44355890 0.00021087
3.44365915 0.00013220
3.44370927 0.00011471
3.44375940 0.00010791
3.44380952 0.00011709
3.44385965 0.00022450
3.44390977 0.00086267
3.44395990 0.00006089
3.44401003 0.00005041
3.44411028 0.00005552
3.44416040 0.00006217
3.44421053 0.00007279
3.44426065 0.00009043
3.44431078 0.00012229
3.44436090 0.00018919
3.44441103 0.00037409
3.44446115 0.00128853
3.44451128 0.00395215
3.44456140 0.00048698
3.44461153 0.00013593
3.44466165 0.00145067
3.44476190 0.00002282
3.44481203 0.00001928
3.44486216 0.00001919
3.44491228 0.06321849
3.44496241 0.00002722
3.44501253 0.00003818
3.44506266 0.00006554
3.44511278 0.00024909
3.44516291 0.00025475
3.44521303 0.00006132
3.44526316 0.00009963
3.44531328 0.00021414
3.44536341 0.00065712
3.44541353 0.00678022
3.44546366 0.00232364
3.44551378 0.00041530
3.44556391 0.00017717
3.44561404 0.00010782
3.44566416 0.00008554
3.44571429 0.00008847
3.44576441 0.00012091
3.44581454 0.00023145
3.44586466 0.00080921
3.44591479 0.08077685
3.44596491 0.00112725
3.44601504 0.00026536
3.44606516 0.00011856
3.44611529 0.00006986
3.44616541 0.00004723
3.44621554 0.00003525
3.44626566 0.00002832
3.44631579 0.00002416
3.44636591 0.00002168
3.44641604 0.00002032
3.44646617 0.00001528
3.44651629 0.00001989
3.44656642 0.00002055
3.44661654 0.00002174
3.44671679 0.00002599
3.44676692 0.00002957
3.44681704 0.00003558
3.44686717 0.00005021
3.44691729 0.00016128
3.44696742 0.00049947
3.44711779 0.00002575
3.44716792 0.00007970
3.44721805 0.00009132
3.44726817 0.00010680
3.44731830 0.00012716
3.44736842 0.00015427
3.44741855 0.00019153
3.44746867 0.00024504
3.44751880 0.00032716
3.44756892 0.00046665
3.44761905 0.00074490
3.44766917 0.00149818
3.44771930 0.00591223
3.44776942 0.05572762
3.44781955 0.00114707
3.44786967 0.00016045
3.44791980 0.00002383
3.44796992 0.00002293
3.44802005 0.00006935
3.44807018 0.00014967
3.44812030 0.00027281
3.44817043 0.00046514
3.44822055 0.00078495
3.44827068 0.00136724
3.44832080 0.00258661
3.44837093 0.00577010
3.44842105 0.01854895
3.44857143 0.01357666
3.44862155 0.00584998
3.44867168 0.00328060
3.44872180 0.00212419
3.44877193 0.00150294
3.44882206 0.00112965
3.44887218 0.00088879
3.44892231 0.00072502
3.44897243 0.00061250
3.44902256 0.00053993
3.44907268 0.00050316
3.44912281 0.00046424
3.44922306 0.00169240
3.44927318 0.00014343
3.44932331 0.00008981
3.44937343 0.00004511
3.44942356 0.00004421
3.44947368 0.00003068
3.44952381 0.00001521
3.44957393 0.00000911
3.44962406 0.00003694
3.44967419 0.00021064
3.44972431 0.00151932
3.44982456 0.00415444
3.44987469 0.00160778
3.44992481 0.00090432
3.44997494 0.00062844
3.45002506 0.00050867
3.45007519 0.00039996
3.45012531 0.00034381
3.45017544 0.00030414
3.45022556 0.00025415
3.45027569 0.00026138
3.45032581 0.00025591
3.45037594 0.00026987
3.45042607 0.00033394
3.45047619 0.00062296
3.45052632 0.00467747
3.45057644 0.00468694
3.45062657 0.00074151
3.45067669 0.00038642
3.45072682 0.00028002
3.45077694 0.00023307
3.45082707 0.00020858
3.45087719 0.00019606
3.45092732 0.00019344
3.45097744 0.00020782
3.45102757 0.00031047
3.45107769 0.00822889
3.45112782 0.00019066
3.45117794 0.00016380
3.45127820 0.00020480
3.45132832 0.00023435
3.45137845 0.00041702
3.45142857 0.00089093
3.45147870 0.00355750
3.45152882 0.00981754
3.45157895 0.00158935
3.45162907 0.00061586
3.45167920 0.00035498
3.45172932 0.00024879
3.45177945 0.00019479
3.45182957 0.00016315
3.45187970 0.00014277
3.45192982 0.00012866
3.45197995 0.00011834
3.45203008 0.00011046
3.45208020 0.00010417
3.45213033 0.00009899
3.45218045 0.00009454
3.45223058 0.00009050
3.45228070 0.00008638
3.45233083 0.00008151
3.45243108 0.00008579
3.45248120 0.00008052
3.45253133 0.00007513
3.45258145 0.00006803
3.45263158 0.00047676
3.45268170 0.00011007
3.45273183 0.00009595
3.45278195 0.00000515
3.45283208 0.00008958
3.45288221 0.00008900
3.45293233 0.00008930
3.45298246 0.00009050
3.45303258 0.00014712
3.45308271 0.00009702
3.45313283 0.00002908
3.45318296 0.00011194
3.45323308 0.00012735
3.45328321 0.00015570
3.45333333 0.00021643
3.45338346 0.00040516
3.45343358 0.00185481
3.45353383 0.00030501
3.45358396 0.00010184
3.45363409 0.00005849
3.45368421 0.00004346
3.45373434 0.00003637
3.45378446 0.00003187
3.45383459 0.00002807
3.45388471 0.00002385
3.45393484 0.00001926
3.45398496 0.00001323
3.45403509 0.00000716
3.45408521 0.00001264
3.45413534 0.00024866
3.45418546 0.00818100
3.45423559 0.00054058
3.45428571 0.00027719
3.45433584 0.06270573
3.45438596 0.00017392
3.45443609 0.00015913
3.45448622 0.00015248
3.45458647 0.00015491
3.45463659 0.00016325
3.45468672 0.00017827
3.45473684 0.00020418
3.45478697 0.00025198
3.45483709 0.00035707
3.45488722 0.00067593
3.45493734 0.00371872
3.45498747 0.00337689
3.45503759 0.00027171
3.45508772 0.00010919
3.45513784 0.00008663
3.45518797 0.00009187
3.45523810 0.00010928
3.45528822 0.00013881
3.45533835 0.00018927
3.45538847 0.00029571
3.45543860 0.00018578
3.45548872 0.00076108
3.45553885 0.00285532
3.45563910 0.00310271
3.45568922 0.00073342
3.45573935 0.00032362
3.45578947 0.00018613
3.45583960 0.00012475
3.45588972 0.00009261
3.45593985 0.00007410
3.45598997 0.00006266
3.45604010 0.00005517
3.45609023 0.00005045
3.45614035 0.00004712
3.45619048 0.00004491
3.45624060 0.00004270
3.45629073 0.00004186
3.45634085 0.00004164
3.45639098 0.00004189
3.45644110 0.00004199
3.45649123 0.00004253
3.45654135 0.00004326
3.45659148 0.00004428
3.45664160 0.00004563
3.45669173 0.00004722
3.45674185 0.00004941
3.45679198 0.00005260
3.45684211 0.00005652
3.45689223 0.00006193
3.45694236 0.00006974
3.45699248 0.00008181
3.45704261 0.00010234
3.45714286 0.00025026
3.45719298 0.00076692
3.45724311 0.01962218
3.45729323 0.00044524
3.45734336 0.00010583
3.45739348 0.00005013
3.45744361 0.00003415
3.45754386 0.00002864
3.45759398 0.00003493
3.45764411 0.00008756
3.45769424 0.00851094
3.45774436 0.00010655
3.45779449 0.00004815
3.45784461 0.00009929
3.45789474 0.00004481
3.45794486 0.00003761
3.45799499 0.00003214
3.45804511 0.00094050
3.45809524 0.00015318
3.45814536 0.00009472
3.45819549 0.00007702
3.45824561 0.00008139
3.45829574 0.00008227
3.45834586 0.00008534
3.45844612 0.00009620
3.45849624 0.00010408
3.45854637 0.00011408
3.45859649 0.00012658
3.45864662 0.00014248
3.45869674 0.00016298
3.45874687 0.00018994
3.45879699 0.00022642
3.45884712 0.00027755
3.45889724 0.00035264
3.45894737 0.00046999
3.45899749 0.00067010
3.45904762 0.00105839
3.45909774 0.00198823
3.45914787 0.00531570
3.45919799 0.03661404
3.45924812 0.01747394
3.45929825 0.00303122
3.45939850 0.00050825
3.45944862 0.00027218
3.45954887 0.00009060
3.45959900 0.00005307
3.45964912 0.00003163
3.45969925 0.00002202
3.45974937 0.00002428
3.45979950 0.00004367
3.45984962 0.00009690
3.45989975 0.00023750
3.45994987 0.00069021
3.46000000 0.00323207


==> figures/data/arf/8tube/polysubinterval/k_0.0001.dat <==
3.44000000 0.00062226
3.44005013 0.00064421
3.44010025 0.00068161
3.44015038 0.00073424
3.44020050 0.00080433
3.44025063 0.00089498
3.44030075 0.00100843
3.44035088 0.00115610
3.44040100 0.00135840
3.44045113 0.00164255
3.44050125 0.00205479
3.44055138 0.00267829
3.44060150 0.00366412
3.44065163 0.00526338
3.44070175 0.00768977
3.44075188 0.01018558
3.44080201 0.01068046
3.44085213 0.01005025
3.44090226 0.01014330
3.44095238 0.00925853
3.44100251 0.00682515
3.44105263 0.00474143
3.44110276 0.00346517
3.44115288 0.00273736
3.44120301 0.00234533
3.44125313 0.00219569
3.44130326 0.00225756
3.44135338 0.00229141
3.44140351 0.00222183
3.44145363 0.00230898
3.44150376 0.00259187
3.44155388 0.00312241
3.44160401 0.00405556
3.44165414 0.00574062
3.44170426 0.00883129
3.44175439 0.01340739
3.44180451 0.01488261
3.44185464 0.01103531
3.44190476 0.00781028
3.44195489 0.00651048
3.44200501 0.00655617
3.44205514 0.00776302
3.44210526 0.01049803
3.44215539 0.01579263
3.44220551 0.02490319
3.44225564 0.03404255
3.44230576 0.03083031
3.44235589 0.02016277
3.44240602 0.01243222
3.44245614 0.00806156
3.44250627 0.00558601
3.44255639 0.00411166
3.44260652 0.00319390
3.44265664 0.00261551
3.44270677 0.00227925
3.44275689 0.00216836
3.44280702 0.00228891
3.44285714 0.00231051
3.44290727 0.00187833
3.44295739 0.00148417
3.44300752 0.00126713
3.44305764 0.00116285
3.44310777 0.00113143
3.44315789 0.00115559
3.44320802 0.00122185
3.44325815 0.00129499
3.44330827 0.00131564
3.44335840 0.00124440
3.44340852 0.00111243
3.44345865 0.00098122
3.44350877 0.00088086
3.44355890 0.00082048
3.44360902 0.00080112
3.44365915 0.00082920
3.44370927 0.00092525
3.44375940 0.00114020
3.44380952 0.00157663
3.44385965 0.00227866
3.44390977 0.00259401
3.44395990 0.00201371
3.44401003 0.00141801
3.44406015 0.00108211
3.44411028 0.00091012
3.44416040 0.00082728
3.44421053 0.00079915
3.44426065 0.00081379
3.44431078 0.00087406
3.44436090 0.00099724
3.44441103 0.00121204
3.44446115 0.00150663
3.44451128 0.00169764
3.44456140 0.00162986
3.44461153 0.00148354
3.44466165 0.00140374
3.44471178 0.00140635
3.44476190 0.00148015
3.44481203 0.00162312
3.44486216 0.00184753
3.44491228 0.00218518
3.44496241 0.00270094
3.44501253 0.00352029
3.44506266 0.00483801
3.44511278 0.00657482
3.44516291 0.00755295
3.44521303 0.00790071
3.44526316 0.00947989
3.44531328 0.01326440
3.44536341 0.01971592
3.44541353 0.02564093
3.44546366 0.02315837
3.44551378 0.01565840
3.44556391 0.01007725
3.44561404 0.00697085
3.44566416 0.00542658
3.44571429 0.00491540
3.44576441 0.00536593
3.44581454 0.00718373
3.44586466 0.01105849
3.44591479 0.01465645
3.44596491 0.01194781
3.44601504 0.00746224
3.44606516 0.00473024
3.44611529 0.00324436
3.44616541 0.00239075
3.44621554 0.00186378
3.44626566 0.00151734
3.44631579 0.00127849
3.44636591 0.00110790
3.44641604 0.00098315
3.44646617 0.00089080
3.44651629 0.00082256
3.44656642 0.00077329
3.44661654 0.00074004
3.44666667 0.00072187
3.44671679 0.00071987
3.44676692 0.00073897
3.44681704 0.00079143
3.44686717 0.00090132
3.44691729 0.00107375
3.44696742 0.00116054
3.44701754 0.00108102
3.44706767 0.00100962
3.44711779 0.00099911
3.44716792 0.00103706
3.44721805 0.00111513
3.44726817 0.00123388
3.44731830 0.00140236
3.44736842 0.00163885
3.44741855 0.00197611
3.44746867 0.00247364
3.44751880 0.00324355
3.44756892 0.00451010
3.44761905 0.00673671
3.44766917 0.01077868
3.44771930 0.01688145
3.44776942 0.01941647
3.44781955 0.01419589
3.44786967 0.00898273
3.44791980 0.00615972
3.44796992 0.00482365
3.44802005 0.00429972
3.44807018 0.00429202
3.44812030 0.00471292
3.44817043 0.00561017
3.44822055 0.00717184
3.44827068 0.00980272
3.44832080 0.01428660
3.44837093 0.02198072
3.44842105 0.03392536
3.44847118 0.04294006
3.44852130 0.04277345
3.44857143 0.03063631
3.44862155 0.02024760
3.44867168 0.01371287
3.44872180 0.00976132
3.44877193 0.00729784
3.44882206 0.00569792
3.44887218 0.00462206
3.44892231 0.00388495
3.44897243 0.00338482
3.44902256 0.00307297
3.44907268 0.00294342
3.44912281 0.00302393
3.44917293 0.00324486
3.44922306 0.00307723
3.44927318 0.00248825
3.44932331 0.00210041
3.44937343 0.00196044
3.44942356 0.00199964
3.44947368 0.00219797
3.44952381 0.00261305
3.44957393 0.00338939
3.44962406 0.00485506
3.44967419 0.00769346
3.44972431 0.01271925
3.44977444 0.01719184
3.44982456 0.01445404
3.44987469 0.00929707
3.44992481 0.00600893
3.44997494 0.00420743
3.45002506 0.00319471
3.45007519 0.00260216
3.45012531 0.00225642
3.45017544 0.00207476
3.45022556 0.00202762
3.45027569 0.00212135
3.45032581 0.00240698
3.45037594 0.00301437
3.45042607 0.00423311
3.45047619 0.00656512
3.45052632 0.00966274
3.45057644 0.00958679
3.45062657 0.00641357
3.45067669 0.00402671
3.45072682 0.00273156
3.45077694 0.00202963
3.45082707 0.00163389
3.45087719 0.00141619
3.45092732 0.00133432
3.45097744 0.00142108
3.45102757 0.00180745
3.45107769 0.00219183
3.45112782 0.00171376
3.45117794 0.00131990
3.45122807 0.00118647
3.45127820 0.00120462
3.45132832 0.00135568
3.45137845 0.00168729
3.45142857 0.00229113
3.45147870 0.00308218
3.45152882 0.00325627
3.45157895 0.00247910
3.45162907 0.00168704
3.45167920 0.00119967
3.45172932 0.00092057
3.45177945 0.00075478
3.45182957 0.00065093
3.45187970 0.00058280
3.45192982 0.00053667
3.45197995 0.00050503
3.45203008 0.00048365
3.45208020 0.00047023
3.45213033 0.00046371
3.45218045 0.00046421
3.45223058 0.00047328
3.45228070 0.00049425
3.45233083 0.00052675
3.45238095 0.00054969
3.45243108 0.00057254
3.45248120 0.00063674
3.45253133 0.00076975
3.45258145 0.00097525
3.45263158 0.00106266
3.45268170 0.00089237
3.45273183 0.00073443
3.45278195 0.00066548
3.45283208 0.00065260
3.45288221 0.00067405
3.45293233 0.00072223
3.45298246 0.00079710
3.45303258 0.00090232
3.45308271 0.00104748
3.45313283 0.00125624
3.45318296 0.00156816
3.45323308 0.00205214
3.45328321 0.00283575
3.45333333 0.00414861
3.45338346 0.00627317
3.45343358 0.00880342
3.45348371 0.00936549
3.45358396 0.00490457
3.45363409 0.00341811
3.45368421 0.00256393
3.45373434 0.00208624
3.45378446 0.00183814
3.45383459 0.00174996
3.45388471 0.00180062
3.45393484 0.00200965
3.45398496 0.00244827
3.45403509 0.00327436
3.45408521 0.00474304
3.45413534 0.00675944
3.45418546 0.00740681
3.45428571 0.00362454
3.45433584 0.00253404
3.45438596 0.00194945
3.45443609 0.00166303
3.45448622 0.00155639
3.45453634 0.00157612
3.45458647 0.00169514
3.45463659 0.00194142
3.45468672 0.00237383
3.45473684 0.00310032
3.45478697 0.00433880
3.45483709 0.00650047
3.45488722 0.01010662
3.45493734 0.01429834
3.45498747 0.01453399
3.45503759 0.01050544
3.45508772 0.00685867
3.45513784 0.00468515
3.45518797 0.00349669
3.45523810 0.00288676
3.45528822 0.00266078
3.45533835 0.00276686
3.45538847 0.00324425
3.45543860 0.00413301
3.45548872 0.00563889
3.45553885 0.00803744
3.45558897 0.00972417
3.45563910 0.00829495
3.45568922 0.00570322
3.45573935 0.00382979
3.45578947 0.00269512
3.45583960 0.00200444
3.45588972 0.00156294
3.45593985 0.00126683
3.45598997 0.00105888
3.45604010 0.00090735
3.45609023 0.00079343
3.45614035 0.00070561
3.45619048 0.00063658
3.45624060 0.00058131
3.45629073 0.00053666
3.45634085 0.00050021
3.45639098 0.00047043
3.45644110 0.00044614
3.45649123 0.00042665
3.45654135 0.00041134
3.45659148 0.00039998
3.45664160 0.00039253
3.45669173 0.00038923
3.45674185 0.00039063
3.45679198 0.00039777
3.45684211 0.00041254
3.45689223 0.00043786
3.45694236 0.00047895
3.45699248 0.00054474
3.45704261 0.00065059
3.45709273 0.00082127
3.45714286 0.00108361
3.45719298 0.00140822
3.45724311 0.00159354
3.45729323 0.00145330
3.45734336 0.00116269
3.45739348 0.00092542
3.45744361 0.00078249
3.45749373 0.00072123
3.45754386 0.00073783
3.45759398 0.00085228
3.45764411 0.00107488
3.45769424 0.00120273
3.45774436 0.00099891
3.45779449 0.00076180
3.45784461 0.00064287
3.45789474 0.00060514
3.45794486 0.00063765
3.45799499 0.00075399
3.45804511 0.00087580
3.45809524 0.00080075
3.45814536 0.00064318
3.45819549 0.00054105
3.45824561 0.00048863
3.45829574 0.00046481
3.45834586 0.00045801
3.45839599 0.00046282
3.45844612 0.00047699
3.45849624 0.00049997
3.45854637 0.00053238
3.45859649 0.00057589
3.45864662 0.00063340
3.45869674 0.00070943
3.45874687 0.00081109
3.45879699 0.00094972
3.45884712 0.00114393
3.45889724 0.00142562
3.45894737 0.00185222
3.45899749 0.00253254
3.45904762 0.00368039
3.45909774 0.00569969
3.45914787 0.00907172
3.45919799 0.01269917
3.45924812 0.01227238
3.45929825 0.00861751
3.45934837 0.00565950
3.45939850 0.00393077
3.45944862 0.00296272
3.45949875 0.00241978
3.45954887 0.00212895
3.45959900 0.00200795
3.45964912 0.00202434
3.45969925 0.00217991
3.45974937 0.00251151
3.45979950 0.00310988
3.45984962 0.00417189
3.45989975 0.00612797
3.45994987 0.00989152
3.46000000 0.01659290


==> figures/data/arf/8tube/polysubinterval/k_0.001.dat <==
3.44000000 0.00320261
3.44005013 0.00327439
3.44010025 0.00334928
3.44015038 0.00342705
3.44020050 0.00350741
3.44025063 0.00358990
3.44030075 0.00367400
3.44035088 0.00375906
3.44040100 0.00384435
3.44045113 0.00392907
3.44050125 0.00401239
3.44055138 0.00409351
3.44060150 0.00417170
3.44065163 0.00424638
3.44070175 0.00431715
3.44075188 0.00438384
3.44080201 0.00444658
3.44085213 0.00450573
3.44090226 0.00456191
3.44095238 0.00461593
3.44100251 0.00466875
3.44105263 0.00472136
3.44110276 0.00477475
3.44115288 0.00482986
3.44120301 0.00488742
3.44125313 0.00494800
3.44130326 0.00501195
3.44135338 0.00507933
3.44140351 0.00514997
3.44145363 0.00522343
3.44150376 0.00529904
3.44155388 0.00537591
3.44160401 0.00545300
3.44165414 0.00552911
3.44170426 0.00560297
3.44175439 0.00567324
3.44180451 0.00573855
3.44185464 0.00579753
3.44190476 0.00584880
3.44195489 0.00589096
3.44200501 0.00592265
3.44205514 0.00594255
3.44210526 0.00594944
3.44215539 0.00594224
3.44220551 0.00592021
3.44225564 0.00588284
3.44230576 0.00583015
3.44235589 0.00576252
3.44240602 0.00568081
3.44245614 0.00558641
3.44250627 0.00548090
3.44255639 0.00536623
3.44260652 0.00524448
3.44265664 0.00511774
3.44270677 0.00498799
3.44275689 0.00485726
3.44280702 0.00472714
3.44285714 0.00459912
3.44290727 0.00447451
3.44295739 0.00435426
3.44300752 0.00423926
3.44305764 0.00413008
3.44310777 0.00402727
3.44315789 0.00393098
3.44320802 0.00384197
3.44325815 0.00375999
3.44330827 0.00368510
3.44335840 0.00361757
3.44340852 0.00355731
3.44345865 0.00350433
3.44350877 0.00345850
3.44355890 0.00341977
3.44360902 0.00338795
3.44365915 0.00336287
3.44370927 0.00334427
3.44375940 0.00333208
3.44380952 0.00332594
3.44385965 0.00332569
3.44390977 0.00333111
3.44395990 0.00334209
3.44401003 0.00335850
3.44406015 0.00338028
3.44411028 0.00340742
3.44416040 0.00343993
3.44421053 0.00347781
3.44426065 0.00352115
3.44431078 0.00356988
3.44436090 0.00362394
3.44441103 0.00368319
3.44446115 0.00374744
3.44451128 0.00381636
3.44456140 0.00388951
3.44461153 0.00396639
3.44466165 0.00404643
3.44471178 0.00412875
3.44476190 0.00421286
3.44481203 0.00429760
3.44486216 0.00438210
3.44491228 0.00446534
3.44496241 0.00454627
3.44501253 0.00462385
3.44506266 0.00469696
3.44511278 0.00476461
3.44516291 0.00482587
3.44521303 0.00487997
3.44526316 0.00492614
3.44531328 0.00496397
3.44536341 0.00499312
3.44541353 0.00501345
3.44546366 0.00502506
3.44551378 0.00502812
3.44556391 0.00502293
3.44561404 0.00500987
3.44566416 0.00498933
3.44571429 0.00496168
3.44576441 0.00492729
3.44581454 0.00488649
3.44586466 0.00483977
3.44591479 0.00478759
3.44596491 0.00473062
3.44601504 0.00466950
3.44606516 0.00460533
3.44611529 0.00453918
3.44616541 0.00447237
3.44621554 0.00440618
3.44626566 0.00434202
3.44631579 0.00428129
3.44636591 0.00422526
3.44641604 0.00417511
3.44646617 0.00413209
3.44651629 0.00409713
3.44656642 0.00407099
3.44661654 0.00405438
3.44666667 0.00404798
3.44671679 0.00405226
3.44676692 0.00406761
3.44681704 0.00409432
3.44686717 0.00413262
3.44691729 0.00418271
3.44696742 0.00424464
3.44701754 0.00431839
3.44706767 0.00440384
3.44711779 0.00450098
3.44716792 0.00460926
3.44721805 0.00472839
3.44726817 0.00485764
3.44731830 0.00499636
3.44736842 0.00514348
3.44741855 0.00529796
3.44746867 0.00545847
3.44751880 0.00562377
3.44756892 0.00579229
3.44761905 0.00596291
3.44766917 0.00613429
3.44771930 0.00630524
3.44776942 0.00647486
3.44781955 0.00664261
3.44786967 0.00680771
3.44791980 0.00696954
3.44796992 0.00712776
3.44802005 0.00728139
3.44807018 0.00742949
3.44812030 0.00757055
3.44817043 0.00770287
3.44822055 0.00782419
3.44827068 0.00793212
3.44832080 0.00802410
3.44837093 0.00809780
3.44842105 0.00815101
3.44847118 0.00818450
3.44852130 0.00818995
3.44857143 0.00817428
3.44862155 0.00813627
3.44867168 0.00807643
3.44872180 0.00799777
3.44877193 0.00790219
3.44882206 0.00779300
3.44887218 0.00767331
3.44892231 0.00754650
3.44897243 0.00741558
3.44902256 0.00728353
3.44907268 0.00715286
3.44912281 0.00702586
3.44917293 0.00690426
3.44922306 0.00678943
3.44927318 0.00668220
3.44932331 0.00658306
3.44937343 0.00649183
3.44942356 0.00640814
3.44947368 0.00633106
3.44952381 0.00625930
3.44957393 0.00619163
3.44962406 0.00612639
3.44967419 0.00606189
3.44972431 0.00599728
3.44977444 0.00593077
3.44982456 0.00586184
3.44987469 0.00578995
3.44992481 0.00571496
3.44997494 0.00563705
3.45002506 0.00555661
3.45007519 0.00547416
3.45012531 0.00539033
3.45017544 0.00530550
3.45022556 0.00522041
3.45027569 0.00513506
3.45032581 0.00504970
3.45037594 0.00496432
3.45042607 0.00487881
3.45047619 0.00479310
3.45052632 0.00470709
3.45057644 0.00462075
3.45062657 0.00453421
3.45067669 0.00444763
3.45072682 0.00436129
3.45077694 0.00427555
3.45082707 0.00419084
3.45087719 0.00410739
3.45092732 0.00402555
3.45097744 0.00394536
3.45102757 0.00386689
3.45107769 0.00379006
3.45112782 0.00371474
3.45117794 0.00364077
3.45122807 0.00356793
3.45127820 0.00349588
3.45132832 0.00342543
3.45137845 0.00335575
3.45142857 0.00328719
3.45147870 0.00322001
3.45152882 0.00315440
3.45157895 0.00309066
3.45162907 0.00302915
3.45167920 0.00297023
3.45172932 0.00291427
3.45177945 0.00286161
3.45182957 0.00281257
3.45187970 0.00276740
3.45192982 0.00272629
3.45197995 0.00268939
3.45203008 0.00265680
3.45208020 0.00262852
3.45213033 0.00260455
3.45218045 0.00258485
3.45223058 0.00256935
3.45228070 0.00255795
3.45233083 0.00255057
3.45238095 0.00254710
3.45243108 0.00254745
3.45248120 0.00255151
3.45253133 0.00255919
3.45258145 0.00257037
3.45263158 0.00258499
3.45268170 0.00260283
3.45273183 0.00262388
3.45278195 0.00264790
3.45283208 0.00267476
3.45288221 0.00270418
3.45293233 0.00273590
3.45298246 0.00276961
3.45303258 0.00280493
3.45308271 0.00284147
3.45313283 0.00287877
3.45318296 0.00291636
3.45323308 0.00295379
3.45328321 0.00299061
3.45333333 0.00302638
3.45338346 0.00306070
3.45343358 0.00309322
3.45348371 0.00312371
3.45353383 0.00315190
3.45358396 0.00317772
3.45363409 0.00320107
3.45368421 0.00322196
3.45373434 0.00324041
3.45378446 0.00325657
3.45383459 0.00327054
3.45388471 0.00328249
3.45393484 0.00329262
3.45398496 0.00330123
3.45403509 0.00330851
3.45408521 0.00331484
3.45413534 0.00332055
3.45418546 0.00332603
3.45423559 0.00333164
3.45428571 0.00333777
3.45433584 0.00334475
3.45438596 0.00335284
3.45443609 0.00336228
3.45448622 0.00337301
3.45453634 0.00338502
3.45458647 0.00339806
3.45463659 0.00341175
3.45468672 0.00342568
3.45473684 0.00343922
3.45478697 0.00345180
3.45483709 0.00346281
3.45488722 0.00347164
3.45493734 0.00347783
3.45498747 0.00348097
3.45503759 0.00348070
3.45508772 0.00347688
3.45513784 0.00346940
3.45518797 0.00345824
3.45523810 0.00344344
3.45528822 0.00342507
3.45533835 0.00340320
3.45538847 0.00337790
3.45543860 0.00334923
3.45548872 0.00331722
3.45553885 0.00328196
3.45558897 0.00324351
3.45563910 0.00320200
3.45568922 0.00315758
3.45573935 0.00311050
3.45578947 0.00306102
3.45583960 0.00300960
3.45588972 0.00295655
3.45593985 0.00290235
3.45598997 0.00284745
3.45604010 0.00279232
3.45609023 0.00273741
3.45614035 0.00268314
3.45619048 0.00262990
3.45624060 0.00257803
3.45629073 0.00252784
3.45634085 0.00247959
3.45639098 0.00243347
3.45644110 0.00238967
3.45649123 0.00234832
3.45654135 0.00230950
3.45659148 0.00227329
3.45664160 0.00223972
3.45669173 0.00220883
3.45674185 0.00218059
3.45679198 0.00215501
3.45684211 0.00213201
3.45689223 0.00211157
3.45694236 0.00209362
3.45699248 0.00207810
3.45704261 0.00206495
3.45709273 0.00205404
3.45714286 0.00204532
3.45719298 0.00203867
3.45724311 0.00203402
3.45729323 0.00203128
3.45734336 0.00203036
3.45739348 0.00203117
3.45744361 0.00203365
3.45749373 0.00203775
3.45754386 0.00204345
3.45759398 0.00205073
3.45764411 0.00205962
3.45769424 0.00207017
3.45774436 0.00208245
3.45779449 0.00209664
3.45784461 0.00211289
3.45789474 0.00213132
3.45794486 0.00215226
3.45799499 0.00217594
3.45804511 0.00220269
3.45809524 0.00223281
3.45814536 0.00226671
3.45819549 0.00230478
3.45824561 0.00234743
3.45829574 0.00239514
3.45834586 0.00244836
3.45839599 0.00250759
3.45844612 0.00257334
3.45849624 0.00264606
3.45854637 0.00272621
3.45859649 0.00281423
3.45864662 0.00291043
3.45869674 0.00301505
3.45874687 0.00312822
3.45879699 0.00324980
3.45884712 0.00337949
3.45889724 0.00351671
3.45894737 0.00366057
3.45899749 0.00380984
3.45904762 0.00396299
3.45909774 0.00411818
3.45914787 0.00427334
3.45919799 0.00442624
3.45924812 0.00457461
3.45929825 0.00471620
3.45934837 0.00484895
3.45939850 0.00497096
3.45944862 0.00508060
3.45949875 0.00517645
3.45954887 0.00525727
3.45959900 0.00532197
3.45964912 0.00536948
3.45969925 0.00539888
3.45974937 0.00540929
3.45979950 0.00540001
3.45984962 0.00537056
3.45989975 0.00532094
3.45994987 0.00525159
3.46000000 0.00516357


==> figures/data/arf/8tube/polysubinterval/k_0.01.dat <==
3.44000000 0.00398463
3.44005013 0.00397859
3.44010025 0.00397253
3.44015038 0.00396647
3.44020050 0.00396039
3.44025063 0.00395431
3.44030075 0.00394821
3.44035088 0.00394211
3.44040100 0.00393600
3.44045113 0.00392988
3.44050125 0.00392375
3.44055138 0.00391762
3.44060150 0.00391148
3.44065163 0.00390534
3.44070175 0.00389919
3.44075188 0.00389304
3.44080201 0.00388689
3.44085213 0.00388074
3.44090226 0.00387458
3.44095238 0.00386843
3.44100251 0.00386228
3.44105263 0.00385614
3.44110276 0.00384999
3.44115288 0.00384386
3.44120301 0.00383773
3.44125313 0.00383160
3.44130326 0.00382549
3.44135338 0.00381939
3.44140351 0.00381330
3.44145363 0.00380722
3.44150376 0.00380116
3.44155388 0.00379511
3.44160401 0.00378908
3.44165414 0.00378307
3.44170426 0.00377708
3.44175439 0.00377111
3.44180451 0.00376517
3.44185464 0.00375925
3.44190476 0.00375336
3.44195489 0.00374750
3.44200501 0.00374167
3.44205514 0.00373587
3.44210526 0.00373010
3.44215539 0.00372438
3.44220551 0.00371869
3.44225564 0.00371303
3.44230576 0.00370743
3.44235589 0.00370186
3.44240602 0.00369634
3.44245614 0.00369087
3.44250627 0.00368545
3.44255639 0.00368008
3.44260652 0.00367476
3.44265664 0.00366951
3.44270677 0.00366430
3.44275689 0.00365916
3.44280702 0.00365408
3.44285714 0.00364907
3.44290727 0.00364412
3.44295739 0.00363924
3.44300752 0.00363442
3.44305764 0.00362969
3.44310777 0.00362503
3.44315789 0.00362040
3.44320802 0.00361594
3.44325815 0.00361153
3.44330827 0.00360717
3.44335840 0.00360292
3.44340852 0.00359866
3.44345865 0.00359468
3.44350877 0.00359071
3.44355890 0.00358681
3.44360902 0.00358301
3.44365915 0.00357931
3.44370927 0.00357565
3.44375940 0.00357221
3.44380952 0.00356883
3.44385965 0.00356553
3.44390977 0.00356235
3.44395990 0.00355926
3.44401003 0.00355631
3.44406015 0.00355346
3.44411028 0.00355072
3.44416040 0.00354810
3.44421053 0.00354559
3.44426065 0.00354320
3.44431078 0.00354092
3.44436090 0.00353878
3.44441103 0.00353673
3.44446115 0.00353482
3.44451128 0.00353304
3.44456140 0.00353137
3.44461153 0.00352983
3.44466165 0.00352841
3.44471178 0.00352712
3.44476190 0.00352595
3.44481203 0.00352491
3.44486216 0.00352400
3.44491228 0.00352321
3.44496241 0.00352255
3.44501253 0.00352202
3.44506266 0.00352161
3.44511278 0.00352132
3.44516291 0.00352116
3.44521303 0.00352113
3.44526316 0.00352122
3.44531328 0.00352144
3.44536341 0.00352177
3.44541353 0.00352224
3.44546366 0.00352282
3.44551378 0.00352351
3.44556391 0.00352434
3.44561404 0.00352527
3.44566416 0.00352632
3.44571429 0.00352749
3.44576441 0.00352877
3.44581454 0.00353016
3.44586466 0.00353166
3.44591479 0.00353326
3.44596491 0.00353498
3.44601504 0.00353679
3.44606516 0.00353872
3.44611529 0.00354072
3.44616541 0.00354283
3.44621554 0.00354503
3.44626566 0.00354732
3.44631579 0.00354972
3.44636591 0.00355219
3.44641604 0.00355475
3.44646617 0.00355738
3.44651629 0.00356010
3.44656642 0.00356289
3.44661654 0.00356575
3.44666667 0.00356869
3.44671679 0.00357170
3.44676692 0.00357476
3.44681704 0.00357789
3.44686717 0.00358108
3.44691729 0.00358433
3.44696742 0.00358761
3.44701754 0.00359097
3.44706767 0.00359435
3.44711779 0.00359781
3.44716792 0.00360129
3.44721805 0.00360481
3.44726817 0.00360836
3.44731830 0.00361195
3.44736842 0.00361557
3.44741855 0.00361921
3.44746867 0.00362288
3.44751880 0.00362657
3.44756892 0.00363028
3.44761905 0.00363400
3.44766917 0.00363774
3.44771930 0.00364149
3.44776942 0.00364525
3.44781955 0.00364901
3.44786967 0.00365277
3.44791980 0.00365655
3.44796992 0.00366030
3.44802005 0.00366407
3.44807018 0.00366783
3.44812030 0.00367158
3.44817043 0.00367531
3.44822055 0.00367903
3.44827068 0.00368275
3.44832080 0.00368644
3.44837093 0.00369012
3.44842105 0.00369377
3.44847118 0.00369726
3.44852130 0.00370102
3.44857143 0.00370461
3.44862155 0.00370816
3.44867168 0.00371169
3.44872180 0.00371519
3.44877193 0.00371866
3.44882206 0.00372210
3.44887218 0.00372551
3.44892231 0.00372888
3.44897243 0.00373221
3.44902256 0.00373551
3.44907268 0.00373877
3.44912281 0.00374199
3.44917293 0.00374517
3.44922306 0.00374831
3.44927318 0.00375141
3.44932331 0.00375447
3.44937343 0.00375749
3.44942356 0.00376046
3.44947368 0.00376339
3.44952381 0.00376628
3.44957393 0.00376912
3.44962406 0.00377192
3.44967419 0.00377466
3.44972431 0.00377738
3.44977444 0.00378005
3.44982456 0.00378267
3.44987469 0.00378525
3.44992481 0.00378778
3.44997494 0.00379027
3.45002506 0.00379271
3.45007519 0.00379510
3.45012531 0.00379745
3.45017544 0.00379976
3.45022556 0.00380203
3.45027569 0.00380425
3.45032581 0.00380642
3.45037594 0.00380856
3.45042607 0.00381065
3.45047619 0.00381270
3.45052632 0.00381471
3.45057644 0.00381667
3.45062657 0.00381860
3.45067669 0.00382049
3.45072682 0.00382234
3.45077694 0.00382415
3.45082707 0.00382592
3.45087719 0.00382766
3.45092732 0.00382936
3.45097744 0.00383103
3.45102757 0.00383266
3.45107769 0.00383426
3.45112782 0.00383582
3.45117794 0.00383736
3.45122807 0.00383886
3.45127820 0.00384032
3.45132832 0.00384179
3.45137845 0.00384320
3.45142857 0.00384460
3.45147870 0.00384596
3.45152882 0.00384731
3.45157895 0.00384863
3.45162907 0.00384993
3.45167920 0.00385121
3.45172932 0.00385246
3.45177945 0.00385370
3.45182957 0.00385493
3.45187970 0.00385613
3.45192982 0.00385733
3.45197995 0.00385851
3.45203008 0.00385967
3.45208020 0.00386083
3.45213033 0.00386198
3.45218045 0.00386312
3.45223058 0.00386425
3.45228070 0.00386538
3.45233083 0.00386650
3.45238095 0.00386762
3.45243108 0.00386875
3.45248120 0.00386987
3.45253133 0.00387099
3.45258145 0.00387212
3.45263158 0.00387325
3.45268170 0.00387438
3.45273183 0.00387553
3.45278195 0.00387668
3.45283208 0.00387784
3.45288221 0.00387902
3.45293233 0.00388021
3.45298246 0.00388141
3.45303258 0.00388263
3.45308271 0.00388387
3.45313283 0.00388513
3.45318296 0.00388641
3.45323308 0.00388771
3.45328321 0.00388904
3.45333333 0.00389039
3.45338346 0.00389177
3.45343358 0.00389318
3.45348371 0.00389461
3.45353383 0.00389608
3.45358396 0.00389758
3.45363409 0.00389912
3.45368421 0.00390069
3.45373434 0.00390230
3.45378446 0.00390395
3.45383459 0.00390564
3.45388471 0.00390738
3.45393484 0.00390916
3.45398496 0.00391098
3.45403509 0.00391285
3.45408521 0.00391477
3.45413534 0.00391673
3.45418546 0.00391875
3.45423559 0.00392083
3.45428571 0.00392295
3.45433584 0.00392513
3.45438596 0.00392737
3.45443609 0.00392967
3.45448622 0.00393203
3.45453634 0.00393445
3.45458647 0.00393694
3.45463659 0.00393949
3.45468672 0.00394210
3.45473684 0.00394478
3.45478697 0.00394753
3.45483709 0.00395035
3.45488722 0.00395325
3.45493734 0.00395621
3.45498747 0.00395925
3.45503759 0.00396237
3.45508772 0.00396556
3.45513784 0.00396883
3.45518797 0.00397217
3.45523810 0.00397560
3.45528822 0.00397911
3.45533835 0.00398270
3.45538847 0.00398638
3.45543860 0.00399014
3.45548872 0.00399399
3.45553885 0.00399792
3.45558897 0.00400194
3.45563910 0.00400605
3.45568922 0.00401025
3.45573935 0.00401453
3.45578947 0.00401891
3.45583960 0.00402338
3.45588972 0.00402795
3.45593985 0.00403260
3.45598997 0.00403735
3.45604010 0.00404219
3.45609023 0.00404713
3.45614035 0.00405216
3.45619048 0.00405729
3.45624060 0.00406251
3.45629073 0.00406782
3.45634085 0.00407323
3.45639098 0.00407873
3.45644110 0.00408433
3.45649123 0.00409002
3.45654135 0.00409581
3.45659148 0.00410169
3.45664160 0.00410766
3.45669173 0.00411372
3.45674185 0.00411987
3.45679198 0.00412612
3.45684211 0.00413245
3.45689223 0.00413887
3.45694236 0.00414537
3.45699248 0.00415196
3.45704261 0.00415863
3.45709273 0.00416538
3.45714286 0.00417221
3.45719298 0.00417912
3.45724311 0.00418610
3.45729323 0.00419316
3.45734336 0.00420028
3.45739348 0.00420747
3.45744361 0.00421473
3.45749373 0.00422204
3.45754386 0.00422941
3.45759398 0.00423684
3.45764411 0.00424431
3.45769424 0.00425184
3.45774436 0.00425940
3.45779449 0.00426700
3.45784461 0.00427464
3.45789474 0.00428230
3.45794486 0.00428999
3.45799499 0.00429770
3.45804511 0.00430542
3.45809524 0.00431316
3.45814536 0.00432089
3.45819549 0.00432863
3.45824561 0.00433636
3.45829574 0.00434407
3.45834586 0.00435177
3.45839599 0.00435944
3.45844612 0.00436709
3.45849624 0.00437469
3.45854637 0.00438225
3.45859649 0.00438976
3.45864662 0.00439722
3.45869674 0.00440461
3.45874687 0.00441193
3.45879699 0.00441917
3.45884712 0.00442633
3.45889724 0.00443341
3.45894737 0.00444038
3.45899749 0.00444725
3.45904762 0.00445401
3.45909774 0.00446066
3.45914787 0.00446718
3.45919799 0.00447357
3.45924812 0.00447983
3.45929825 0.00448594
3.45934837 0.00449190
3.45939850 0.00449771
3.45944862 0.00450336
3.45949875 0.00450885
3.45954887 0.00451416
3.45959900 0.00451929
3.45964912 0.00452425
3.45969925 0.00452901
3.45974937 0.00453359
3.45979950 0.00453797
3.45984962 0.00454215
3.45989975 0.00454613
3.45994987 0.00454990
3.46000000 0.00455346


==> figures/data/arf/8tube/polysubinterval/k_0.1.dat <==
3.44000000 0.00354070
3.44005013 0.00354210
3.44010025 0.00354349
3.44015038 0.00354487
3.44020050 0.00354625
3.44025063 0.00354762
3.44030075 0.00354898
3.44035088 0.00355033
3.44040100 0.00355167
3.44045113 0.00355301
3.44050125 0.00355434
3.44055138 0.00355566
3.44060150 0.00355696
3.44065163 0.00355827
3.44070175 0.00355956
3.44075188 0.00356084
3.44080201 0.00356211
3.44085213 0.00356338
3.44090226 0.00356463
3.44095238 0.00356588
3.44100251 0.00356711
3.44105263 0.00356834
3.44110276 0.00356955
3.44115288 0.00357076
3.44120301 0.00357195
3.44125313 0.00357314
3.44130326 0.00357431
3.44135338 0.00357548
3.44140351 0.00357663
3.44145363 0.00357777
3.44150376 0.00357891
3.44155388 0.00358003
3.44160401 0.00358114
3.44165414 0.00358224
3.44170426 0.00358333
3.44175439 0.00358440
3.44180451 0.00358547
3.44185464 0.00358652
3.44190476 0.00358757
3.44195489 0.00358860
3.44200501 0.00358962
3.44205514 0.00359062
3.44210526 0.00359162
3.44215539 0.00359260
3.44220551 0.00359357
3.44225564 0.00359453
3.44230576 0.00359548
3.44235589 0.00359642
3.44240602 0.00359734
3.44245614 0.00359825
3.44250627 0.00359915
3.44255639 0.00360003
3.44260652 0.00360090
3.44265664 0.00360176
3.44270677 0.00360261
3.44275689 0.00360344
3.44280702 0.00360427
3.44285714 0.00360507
3.44290727 0.00360587
3.44295739 0.00360665
3.44300752 0.00360741
3.44305764 0.00360818
3.44310777 0.00360892
3.44315789 0.00360961
3.44320802 0.00361037
3.44325815 0.00361106
3.44330827 0.00361177
3.44335840 0.00361244
3.44340852 0.00361304
3.44345865 0.00361376
3.44350877 0.00361441
3.44355890 0.00361502
3.44360902 0.00361563
3.44365915 0.00361623
3.44370927 0.00361678
3.44375940 0.00361738
3.44380952 0.00361794
3.44385965 0.00361849
3.44390977 0.00361902
3.44395990 0.00361955
3.44401003 0.00362004
3.44406015 0.00362053
3.44411028 0.00362101
3.44416040 0.00362148
3.44421053 0.00362193
3.44426065 0.00362237
3.44431078 0.00362280
3.44436090 0.00362322
3.44441103 0.00362361
3.44446115 0.00362400
3.44451128 0.00362437
3.44456140 0.00362473
3.44461153 0.00362508
3.44466165 0.00362542
3.44471178 0.00362574
3.44476190 0.00362606
3.44481203 0.00362636
3.44486216 0.00362664
3.44491228 0.00362692
3.44496241 0.00362718
3.44501253 0.00362743
3.44506266 0.00362767
3.44511278 0.00362789
3.44516291 0.00362811
3.44521303 0.00362831
3.44526316 0.00362850
3.44531328 0.00362868
3.44536341 0.00362885
3.44541353 0.00362900
3.44546366 0.00362915
3.44551378 0.00362928
3.44556391 0.00362941
3.44561404 0.00362952
3.44566416 0.00362963
3.44571429 0.00362971
3.44576441 0.00362979
3.44581454 0.00362986
3.44586466 0.00362992
3.44591479 0.00362997
3.44596491 0.00363001
3.44601504 0.00363004
3.44606516 0.00363006
3.44611529 0.00363007
3.44616541 0.00363007
3.44621554 0.00363006
3.44626566 0.00363005
3.44631579 0.00363002
3.44636591 0.00362998
3.44641604 0.00362994
3.44646617 0.00362989
3.44651629 0.00362983
3.44656642 0.00362976
3.44661654 0.00362968
3.44666667 0.00362960
3.44671679 0.00362950
3.44676692 0.00362940
3.44681704 0.00362930
3.44686717 0.00362918
3.44691729 0.00362906
3.44696742 0.00362893
3.44701754 0.00362880
3.44706767 0.00362866
3.44711779 0.00362851
3.44716792 0.00362835
3.44721805 0.00362819
3.44726817 0.00362803
3.44731830 0.00362786
3.44736842 0.00362768
3.44741855 0.00362750
3.44746867 0.00362731
3.44751880 0.00362712
3.44756892 0.00362692
3.44761905 0.00362672
3.44766917 0.00362652
3.44771930 0.00362631
3.44776942 0.00362609
3.44781955 0.00362588
3.44786967 0.00362565
3.44791980 0.00362543
3.44796992 0.00362520
3.44802005 0.00362498
3.44807018 0.00362474
3.44812030 0.00362451
3.44817043 0.00362427
3.44822055 0.00362403
3.44827068 0.00362379
3.44832080 0.00362355
3.44837093 0.00362330
3.44842105 0.00362305
3.44847118 0.00362268
3.44852130 0.00362256
3.44857143 0.00362231
3.44862155 0.00362206
3.44867168 0.00362180
3.44872180 0.00362156
3.44877193 0.00362130
3.44882206 0.00362105
3.44887218 0.00362080
3.44892231 0.00362055
3.44897243 0.00362030
3.44902256 0.00362006
3.44907268 0.00361981
3.44912281 0.00361956
3.44917293 0.00361932
3.44922306 0.00361908
3.44927318 0.00361883
3.44932331 0.00361859
3.44937343 0.00361836
3.44942356 0.00361812
3.44947368 0.00361789
3.44952381 0.00361766
3.44957393 0.00361744
3.44962406 0.00361721
3.44967419 0.00361699
3.44972431 0.00361678
3.44977444 0.00361656
3.44982456 0.00361636
3.44987469 0.00361615
3.44992481 0.00361595
3.44997494 0.00361575
3.45002506 0.00361556
3.45007519 0.00361538
3.45012531 0.00361519
3.45017544 0.00361502
3.45022556 0.00361484
3.45027569 0.00361468
3.45032581 0.00361452
3.45037594 0.00361436
3.45042607 0.00361421
3.45047619 0.00361407
3.45052632 0.00361393
3.45057644 0.00361380
3.45062657 0.00361368
3.45067669 0.00361356
3.45072682 0.00361345
3.45077694 0.00361335
3.45082707 0.00361325
3.45087719 0.00361317
3.45092732 0.00361308
3.45097744 0.00361301
3.45102757 0.00361295
3.45107769 0.00361289
3.45112782 0.00361284
3.45117794 0.00361280
3.45122807 0.00361276
3.45127820 0.00361274
3.45132832 0.00361272
3.45137845 0.00361272
3.45142857 0.00361272
3.45147870 0.00361273
3.45152882 0.00361275
3.45157895 0.00361278
3.45162907 0.00361282
3.45167920 0.00361287
3.45172932 0.00361293
3.45177945 0.00361300
3.45182957 0.00361308
3.45187970 0.00361317
3.45192982 0.00361327
3.45197995 0.00361338
3.45203008 0.00361350
3.45208020 0.00361363
3.45213033 0.00361377
3.45218045 0.00361393
3.45223058 0.00361409
3.45228070 0.00361426
3.45233083 0.00361445
3.45238095 0.00361465
3.45243108 0.00361486
3.45248120 0.00361508
3.45253133 0.00361531
3.45258145 0.00361556
3.45263158 0.00361582
3.45268170 0.00361608
3.45273183 0.00361637
3.45278195 0.00361666
3.45283208 0.00361697
3.45288221 0.00361728
3.45293233 0.00361762
3.45298246 0.00361796
3.45303258 0.00361832
3.45308271 0.00361869
3.45313283 0.00361907
3.45318296 0.00361946
3.45323308 0.00361987
3.45328321 0.00362029
3.45333333 0.00362073
3.45338346 0.00362118
3.45343358 0.00362164
3.45348371 0.00362212
3.45353383 0.00362261
3.45358396 0.00362311
3.45363409 0.00362363
3.45368421 0.00362416
3.45373434 0.00362471
3.45378446 0.00362527
3.45383459 0.00362584
3.45388471 0.00362643
3.45393484 0.00362704
3.45398496 0.00362765
3.45403509 0.00362829
3.45408521 0.00362893
3.45413534 0.00362959
3.45418546 0.00363027
3.45423559 0.00363096
3.45428571 0.00363167
3.45433584 0.00363239
3.45438596 0.00363312
3.45443609 0.00363388
3.45448622 0.00363464
3.45453634 0.00363542
3.45458647 0.00363622
3.45463659 0.00363703
3.45468672 0.00363786
3.45473684 0.00363871
3.45478697 0.00363957
3.45483709 0.00364044
3.45488722 0.00364133
3.45493734 0.00364224
3.45498747 0.00364316
3.45503759 0.00364410
3.45508772 0.00364505
3.45513784 0.00364602
3.45518797 0.00364701
3.45523810 0.00364801
3.45528822 0.00364903
3.45533835 0.00365006
3.45538847 0.00365111
3.45543860 0.00365218
3.45548872 0.00365326
3.45553885 0.00365436
3.45558897 0.00365547
3.45563910 0.00365660
3.45568922 0.00365775
3.45573935 0.00365892
3.45578947 0.00366010
3.45583960 0.00366130
3.45588972 0.00366251
3.45593985 0.00366374
3.45598997 0.00366499
3.45604010 0.00366626
3.45609023 0.00366754
3.45614035 0.00366883
3.45619048 0.00367015
3.45624060 0.00367148
3.45629073 0.00367283
3.45634085 0.00367419
3.45639098 0.00367558
3.45644110 0.00367698
3.45649123 0.00367839
3.45654135 0.00367983
3.45659148 0.00368128
3.45664160 0.00368274
3.45669173 0.00368423
3.45674185 0.00368573
3.45679198 0.00368725
3.45684211 0.00368878
3.45689223 0.00369034
3.45694236 0.00369191
3.45699248 0.00369349
3.45704261 0.00369510
3.45709273 0.00369672
3.45714286 0.00369836
3.45719298 0.00370001
3.45724311 0.00370169
3.45729323 0.00370338
3.45734336 0.00370509
3.45739348 0.00370681
3.45744361 0.00370855
3.45749373 0.00371031
3.45754386 0.00371209
3.45759398 0.00371388
3.45764411 0.00371569
3.45769424 0.00371752
3.45774436 0.00371937
3.45779449 0.00372123
3.45784461 0.00372311
3.45789474 0.00372501
3.45794486 0.00372693
3.45799499 0.00372886
3.45804511 0.00373081
3.45809524 0.00373278
3.45814536 0.00373476
3.45819549 0.00373677
3.45824561 0.00373879
3.45829574 0.00374082
3.45834586 0.00374288
3.45839599 0.00374495
3.45844612 0.00374704
3.45849624 0.00374915
3.45854637 0.00375127
3.45859649 0.00375341
3.45864662 0.00375557
3.45869674 0.00375775
3.45874687 0.00375994
3.45879699 0.00376215
3.45884712 0.00376438
3.45889724 0.00376662
3.45894737 0.00376889
3.45899749 0.00377117
3.45904762 0.00377346
3.45909774 0.00377578
3.45914787 0.00377811
3.45919799 0.00378046
3.45924812 0.00378283
3.45929825 0.00378521
3.45934837 0.00378761
3.45939850 0.00379003
3.45944862 0.00379246
3.45949875 0.00379492
3.45954887 0.00379739
3.45959900 0.00379988
3.45964912 0.00380238
3.45969925 0.00380490
3.45974937 0.00380744
3.45979950 0.00381000
3.45984962 0.00381257
3.45989975 0.00381517
3.45994987 0.00381778
3.46000000 0.00382040


==> figures/data/arf/8tube/ref0_p5_C1config.dat <==
3.11000000 0.00021145
3.11061327 0.00004324
3.11122653 0.00009037
3.11183980 0.00007206
3.11245307 0.00005456
3.11306633 0.00017485
3.11367960 0.00054966
3.11429287 0.13512559
3.11490613 0.00017754
3.11551940 0.00023774
3.11613267 0.02083399
3.11674593 0.00035127
3.11735920 0.00015551
3.11797247 0.00034796
3.11858573 0.00008515
3.12042553 0.00005253
3.12103880 0.00031902
3.12165207 0.00002800
3.12226533 0.00001656
3.12287860 0.00003678
3.12349186 0.00002726
3.12410513 0.00005597
3.12471840 0.00003672
3.12533166 0.00003737
3.12594493 0.00023594
3.12655820 0.00014975
3.12717146 0.00122761
3.12778473 0.00000778
3.12839800 0.00002042
3.12901126 0.00006413
3.12962453 0.00028387
3.13023780 0.00319401
3.13085106 0.00003470
3.13146433 0.00000872
3.13207760 0.00140457
3.13269086 0.00005870
3.13330413 0.00001663
3.13391740 0.00006548
3.13453066 0.00002131
3.13514393 0.00002038
3.13575720 0.00004811
3.13637046 0.00002966
3.13698373 0.00004809
3.13759700 0.00087116
3.13821026 0.00004897
3.13882353 0.00018861
3.13943680 0.00351181
3.14005006 0.00780488
3.14066333 0.05617266
3.14127660 0.00086543
3.14188986 0.00906534
3.14250313 0.00000886
3.14311640 0.00074103
3.14372966 0.00016890
3.14434293 0.00004813
3.14495620 0.00019067
3.14556946 0.00303999
3.14618273 0.00028004
3.14679599 0.00003290
3.14740926 0.00006760
3.14802253 0.00016683
3.14863579 0.00078781
3.14924906 0.07970968
3.14986233 0.00074206
3.15047559 0.00001040
3.15108886 0.00087637
3.15170213 0.00544594
3.15231539 0.00438169
3.15292866 0.00272251
3.15354193 0.00016803
3.15415519 0.00007755
3.15476846 0.00004799
3.15538173 0.00004104
3.15599499 0.00006304
3.15660826 0.00072321
3.15722153 0.00021048
3.15783479 0.00049825
3.15844806 0.00007022
3.15906133 0.00054098
3.15967459 0.00027335
3.16028786 0.00001400
3.16090113 0.01168379
3.16151439 0.00032374
3.16212766 0.01153489
3.16274093 0.00613628
3.16335419 0.00093207
3.16396746 0.00163714
3.16458073 0.00082391
3.16519399 0.00100248
3.16580726 0.00947649
3.16642053 0.01068030
3.16703379 0.00031062
3.16764706 0.00007039
3.16826033 0.00036825
3.16887359 0.00008126
3.16948686 0.00062981
3.17010013 0.00116202
3.17071339 0.00026548
3.17132666 0.00053775
3.17193992 0.00052456
3.17255319 0.00074992
3.17316646 0.00007353
3.17377972 0.00003993
3.17439299 0.00006130
3.17500626 0.00058611
3.17561952 0.00145251
3.17684606 0.00018675
3.17745932 0.00010993
3.17807259 0.00012567
3.17929912 0.00081586
3.17991239 0.00047945
3.18052566 0.00071563
3.18113892 0.00122122
3.18175219 0.00977147
3.18236546 0.00358260
3.18297872 0.00034356
3.18359199 0.00007425
3.18420526 0.00003708
3.18481852 0.00019904
3.18543179 0.01324682
3.18604506 0.00024920
3.18665832 0.00039482
3.18727159 0.00006663
3.18788486 0.00002777
3.18849812 0.00057807
3.18911139 0.00009930
3.18972466 0.00009178
3.19033792 0.00021800
3.19095119 0.00259061
3.19156446 0.02090671
3.19217772 0.00068743
3.19279099 0.14286197
3.19340426 0.00082561
3.19401752 0.00318727
3.19463079 0.00087341
3.19524406 0.00264135
3.19585732 0.00059982
3.19647059 0.00067752
3.19708385 0.00330426
3.19769712 0.00175915
3.19831039 0.01347224
3.19892365 0.00618135
3.19953692 0.00008179
3.20015019 0.00372080
3.20076345 0.00020121
3.20137672 0.00169604
3.20198999 0.00022462
3.20260325 0.00005421
3.20321652 0.00003463
3.20382979 0.00004372
3.20444305 0.00012553
3.20505632 0.00049205
3.20566959 0.00099574
3.20628285 0.00029186
3.20689612 0.00024092
3.20750939 0.00510738
3.20812265 0.00861606
3.20873592 0.00029363
3.20934919 0.00018959
3.20996245 0.00025892
3.21057572 0.00038161
3.21118899 0.00078049
3.21180225 0.00057680
3.21241552 0.00161505
3.21302879 0.00258016
3.21364205 0.00889566
3.21425532 0.00565540
3.21486859 0.00253474
3.21548185 0.00322782
3.21609512 0.00187146
3.21670839 0.00107604
3.21732165 0.00086462
3.21793492 0.00045328
3.21854819 0.00041997
3.21916145 0.00043608
3.21977472 0.00053775
3.22038798 0.00104789
3.22100125 0.07472746
3.22161452 0.00004471
3.22222778 0.00056960
3.22284105 0.00007343
3.22345432 0.00051393
3.22406758 0.00008442
3.22468085 0.82856915
3.22529412 0.00054755
3.22590738 0.00003906
3.22652065 0.00005035
3.22713392 0.00001844
3.22774718 0.00001475
3.22836045 0.00001610
3.22897372 0.00007035
3.22958698 0.00000684
3.23020025 0.00001576
3.23081352 0.00001014
3.23142678 0.00001119
3.23204005 0.00000658
3.23265332 0.00000757
3.23326658 0.00011033
3.23387985 0.00000755
3.23449312 0.00000934
3.23510638 0.00057759
3.23571965 0.00000637
3.23633292 0.00000588
3.23694618 0.00000668
3.23755945 0.00000820
3.23817272 0.00001686
3.23878598 0.00006969
3.23939925 0.00016249
3.24001252 0.00046059
3.24062578 0.00001823
3.24123905 0.00002506
3.24185232 0.00001853
3.24246558 0.00002794
3.24307885 0.00000980
3.24369212 0.00009011
3.24430538 0.00017059
3.24491865 0.00004575
3.24553191 0.00001916
3.24614518 0.33201657
3.24675845 0.00014029
3.24737171 0.00001793
3.24798498 0.00000290
3.24859825 0.00000341
3.24921151 0.00000436
3.24982478 0.00000616
3.25043805 0.00004356
3.25105131 0.00010733
3.25166458 0.00016384
3.25227785 0.00044056
3.25289111 0.05698762
3.25350438 0.00071101
3.25411765 0.00030118
3.25473091 0.00008926
3.25534418 0.00009190
3.25595745 0.00006373
3.25657071 0.00004682
3.25718398 0.00003595
3.25779725 0.00004833
3.25841051 0.00004470
3.25902378 0.00004465
3.25963705 0.00003904
3.26025031 0.00008636
3.26086358 0.00002939
3.26147685 0.00004929
3.26209011 0.00011149
3.26270338 0.00007699
3.26331665 0.00017523
3.26392991 0.00001500
3.26454318 0.00006387
3.26515645 0.00042928
3.26576971 0.00072541
3.26638298 0.00016576
3.26699625 0.00003066
3.26760951 0.00005582
3.26822278 0.00001805
3.26883605 0.00017775
3.26944931 0.00768751
3.27006258 0.00016037
3.27067584 0.00003371
3.27128911 0.00008268
3.27190238 0.00007510
3.27251564 0.00002635
3.27312891 0.00122243
3.27374218 0.00196430
3.27435544 0.00004699
3.27496871 0.00001170
3.27558198 0.00003626
3.27619524 0.00014692
3.27680851 0.00497813
3.27742178 0.00311485
3.27803504 0.00148654
3.27864831 0.00027009
3.27926158 0.00024350
3.27987484 0.00373922
3.28048811 0.00018528
3.28110138 0.00374874
3.28171464 0.00149501
3.28232791 0.00031147
3.28294118 0.00018653
3.28355444 0.00019544
3.28416771 0.00005068
3.28478098 0.00014456
3.28539424 0.00024759
3.28600751 0.00059568
3.28662078 0.00626152
3.28723404 0.00085281
3.28784731 0.00005661
3.28846058 0.00881003
3.28907384 0.00042480
3.28968711 0.00462901
3.29030038 0.00029846
3.29091364 0.00029087
3.29152691 0.00007353
3.29214018 0.00005432
3.29275344 0.00002653
3.29336671 0.00066009
3.29397997 0.00008841
3.29459324 0.00022713
3.29520651 0.00003073
3.29581977 0.00815736
3.29643304 0.00007948
3.29704631 0.00012026
3.29765957 0.00009673
3.29827284 0.00001182
3.29888611 0.01254572
3.30011264 0.01449238
3.30072591 0.19461505
3.30133917 0.00016900
3.30256571 0.00201730
3.30317897 0.00563484
3.30379224 0.00054081
3.30440551 0.00029390
3.30563204 0.00024225
3.30624531 0.00021799
3.30747184 0.00003305
3.30808511 0.01202264
3.30869837 0.00069323
3.30931164 0.00027937
3.30992491 0.00664826
3.31115144 0.00014178
3.31176471 0.00006923
3.31237797 0.00006866
3.31299124 0.00005200
3.31360451 0.00010936
3.31421777 0.00099933
3.31483104 0.00004216
3.31544431 0.00125318
3.31605757 0.00033354
3.31667084 0.00004196
3.31728411 0.00002404
3.31789737 0.00002110
3.31851064 0.00002131
3.31912390 0.00002815
3.31973717 0.00015272
3.32035044 0.00047703
3.32096370 0.00152457
3.32157697 0.00005144
3.32219024 0.00001865
3.32280350 0.00001372
3.32341677 0.00005951
3.32403004 0.00002995
3.32464330 0.00006773
3.32525657 0.00259033
3.32586984 0.00002384
3.32648310 0.00005744
3.32709637 0.00018622
3.32770964 0.00001317
3.32832290 0.00041007
3.32893617 0.00014174
3.32954944 0.00005552
3.33016270 0.00003707
3.33077597 0.00004853
3.33138924 0.00064982
3.33200250 0.00317017
3.33261577 0.00078610
3.33322904 0.00003876
3.33384230 0.00021376
3.33445557 0.00065270
3.33506884 0.00029064
3.33568210 0.00030756
3.33629537 0.00005070
3.33690864 0.00008309
3.33752190 0.00001577
3.33813517 0.00000653
3.33874844 0.00000929
3.33936170 0.00001364
3.33997497 0.00001343
3.34058824 0.00002561
3.34120150 0.00002052
3.34181477 0.00007508
3.34242804 0.00022539
3.34304130 0.00009057
3.34365457 0.00011050
3.34426783 0.00010271
3.34488110 0.00002899
3.34549437 0.00005369
3.34610763 0.05564486
3.34672090 0.00042020
3.34733417 0.00005385
3.34794743 0.00032938
3.34856070 0.00013742
3.34917397 0.00012941
3.34978723 0.00015326
3.35040050 0.00017008
3.35101377 0.00027903
3.35162703 0.00084630
3.35224030 0.00078034
3.35285357 0.00084511
3.35346683 0.00108912
3.35408010 0.00020182
3.35469337 0.00017255
3.35530663 0.05260135
3.35591990 0.00064602
3.35653317 0.30655846
3.35714643 0.00010570
3.35775970 0.00004239
3.35837297 0.00031221
3.35898623 0.00032598
3.35959950 0.00007421
3.36021277 0.00013387
3.36082603 0.01164779
3.36143930 0.00773130
3.36205257 0.00187930
3.36327910 0.00060993
3.36389237 0.00007368
3.36450563 0.00507378
3.36511890 0.00007539
3.36573217 0.00013134
3.36634543 0.00012913
3.36695870 0.00017758
3.36757196 0.00022260
3.36818523 0.00018446
3.36879850 0.00037482
3.36941176 0.00131167
3.37002503 0.00120143
3.37063830 0.00178579
3.37125156 0.00152055
3.37186483 0.00113793
3.37247810 0.00085051
3.37309136 0.00104172
3.37370463 0.00088327
3.37431790 0.00043101
3.37493116 0.00036850
3.37554443 0.00019004
3.37615770 0.00046253
3.37677096 0.00007866
3.37738423 0.00007561
3.37799750 0.00006815
3.37861076 0.00008506
3.37922403 0.00005682
3.37983730 0.00006238
3.38045056 0.00014139
3.38106383 0.00010808
3.38167710 0.03376003
3.38229036 0.00005028
3.38290363 0.00010055
3.38413016 0.00005856
3.38474343 0.00016972
3.38535670 0.00020780
3.38596996 0.00231760
3.38658323 0.00188885
3.38719650 0.00011338
3.38780976 0.00026947
3.38842303 0.00035563
3.38903630 0.00005088
3.38964956 0.00569590
3.39026283 0.00001968
3.39087610 0.00000987
3.39148936 0.00000679
3.39210263 0.00002097
3.39271589 0.00001715
3.39332916 0.00001170
3.39394243 0.00001188
3.39455569 0.00001501
3.39516896 0.00002653
3.39578223 0.00046841
3.39639549 0.00013708
3.39700876 0.00002180
3.39762203 0.00001952
3.39823529 0.00003117
3.39884856 0.00009624
3.39946183 0.00226488
3.40007509 0.00035258
3.40068836 0.00008301
3.40130163 0.00003856
3.40191489 0.00015180
3.40252816 0.00003647
3.40314143 0.00003023
3.40375469 0.00003983
3.40436796 0.00004691
3.40498123 0.00018913
3.40559449 0.00008531
3.40620776 0.00005827
3.40682103 0.00002475
3.40743429 0.00068489
3.40804756 0.00000512
3.40866083 0.00000869
3.40927409 0.00001388
3.40988736 0.00007869
3.41050063 0.00005378
3.41111389 0.00011904
3.41172716 0.00048329
3.41234043 0.00016952
3.41295369 0.00003012
3.41356696 0.00009002
3.41418023 0.00002459
3.41479349 0.00002781
3.41540676 0.00003499
3.41602003 0.00009518
3.41663329 0.00009792
3.41724656 0.00109010
3.41785982 0.00209303
3.41847309 0.00002377
3.41908636 0.00005388
3.41969962 0.00000883
3.42031289 0.00095960
3.42092616 0.00047344
3.42153942 0.00002366
3.42215269 0.00003333
3.42276596 0.00007604
3.42337922 0.00013865
3.42399249 0.00041701
3.42460576 0.00376948
3.42521902 0.00198204
3.42583229 0.00014284
3.42644556 0.00006786
3.42705882 0.00011303
3.42767209 0.00037629
3.42828536 0.00464678
3.42889862 0.00174457
3.42951189 0.00056879
3.43012516 0.00017568
3.43073842 0.00010797
3.43135169 0.00009972
3.43196496 0.00099364
3.43257822 0.00220954
3.43319149 0.03092744
3.43380476 0.00359724
3.43441802 0.00051072
3.43503129 0.00037437
3.43564456 0.06591463
3.43625782 0.00021998
3.43687109 0.00110423
3.43748436 0.00088566
3.43809762 0.00045805
3.43871089 0.00007441
3.43932416 0.00047898
3.43993742 0.00189726
3.44055069 0.00139899
3.44116395 0.07736425
3.44177722 0.00041209
3.44239049 0.00009023
3.44300375 0.00004094
3.44361702 0.00003297
3.44423029 0.00005857
3.44484355 0.00040291
3.44545682 0.00018706
3.44607009 0.00003510
3.44668335 0.01403053
3.44729662 0.00150342
3.44790989 0.00009607
3.44852315 0.00001320
3.44913642 0.00002385
3.44974969 0.00430790
3.45036295 0.00003862
3.45097622 0.00008090
3.45158949 0.00008720
3.45220275 0.00035467
3.45281602 0.00495668
3.45342929 0.00545974
3.45404255 0.00081164
3.45465582 0.00078169
3.45526909 0.00398404
3.45588235 0.00035595
3.45649562 0.00015721
3.45710889 0.00015564
3.45772215 0.00030418
3.45833542 0.00018883
3.45894869 0.00020567
3.45956195 0.00007845
3.46017522 0.00008917
3.46078849 0.00023298
3.46140175 0.00010138
3.46201502 0.00015259
3.46262829 0.00012478
3.46324155 0.00013267
3.46385482 0.00015188
3.46446809 0.00019446
3.46508135 0.00049107
3.46569462 0.00028282
3.46630788 0.00078306
3.46692115 0.00235985
3.46753442 0.38751621
3.46814768 0.00248970
3.46876095 0.00203757
3.46937422 0.00086865
3.46998748 0.00009606
3.47060075 0.00004706
3.47121402 0.00003965
3.47182728 0.00005898
3.47244055 0.00026872
3.47305382 0.00073155
3.47366708 0.00004524
3.47428035 0.00001414
3.47489362 0.00001985
3.47550688 0.00058434
3.47612015 0.00004394
3.47673342 0.00001655
3.47734668 0.00002251
3.47795995 0.00005932
3.47857322 0.00007896
3.47918648 0.00000298
3.47979975 0.00000829
3.48041302 0.00000281
3.48102628 0.02832255
3.48163955 0.00012231
3.48225282 0.00100547
3.48286608 0.00012221
3.48347935 0.00007907
3.48409262 0.00006900
3.48470588 0.00006226
3.48531915 0.00006441
3.48593242 0.00021791
3.48654568 0.00045569
3.48715895 0.00004242
3.48777222 0.00162310
3.48838548 0.00011709
3.48899875 0.00000666
3.48961202 0.00001879
3.49022528 0.00002454
3.49083855 0.00003263
3.49145181 0.00004474
3.49206508 0.00007173
3.49267835 0.00005322
3.49329161 0.00016627
3.49390488 0.00164623
3.49451815 0.00196677
3.49513141 0.00219147
3.49574468 0.00009438
3.49635795 0.00039703
3.49697121 0.00009984
3.49758448 0.00027304
3.49819775 0.00001558
3.49881101 0.00000998
3.49942428 0.00003512
3.50003755 0.00078809
3.50065081 0.00004347
3.50126408 0.00002848
3.50187735 0.00003038
3.50249061 0.00004382
3.50310388 0.00004954
3.50371715 0.00010750
3.50433041 0.00034713
3.50494368 0.00343555
3.50555695 0.00027297
3.50617021 0.05909995
3.50678348 0.00242648
3.50739675 0.03005894
3.50801001 0.00128587
3.50862328 0.00061332
3.50923655 0.00086199
3.50984981 0.00439403
3.51046308 0.00052703
3.51107635 0.00134390
3.51168961 0.00072350
3.51230288 0.00067818
3.51291615 0.00029504
3.51352941 0.00025769
3.51414268 0.00023890
3.51475594 0.00033849
3.51536921 0.00029020
3.51598248 0.00030932
3.51659574 0.00027661
3.51720901 0.00046124
3.51782228 0.00054686
3.51843554 0.00091866
3.51904881 0.00220151
3.51966208 0.00031485
3.52027534 0.02353384
3.52088861 0.00157928
3.52150188 0.00041261
3.52211514 0.00257875
3.52272841 0.00292192
3.52334168 0.00035423
3.52395494 0.00259136
3.52456821 0.03373258
3.52518148 0.00040396
3.52579474 0.00020001
3.52640801 0.00010976
3.52702128 0.00007738
3.52763454 0.00005032
3.52824781 0.00004613
3.52886108 0.00005852
3.52947434 0.00020117
3.53008761 0.00053109
3.53070088 0.00226585
3.53131414 0.00035758
3.53192741 0.00070980
3.53254068 0.00010658
3.53315394 0.00366149
3.53376721 0.00043337
3.53438048 0.00514131
3.53499374 0.00089394
3.53560701 0.00042174
3.53622028 0.00040335
3.53683354 0.00163294
3.53744681 0.00050534
3.53806008 0.00056938
3.53867334 0.00105595
3.53928661 0.00066859
3.53989987 0.00135770
3.54051314 0.00206908
3.54112641 0.00341480
3.54173967 0.00518695
3.54235294 0.00595850
3.54296621 0.00480187
3.54357947 0.00345962
3.54419274 0.00276103
3.54480601 0.00284041
3.54541927 0.00336175
3.54603254 0.00241268
3.54664581 0.00178800
3.54725907 0.00182174
3.54787234 0.00146339
3.54848561 0.08692892
3.54971214 0.01239881
3.55032541 0.00284296
3.55093867 0.00092316
3.55155194 0.00089892
3.55216521 0.00065720
3.55277847 0.00073248
3.55339174 0.00106779
3.55400501 0.00209931
3.55461827 0.00878883
3.55523154 0.03806659
3.55584481 0.31803414
3.55645807 0.00390766
3.55707134 0.00158951
3.55768461 0.00124083
3.55829787 0.00252411
3.55891114 0.00254728
3.55952441 0.04365948
3.56013767 0.00157979
3.56075094 0.00279150
3.56136421 0.04194735
3.56197747 0.00326461
3.56259074 0.00378880
3.56320401 0.00068908
3.56381727 0.00300433
3.56443054 0.00038070
3.56504380 0.00056676
3.56565707 0.00030783
3.56627034 0.00023987
3.56688360 0.00018075
3.56749687 0.00013845
3.56811014 0.00011473
3.56872340 0.00008523
3.56933667 0.00009995
3.56994994 0.00009241
3.57056320 0.00010915
3.57117647 0.00030429
3.57178974 0.40866682
3.57240300 0.00516629
3.57301627 0.00129178
3.57362954 0.00024116
3.57424280 0.00010179
3.57485607 0.00017281
3.57546934 0.00133428
3.57608260 0.00057798
3.57669587 0.00135606
3.57730914 0.00202588
3.57792240 0.00112335
3.57853567 0.00313012
3.57976220 0.00470955
3.58037547 0.00197200
3.58098874 0.00167853
3.58160200 0.00220608
3.58221527 0.00370613
3.58282854 0.00891438
3.58344180 0.03451877
3.58405507 0.70545465
3.58466834 0.16353942
3.58528160 0.03587095
3.58589487 0.01461006
3.58650814 0.04242298
3.58712140 0.02486872
3.58773467 0.54777096
3.58834793 0.03115698
3.58896120 0.04646100
3.58957447 0.11416818
3.59080100 0.11867659
3.59141427 0.01009190
3.59202753 0.00299682
3.59264080 0.42938665
3.59325407 0.07347568
3.59386733 0.00162021
3.59448060 0.04336069
3.59509387 0.00900639
3.59570713 0.00513417
3.59632040 0.00304897
3.59693367 0.00288453
3.59754693 0.00241288
3.59816020 0.00180719
3.59877347 0.00153463
3.59938673 0.00136752
3.60000000 0.00130776


==> figures/data/arf/8tube/ref0_p5_C1config_C.dat <==
3.44055069 0.00139899
3.44116395 0.07736425
3.44177722 0.00041209
3.44239049 0.00009023
3.44300375 0.00004094
3.44361702 0.00003297
3.44423029 0.00005857
3.44484355 0.00040291
3.44545682 0.00018706
3.44607009 0.00003510
3.44668335 0.01403053
3.44729662 0.00150342
3.44790989 0.00009607
3.44852315 0.00001320
3.44913642 0.00002385
3.44974969 0.00430790
3.45036295 0.00003862
3.45097622 0.00008090
3.45158949 0.00008720
3.45220275 0.00035467
3.45281602 0.00495668
3.45342929 0.00545974
3.45404255 0.00081164
3.45465582 0.00078169
3.45526909 0.00398404
3.45588235 0.00035595
3.45649562 0.00015721
3.45710889 0.00015564
3.45772215 0.00030418
3.45833542 0.00018883
3.45894869 0.00020567
3.45956195 0.00007845


==> figures/data/arf/8tube/ref0_p5_C1config_L.dat <==
3.11000000 0.00021145
3.11061327 0.00004324
3.11122653 0.00009037
3.11183980 0.00007206
3.11245307 0.00005456
3.11306633 0.00017485
3.11367960 0.00054966
3.11429287 0.13512559
3.11490613 0.00017754
3.11551940 0.00023774
3.11613267 0.02083399
3.11674593 0.00035127
3.11735920 0.00015551
3.11797247 0.00034796
3.11858573 0.00008515
3.12042553 0.00005253
3.12103880 0.00031902
3.12165207 0.00002800
3.12226533 0.00001656
3.12287860 0.00003678
3.12349186 0.00002726
3.12410513 0.00005597
3.12471840 0.00003672
3.12533166 0.00003737
3.12594493 0.00023594
3.12655820 0.00014975
3.12717146 0.00122761
3.12778473 0.00000778
3.12839800 0.00002042
3.12901126 0.00006413
3.12962453 0.00028387
3.13023780 0.00319401
3.13085106 0.00003470
3.13146433 0.00000872
3.13207760 0.00140457
3.13269086 0.00005870
3.13330413 0.00001663
3.13391740 0.00006548
3.13453066 0.00002131
3.13514393 0.00002038
3.13575720 0.00004811
3.13637046 0.00002966
3.13698373 0.00004809
3.13759700 0.00087116
3.13821026 0.00004897
3.13882353 0.00018861
3.13943680 0.00351181
3.14005006 0.00780488
3.14066333 0.05617266
3.14127660 0.00086543
3.14188986 0.00906534
3.14250313 0.00000886
3.14311640 0.00074103
3.14372966 0.00016890
3.14434293 0.00004813
3.14495620 0.00019067
3.14556946 0.00303999
3.14618273 0.00028004
3.14679599 0.00003290
3.14740926 0.00006760
3.14802253 0.00016683
3.14863579 0.00078781
3.14924906 0.07970968
3.14986233 0.00074206
3.15047559 0.00001040
3.15108886 0.00087637
3.15170213 0.00544594
3.15231539 0.00438169
3.15292866 0.00272251
3.15354193 0.00016803
3.15415519 0.00007755
3.15476846 0.00004799
3.15538173 0.00004104
3.15599499 0.00006304
3.15660826 0.00072321
3.15722153 0.00021048
3.15783479 0.00049825
3.15844806 0.00007022
3.15906133 0.00054098
3.15967459 0.00027335
3.16028786 0.00001400
3.16090113 0.01168379
3.16151439 0.00032374
3.16212766 0.01153489
3.16274093 0.00613628
3.16335419 0.00093207
3.16396746 0.00163714
3.16458073 0.00082391
3.16519399 0.00100248
3.16580726 0.00947649
3.16642053 0.01068030
3.16703379 0.00031062
3.16764706 0.00007039
3.16826033 0.00036825
3.16887359 0.00008126
3.16948686 0.00062981
3.17010013 0.00116202
3.17071339 0.00026548
3.17132666 0.00053775
3.17193992 0.00052456
3.17255319 0.00074992
3.17316646 0.00007353
3.17377972 0.00003993
3.17439299 0.00006130
3.17500626 0.00058611
3.17561952 0.00145251
3.17684606 0.00018675
3.17745932 0.00010993
3.17807259 0.00012567
3.17929912 0.00081586
3.17991239 0.00047945
3.18052566 0.00071563
3.18113892 0.00122122
3.18175219 0.00977147
3.18236546 0.00358260
3.18297872 0.00034356
3.18359199 0.00007425
3.18420526 0.00003708
3.18481852 0.00019904
3.18543179 0.01324682
3.18604506 0.00024920
3.18665832 0.00039482
3.18727159 0.00006663
3.18788486 0.00002777
3.18849812 0.00057807
3.18911139 0.00009930
3.18972466 0.00009178
3.19033792 0.00021800
3.19095119 0.00259061
3.19156446 0.02090671
3.19217772 0.00068743
3.19279099 0.14286197
3.19340426 0.00082561
3.19401752 0.00318727
3.19463079 0.00087341
3.19524406 0.00264135
3.19585732 0.00059982
3.19647059 0.00067752
3.19708385 0.00330426
3.19769712 0.00175915
3.19831039 0.01347224
3.19892365 0.00618135
3.19953692 0.00008179
3.20015019 0.00372080
3.20076345 0.00020121
3.20137672 0.00169604
3.20198999 0.00022462
3.20260325 0.00005421
3.20321652 0.00003463
3.20382979 0.00004372
3.20444305 0.00012553
3.20505632 0.00049205
3.20566959 0.00099574
3.20628285 0.00029186
3.20689612 0.00024092
3.20750939 0.00510738
3.20812265 0.00861606
3.20873592 0.00029363
3.20934919 0.00018959
3.20996245 0.00025892
3.21057572 0.00038161
3.21118899 0.00078049
3.21180225 0.00057680
3.21241552 0.00161505
3.21302879 0.00258016
3.21364205 0.00889566
3.21425532 0.00565540
3.21486859 0.00253474
3.21548185 0.00322782
3.21609512 0.00187146
3.21670839 0.00107604
3.21732165 0.00086462
3.21793492 0.00045328
3.21854819 0.00041997
3.21916145 0.00043608
3.21977472 0.00053775
3.22038798 0.00104789
3.22100125 0.07472746
3.22161452 0.00004471
3.22222778 0.00056960
3.22284105 0.00007343
3.22345432 0.00051393
3.22406758 0.00008442
3.22468085 0.82856915
3.22529412 0.00054755
3.22590738 0.00003906
3.22652065 0.00005035
3.22713392 0.00001844
3.22774718 0.00001475
3.22836045 0.00001610
3.22897372 0.00007035
3.22958698 0.00000684
3.23020025 0.00001576
3.23081352 0.00001014
3.23142678 0.00001119
3.23204005 0.00000658
3.23265332 0.00000757
3.23326658 0.00011033
3.23387985 0.00000755
3.23449312 0.00000934
3.23510638 0.00057759
3.23571965 0.00000637
3.23633292 0.00000588
3.23694618 0.00000668
3.23755945 0.00000820
3.23817272 0.00001686
3.23878598 0.00006969
3.23939925 0.00016249
3.24001252 0.00046059
3.24062578 0.00001823
3.24123905 0.00002506
3.24185232 0.00001853
3.24246558 0.00002794
3.24307885 0.00000980
3.24369212 0.00009011
3.24430538 0.00017059
3.24491865 0.00004575
3.24553191 0.00001916
3.24614518 0.33201657
3.24675845 0.00014029
3.24737171 0.00001793
3.24798498 0.00000290
3.24859825 0.00000341
3.24921151 0.00000436
3.24982478 0.00000616
3.25043805 0.00004356
3.25105131 0.00010733
3.25166458 0.00016384
3.25227785 0.00044056
3.25289111 0.05698762
3.25350438 0.00071101
3.25411765 0.00030118
3.25473091 0.00008926
3.25534418 0.00009190
3.25595745 0.00006373
3.25657071 0.00004682
3.25718398 0.00003595
3.25779725 0.00004833
3.25841051 0.00004470
3.25902378 0.00004465
3.25963705 0.00003904
3.26025031 0.00008636
3.26086358 0.00002939
3.26147685 0.00004929
3.26209011 0.00011149
3.26270338 0.00007699
3.26331665 0.00017523
3.26392991 0.00001500
3.26454318 0.00006387
3.26515645 0.00042928
3.26576971 0.00072541
3.26638298 0.00016576
3.26699625 0.00003066
3.26760951 0.00005582
3.26822278 0.00001805
3.26883605 0.00017775
3.26944931 0.00768751
3.27006258 0.00016037
3.27067584 0.00003371
3.27128911 0.00008268
3.27190238 0.00007510
3.27251564 0.00002635
3.27312891 0.00122243
3.27374218 0.00196430
3.27435544 0.00004699
3.27496871 0.00001170
3.27558198 0.00003626
3.27619524 0.00014692
3.27680851 0.00497813
3.27742178 0.00311485
3.27803504 0.00148654
3.27864831 0.00027009
3.27926158 0.00024350
3.27987484 0.00373922
3.28048811 0.00018528
3.28110138 0.00374874
3.28171464 0.00149501
3.28232791 0.00031147
3.28294118 0.00018653
3.28355444 0.00019544
3.28416771 0.00005068
3.28478098 0.00014456
3.28539424 0.00024759
3.28600751 0.00059568
3.28662078 0.00626152
3.28723404 0.00085281
3.28784731 0.00005661
3.28846058 0.00881003
3.28907384 0.00042480
3.28968711 0.00462901
3.29030038 0.00029846
3.29091364 0.00029087
3.29152691 0.00007353
3.29214018 0.00005432
3.29275344 0.00002653
3.29336671 0.00066009
3.29397997 0.00008841
3.29459324 0.00022713
3.29520651 0.00003073
3.29581977 0.00815736
3.29643304 0.00007948
3.29704631 0.00012026
3.29765957 0.00009673
3.29827284 0.00001182
3.29888611 0.01254572
3.30011264 0.01449238
3.30072591 0.19461505
3.30133917 0.00016900
3.30256571 0.00201730
3.30317897 0.00563484
3.30379224 0.00054081
3.30440551 0.00029390
3.30563204 0.00024225
3.30624531 0.00021799
3.30747184 0.00003305
3.30808511 0.01202264
3.30869837 0.00069323
3.30931164 0.00027937
3.30992491 0.00664826
3.31115144 0.00014178
3.31176471 0.00006923
3.31237797 0.00006866
3.31299124 0.00005200
3.31360451 0.00010936
3.31421777 0.00099933
3.31483104 0.00004216
3.31544431 0.00125318
3.31605757 0.00033354
3.31667084 0.00004196
3.31728411 0.00002404
3.31789737 0.00002110
3.31851064 0.00002131
3.31912390 0.00002815
3.31973717 0.00015272
3.32035044 0.00047703
3.32096370 0.00152457
3.32157697 0.00005144
3.32219024 0.00001865
3.32280350 0.00001372
3.32341677 0.00005951
3.32403004 0.00002995
3.32464330 0.00006773
3.32525657 0.00259033
3.32586984 0.00002384
3.32648310 0.00005744
3.32709637 0.00018622
3.32770964 0.00001317
3.32832290 0.00041007
3.32893617 0.00014174
3.32954944 0.00005552
3.33016270 0.00003707
3.33077597 0.00004853
3.33138924 0.00064982
3.33200250 0.00317017
3.33261577 0.00078610
3.33322904 0.00003876
3.33384230 0.00021376
3.33445557 0.00065270
3.33506884 0.00029064
3.33568210 0.00030756
3.33629537 0.00005070
3.33690864 0.00008309
3.33752190 0.00001577
3.33813517 0.00000653
3.33874844 0.00000929
3.33936170 0.00001364
3.33997497 0.00001343
3.34058824 0.00002561
3.34120150 0.00002052
3.34181477 0.00007508
3.34242804 0.00022539
3.34304130 0.00009057
3.34365457 0.00011050
3.34426783 0.00010271
3.34488110 0.00002899
3.34549437 0.00005369
3.34610763 0.05564486
3.34672090 0.00042020
3.34733417 0.00005385
3.34794743 0.00032938
3.34856070 0.00013742
3.34917397 0.00012941
3.34978723 0.00015326
3.35040050 0.00017008
3.35101377 0.00027903
3.35162703 0.00084630
3.35224030 0.00078034
3.35285357 0.00084511
3.35346683 0.00108912
3.35408010 0.00020182
3.35469337 0.00017255
3.35530663 0.05260135
3.35591990 0.00064602
3.35653317 0.30655846
3.35714643 0.00010570
3.35775970 0.00004239
3.35837297 0.00031221
3.35898623 0.00032598
3.35959950 0.00007421
3.36021277 0.00013387
3.36082603 0.01164779
3.36143930 0.00773130
3.36205257 0.00187930
3.36327910 0.00060993
3.36389237 0.00007368
3.36450563 0.00507378
3.36511890 0.00007539
3.36573217 0.00013134
3.36634543 0.00012913
3.36695870 0.00017758
3.36757196 0.00022260
3.36818523 0.00018446
3.36879850 0.00037482
3.36941176 0.00131167
3.37002503 0.00120143
3.37063830 0.00178579
3.37125156 0.00152055
3.37186483 0.00113793
3.37247810 0.00085051
3.37309136 0.00104172
3.37370463 0.00088327
3.37431790 0.00043101
3.37493116 0.00036850
3.37554443 0.00019004
3.37615770 0.00046253
3.37677096 0.00007866
3.37738423 0.00007561
3.37799750 0.00006815
3.37861076 0.00008506
3.37922403 0.00005682
3.37983730 0.00006238
3.38045056 0.00014139
3.38106383 0.00010808
3.38167710 0.03376003
3.38229036 0.00005028
3.38290363 0.00010055
3.38413016 0.00005856
3.38474343 0.00016972
3.38535670 0.00020780
3.38596996 0.00231760
3.38658323 0.00188885
3.38719650 0.00011338
3.38780976 0.00026947
3.38842303 0.00035563
3.38903630 0.00005088
3.38964956 0.00569590
3.39026283 0.00001968
3.39087610 0.00000987
3.39148936 0.00000679
3.39210263 0.00002097
3.39271589 0.00001715
3.39332916 0.00001170
3.39394243 0.00001188
3.39455569 0.00001501
3.39516896 0.00002653
3.39578223 0.00046841
3.39639549 0.00013708
3.39700876 0.00002180
3.39762203 0.00001952
3.39823529 0.00003117
3.39884856 0.00009624
3.39946183 0.00226488
3.40007509 0.00035258
3.40068836 0.00008301
3.40130163 0.00003856
3.40191489 0.00015180
3.40252816 0.00003647
3.40314143 0.00003023
3.40375469 0.00003983
3.40436796 0.00004691
3.40498123 0.00018913
3.40559449 0.00008531
3.40620776 0.00005827
3.40682103 0.00002475
3.40743429 0.00068489
3.40804756 0.00000512
3.40866083 0.00000869
3.40927409 0.00001388
3.40988736 0.00007869
3.41050063 0.00005378
3.41111389 0.00011904
3.41172716 0.00048329
3.41234043 0.00016952
3.41295369 0.00003012
3.41356696 0.00009002
3.41418023 0.00002459
3.41479349 0.00002781
3.41540676 0.00003499
3.41602003 0.00009518
3.41663329 0.00009792
3.41724656 0.00109010
3.41785982 0.00209303
3.41847309 0.00002377
3.41908636 0.00005388
3.41969962 0.00000883
3.42031289 0.00095960
3.42092616 0.00047344
3.42153942 0.00002366
3.42215269 0.00003333
3.42276596 0.00007604
3.42337922 0.00013865
3.42399249 0.00041701
3.42460576 0.00376948
3.42521902 0.00198204
3.42583229 0.00014284
3.42644556 0.00006786
3.42705882 0.00011303
3.42767209 0.00037629
3.42828536 0.00464678
3.42889862 0.00174457
3.42951189 0.00056879
3.43012516 0.00017568
3.43073842 0.00010797
3.43135169 0.00009972
3.43196496 0.00099364
3.43257822 0.00220954
3.43319149 0.03092744
3.43380476 0.00359724
3.43441802 0.00051072
3.43503129 0.00037437
3.43564456 0.06591463
3.43625782 0.00021998
3.43687109 0.00110423
3.43748436 0.00088566
3.43809762 0.00045805
3.43871089 0.00007441
3.43932416 0.00047898
3.43993742 0.00189726


==> figures/data/arf/8tube/ref0_p5_C1config_R.dat <==
3.46017522 0.00008917
3.46078849 0.00023298
3.46140175 0.00010138
3.46201502 0.00015259
3.46262829 0.00012478
3.46324155 0.00013267
3.46385482 0.00015188
3.46446809 0.00019446
3.46508135 0.00049107
3.46569462 0.00028282
3.46630788 0.00078306
3.46692115 0.00235985
3.46753442 0.38751621
3.46814768 0.00248970
3.46876095 0.00203757
3.46937422 0.00086865
3.46998748 0.00009606
3.47060075 0.00004706
3.47121402 0.00003965
3.47182728 0.00005898
3.47244055 0.00026872
3.47305382 0.00073155
3.47366708 0.00004524
3.47428035 0.00001414
3.47489362 0.00001985
3.47550688 0.00058434
3.47612015 0.00004394
3.47673342 0.00001655
3.47734668 0.00002251
3.47795995 0.00005932
3.47857322 0.00007896
3.47918648 0.00000298
3.47979975 0.00000829
3.48041302 0.00000281
3.48102628 0.02832255
3.48163955 0.00012231
3.48225282 0.00100547
3.48286608 0.00012221
3.48347935 0.00007907
3.48409262 0.00006900
3.48470588 0.00006226
3.48531915 0.00006441
3.48593242 0.00021791
3.48654568 0.00045569
3.48715895 0.00004242
3.48777222 0.00162310
3.48838548 0.00011709
3.48899875 0.00000666
3.48961202 0.00001879
3.49022528 0.00002454
3.49083855 0.00003263
3.49145181 0.00004474
3.49206508 0.00007173
3.49267835 0.00005322
3.49329161 0.00016627
3.49390488 0.00164623
3.49451815 0.00196677
3.49513141 0.00219147
3.49574468 0.00009438
3.49635795 0.00039703
3.49697121 0.00009984
3.49758448 0.00027304
3.49819775 0.00001558
3.49881101 0.00000998
3.49942428 0.00003512
3.50003755 0.00078809
3.50065081 0.00004347
3.50126408 0.00002848
3.50187735 0.00003038
3.50249061 0.00004382
3.50310388 0.00004954
3.50371715 0.00010750
3.50433041 0.00034713
3.50494368 0.00343555
3.50555695 0.00027297
3.50617021 0.05909995
3.50678348 0.00242648
3.50739675 0.03005894
3.50801001 0.00128587
3.50862328 0.00061332
3.50923655 0.00086199
3.50984981 0.00439403
3.51046308 0.00052703
3.51107635 0.00134390
3.51168961 0.00072350
3.51230288 0.00067818
3.51291615 0.00029504
3.51352941 0.00025769
3.51414268 0.00023890
3.51475594 0.00033849
3.51536921 0.00029020
3.51598248 0.00030932
3.51659574 0.00027661
3.51720901 0.00046124
3.51782228 0.00054686
3.51843554 0.00091866
3.51904881 0.00220151
3.51966208 0.00031485
3.52027534 0.02353384
3.52088861 0.00157928
3.52150188 0.00041261
3.52211514 0.00257875
3.52272841 0.00292192
3.52334168 0.00035423
3.52395494 0.00259136
3.52456821 0.03373258
3.52518148 0.00040396
3.52579474 0.00020001
3.52640801 0.00010976
3.52702128 0.00007738
3.52763454 0.00005032
3.52824781 0.00004613
3.52886108 0.00005852
3.52947434 0.00020117
3.53008761 0.00053109
3.53070088 0.00226585
3.53131414 0.00035758
3.53192741 0.00070980
3.53254068 0.00010658
3.53315394 0.00366149
3.53376721 0.00043337
3.53438048 0.00514131
3.53499374 0.00089394
3.53560701 0.00042174
3.53622028 0.00040335
3.53683354 0.00163294
3.53744681 0.00050534
3.53806008 0.00056938
3.53867334 0.00105595
3.53928661 0.00066859
3.53989987 0.00135770
3.54051314 0.00206908
3.54112641 0.00341480
3.54173967 0.00518695
3.54235294 0.00595850
3.54296621 0.00480187
3.54357947 0.00345962
3.54419274 0.00276103
3.54480601 0.00284041
3.54541927 0.00336175
3.54603254 0.00241268
3.54664581 0.00178800
3.54725907 0.00182174
3.54787234 0.00146339
3.54848561 0.08692892
3.54971214 0.01239881
3.55032541 0.00284296
3.55093867 0.00092316
3.55155194 0.00089892
3.55216521 0.00065720
3.55277847 0.00073248
3.55339174 0.00106779
3.55400501 0.00209931
3.55461827 0.00878883
3.55523154 0.03806659
3.55584481 0.31803414
3.55645807 0.00390766
3.55707134 0.00158951
3.55768461 0.00124083
3.55829787 0.00252411
3.55891114 0.00254728
3.55952441 0.04365948
3.56013767 0.00157979
3.56075094 0.00279150
3.56136421 0.04194735
3.56197747 0.00326461
3.56259074 0.00378880
3.56320401 0.00068908
3.56381727 0.00300433
3.56443054 0.00038070
3.56504380 0.00056676
3.56565707 0.00030783
3.56627034 0.00023987
3.56688360 0.00018075
3.56749687 0.00013845
3.56811014 0.00011473
3.56872340 0.00008523
3.56933667 0.00009995
3.56994994 0.00009241
3.57056320 0.00010915
3.57117647 0.00030429
3.57178974 0.40866682
3.57240300 0.00516629
3.57301627 0.00129178
3.57362954 0.00024116
3.57424280 0.00010179
3.57485607 0.00017281
3.57546934 0.00133428
3.57608260 0.00057798
3.57669587 0.00135606
3.57730914 0.00202588
3.57792240 0.00112335
3.57853567 0.00313012
3.57976220 0.00470955
3.58037547 0.00197200
3.58098874 0.00167853
3.58160200 0.00220608
3.58221527 0.00370613
3.58282854 0.00891438
3.58344180 0.03451877
3.58405507 0.70545465
3.58466834 0.16353942
3.58528160 0.03587095
3.58589487 0.01461006
3.58650814 0.04242298
3.58712140 0.02486872
3.58773467 0.54777096
3.58834793 0.03115698
3.58896120 0.04646100
3.58957447 0.11416818
3.59080100 0.11867659
3.59141427 0.01009190
3.59202753 0.00299682
3.59264080 0.42938665
3.59325407 0.07347568
3.59386733 0.00162021
3.59448060 0.04336069
3.59509387 0.00900639
3.59570713 0.00513417
3.59632040 0.00304897
3.59693367 0.00288453
3.59754693 0.00241288
3.59816020 0.00180719
3.59877347 0.00153463
3.59938673 0.00136752
3.60000000 0.00130776


==> figures/data/arf/8tube/ref0_p5_subint.dat <==
3.44000000 0.00151746
3.44005013 0.00133320
3.44010025 0.00121225
3.44015038 0.00113416
3.44020050 0.00108744
3.44025063 0.00106558
3.44030075 0.00106511
3.44035088 0.00108474
3.44040100 0.00112491
3.44045113 0.00118778
3.44050125 0.00127750
3.44055138 0.00140096
3.44060150 0.00156906
3.44065163 0.00179916
3.44070175 0.00211967
3.44075188 0.00257922
3.44080201 0.00326624
3.44085213 0.00435516
3.44090226 0.00622957
3.44095238 0.00987058
3.44100251 0.01840627
3.44105263 0.04571432
3.44110276 0.16201537
3.44115288 0.10597821
3.44120301 0.02962457
3.44125313 0.01232024
3.44130326 0.00650729
3.44135338 0.00394919
3.44140351 0.00261997
3.44145363 0.00184872
3.44150376 0.00136481
3.44155388 0.00104297
3.44160401 0.00081906
3.44165414 0.00065760
3.44170426 0.00053771
3.44175439 0.00044650
3.44180451 0.00037568
3.44185464 0.00031971
3.44190476 0.00027481
3.44195489 0.00023831
3.44200501 0.00020830
3.44205514 0.00018336
3.44210526 0.00016245
3.44215539 0.00014468
3.44220551 0.00012974
3.44225564 0.00011685
3.44230576 0.00010575
3.44235589 0.00009613
3.44240602 0.00008776
3.44245614 0.00008046
3.44250627 0.00007406
3.44255639 0.00006844
3.44260652 0.00006349
3.44265664 0.00005913
3.44270677 0.00005529
3.44275689 0.00005192
3.44280702 0.00004896
3.44285714 0.00004637
3.44290727 0.00004416
3.44295739 0.00004230
3.44300752 0.00004085
3.44305764 0.00003994
3.44310777 0.00004008
3.44315789 0.00004376
3.44320802 0.00008737
3.44325815 0.00012893
3.44330827 0.00003961
3.44335840 0.00003434
3.44340852 0.00003290
3.44345865 0.00003223
3.44350877 0.00003258
3.44355890 0.00003257
3.44360902 0.00003290
3.44365915 0.00003343
3.44370927 0.00003417
3.44375940 0.00003512
3.44380952 0.00003629
3.44385965 0.00003769
3.44390977 0.00003934
3.44395990 0.00004128
3.44401003 0.00004353
3.44406015 0.00004615
3.44411028 0.00004918
3.44416040 0.00005270
3.44421053 0.00005678
3.44426065 0.00006154
3.44431078 0.00006713
3.44436090 0.00007373
3.44441103 0.00008161
3.44446115 0.00009113
3.44451128 0.00010281
3.44456140 0.00011739
3.44461153 0.00013608
3.44466165 0.00016080
3.44471178 0.00019490
3.44476190 0.00024480
3.44481203 0.00032419
3.44486216 0.00046781
3.44491228 0.00078968
3.44496241 0.00186199
3.44501253 0.00591716
3.44506266 0.00094934
3.44511278 0.00011928
3.44516291 0.00001666
3.44521303 0.00002216
3.44526316 0.00006334
3.44531328 0.00013941
3.44536341 0.00031713
3.44541353 0.00287697
3.44546366 0.00023373
3.44551378 0.00064733
3.44556391 0.00156844
3.44561404 0.00462967
3.44566416 0.00947763
3.44571429 0.00354571
3.44576441 0.00127458
3.44581454 0.00058439
3.44586466 0.00030811
3.44591479 0.00017472
3.44596491 0.00010168
3.44601504 0.00006186
3.44606516 0.00003689
3.44611529 0.00002289
3.44616541 0.00001661
3.44621554 0.00001670
3.44626566 0.00002314
3.44631579 0.00003713
3.44636591 0.00006169
3.44641604 0.00010319
3.44646617 0.00017544
3.44651629 0.00031196
3.44656642 0.00061146
3.44661654 0.00147856
3.44666667 0.00624555
3.44671679 0.08366313
3.44676692 0.00395671
3.44681704 0.00080433
3.44686717 0.00052897
3.44691729 0.00051839
3.44696742 0.00020945
3.44701754 0.00010261
3.44706767 0.00005424
3.44711779 0.00004140
3.44716792 0.00007089
3.44721805 0.00019306
3.44726817 0.00064458
3.44731830 0.00342640
3.44736842 0.09622384
3.44741855 0.00527736
3.44746867 0.00160097
3.44751880 0.00081340
3.44756892 0.00050850
3.44761905 0.00035438
3.44766917 0.00026364
3.44771930 0.00020467
3.44776942 0.00016363
3.44781955 0.00013359
3.44786967 0.00011075
3.44791980 0.00009285
3.44796992 0.00007848
3.44802005 0.00006673
3.44807018 0.00005696
3.44812030 0.00004874
3.44817043 0.00004174
3.44822055 0.00003573
3.44827068 0.00003055
3.44832080 0.00002605
3.44837093 0.00002214
3.44842105 0.00001874
3.44847118 0.00001581
3.44852130 0.00001328
3.44857143 0.00001115
3.44862155 0.00000939
3.44867168 0.00000800
3.44872180 0.00000700
3.44877193 0.00000641
3.44882206 0.00000626
3.44887218 0.00000664
3.44892231 0.00000764
3.44897243 0.00000940
3.44902256 0.00001214
3.44907268 0.00001616
3.44912281 0.00002191
3.44917293 0.00003010
3.44922306 0.00004185
3.44927318 0.00005899
3.44932331 0.00008475
3.44937343 0.00012512
3.44942356 0.00019230
3.44947368 0.00031373
3.44952381 0.00056482
3.44957393 0.00119888
3.44962406 0.00350900
3.44967419 0.01709479
3.44972431 0.00907709
3.44977444 0.00244114
3.44982456 0.00106467
3.44987469 0.00059127
3.44992481 0.00037494
3.44997494 0.00025775
3.45002506 0.00018698
3.45007519 0.00014057
3.45012531 0.00010839
3.45017544 0.00008486
3.45022556 0.00006736
3.45027569 0.00005377
3.45032581 0.00004351
3.45037594 0.00003787
3.45042607 0.00004967
3.45047619 0.00033132
3.45052632 0.00075856
3.45057644 0.00015214
3.45062657 0.00008533
3.45067669 0.00006363
3.45072682 0.00005448
3.45077694 0.00005203
3.45082707 0.00006224
3.45087719 0.00004004
3.45092732 0.00005645
3.45097744 0.00008180
3.45102757 0.00014710
3.45107769 0.00040862
3.45112782 0.00352610
3.45117794 0.00148493
3.45122807 0.00033727
3.45127820 0.00016717
3.45132832 0.00011455
3.45137845 0.00009337
3.45142857 0.00008449
3.45147870 0.00008173
3.45152882 0.00008265
3.45157895 0.00008618
3.45162907 0.00009183
3.45167920 0.00009940
3.45172932 0.00010889
3.45177945 0.00012038
3.45182957 0.00013407
3.45187970 0.00015026
3.45192982 0.00016932
3.45197995 0.00019177
3.45203008 0.00021825
3.45208020 0.00024962
3.45213033 0.00028698
3.45218045 0.00033181
3.45223058 0.00038619
3.45228070 0.00045327
3.45233083 0.00053906
3.45238095 0.00066744
3.45243108 0.00111509
3.45248120 0.00088753
3.45253133 0.00093183
3.45258145 0.00130327
3.45263158 0.00166165
3.45268170 0.00214982
3.45273183 0.00285002
3.45278195 0.00390498
3.45283208 0.00559346
3.45288221 0.00852145
3.45293233 0.01420075
3.45298246 0.02719066
3.45303258 0.06512372
3.45308271 0.19265812
3.45313283 0.18349640
3.45318296 0.06509226
3.45323308 0.02922713
3.45328321 0.01628799
3.45333333 0.01037924
3.45338346 0.00721660
3.45343358 0.00532987
3.45348371 0.00411337
3.45353383 0.00328204
3.45358396 0.00268774
3.45363409 0.00224731
3.45368421 0.00191119
3.45373434 0.00164824
3.45378446 0.00143836
3.45383459 0.00126758
3.45388471 0.00112656
3.45393484 0.00100838
3.45398496 0.00090822
3.45403509 0.00082307
3.45408521 0.00075488
3.45413534 0.00077243
3.45418546 0.00166125
3.45423559 0.00068516
3.45428571 0.00058368
3.45433584 0.00052415
3.45438596 0.00047739
3.45443609 0.00043466
3.45448622 0.00039275
3.45453634 0.00034601
3.45458647 0.00028194
3.45463659 0.00017260
3.45468672 0.00131185
3.45473684 0.00054724
3.45478697 0.00044440
3.45483709 0.00040032
3.45488722 0.00037608
3.45493734 0.00036364
3.45498747 0.00036219
3.45503759 0.00037516
3.45508772 0.00041250
3.45513784 0.00050056
3.45518797 0.00072459
3.45523810 0.00152406
3.45528822 0.01413269
3.45533835 0.00128234
3.45538847 0.00101999
3.45543860 0.01192143
3.45548872 0.00499144
3.45553885 0.00192192
3.45558897 0.00112026
3.45563910 0.00078937
3.45568922 0.00061558
3.45573935 0.00051011
3.45578947 0.00043961
3.45583960 0.00038909
3.45588972 0.00035093
3.45593985 0.00032087
3.45598997 0.00029638
3.45604010 0.00027584
3.45609023 0.00025817
3.45614035 0.00024263
3.45619048 0.00022868
3.45624060 0.00021589
3.45629073 0.00020394
3.45634085 0.00019250
3.45639098 0.00018131
3.45644110 0.00017003
3.45649123 0.00015828
3.45654135 0.00014550
3.45659148 0.00013082
3.45664160 0.00011280
3.45669173 0.00008915
3.45674185 0.00006524
3.45679198 0.00154198
3.45684211 0.00077546
3.45689223 0.00033807
3.45694236 0.00024803
3.45699248 0.00020701
3.45704261 0.00018115
3.45709273 0.00016138
3.45714286 0.00014404
3.45719298 0.00012707
3.45724311 0.00010886
3.45729323 0.00008753
3.45734336 0.00006053
3.45739348 0.00015773
3.45744361 0.00001000
3.45749373 0.00185050
3.45754386 0.00189068
3.45759398 0.00062618
3.45764411 0.00041559
3.45769424 0.00033213
3.45774436 0.00028691
3.45779449 0.00025772
3.45784461 0.00023612
3.45789474 0.00021726
3.45794486 0.00019496
3.45799499 0.00068646
3.45804511 0.00024125
3.45809524 0.00021795
3.45814536 0.00020736
3.45819549 0.00020045
3.45824561 0.00019535
3.45829574 0.00019138
3.45834586 0.00018824
3.45839599 0.00018576
3.45844612 0.00018386
3.45849624 0.00018249
3.45854637 0.00018165
3.45859649 0.00018135
3.45864662 0.00018164
3.45869674 0.00018260
3.45874687 0.00018437
3.45879699 0.00018713
3.45884712 0.00019119
3.45889724 0.00019702
3.45894737 0.00020540
3.45899749 0.00021768
3.45904762 0.00023638
3.45909774 0.00026675
3.45914787 0.00032155
3.45919799 0.00043998
3.45924812 0.00080661
3.45929825 0.00396606
3.45934837 0.00280999
3.45939850 0.00029026
3.45944862 0.00011854
3.45949875 0.00008629
3.45954887 0.00007901
3.45959900 0.00007817
3.45964912 0.00007917
3.45969925 0.00008071
3.45974937 0.00008224
3.45979950 0.00008363
3.45984962 0.00008484
3.45989975 0.00008586
3.45994987 0.00008672
3.46000000 0.00008744


==> figures/data/arf/8tube/ref0_p6_subint.dat <==
3.44000000 0.00151876
3.44005013 0.00133406
3.44010025 0.00121281
3.44015038 0.00113452
3.44020050 0.00108763
3.44025063 0.00106563
3.44030075 0.00106504
3.44035088 0.00108454
3.44040100 0.00112457
3.44045113 0.00118728
3.44050125 0.00127681
3.44055138 0.00140003
3.44060150 0.00156779
3.44065163 0.00179741
3.44070175 0.00211722
3.44075188 0.00257566
3.44080201 0.00326081
3.44085213 0.00434630
3.44090226 0.00621367
3.44095238 0.00983765
3.44100251 0.01832084
3.44105263 0.04539414
3.44110276 0.16089717
3.44115288 0.10689577
3.44120301 0.02981416
3.44125313 0.01237462
3.44130326 0.00652886
3.44135338 0.00395961
3.44140351 0.00262569
3.44145363 0.00185215
3.44150376 0.00136700
3.44155388 0.00104444
3.44160401 0.00082008
3.44165414 0.00065833
3.44170426 0.00053825
3.44175439 0.00044690
3.44180451 0.00037598
3.44185464 0.00031995
3.44190476 0.00027498
3.44195489 0.00023846
3.44200501 0.00020841
3.44205514 0.00018345
3.44210526 0.00016253
3.44215539 0.00014484
3.44220551 0.00012979
3.44225564 0.00011689
3.44230576 0.00010577
3.44235589 0.00009615
3.44240602 0.00008778
3.44245614 0.00008047
3.44250627 0.00007407
3.44255639 0.00006844
3.44260652 0.00006349
3.44265664 0.00005913
3.44270677 0.00005529
3.44275689 0.00005191
3.44280702 0.00004895
3.44285714 0.00004637
3.44290727 0.00004415
3.44295739 0.00004229
3.44300752 0.00004084
3.44305764 0.00003993
3.44310777 0.00004006
3.44315789 0.00004371
3.44320802 0.00008680
3.44325815 0.00013041
3.44330827 0.00003963
3.44335840 0.00003433
3.44340852 0.00003289
3.44345865 0.00003222
3.44350877 0.00003253
3.44355890 0.00003256
3.44360902 0.00003288
3.44365915 0.00003342
3.44370927 0.00003416
3.44375940 0.00003510
3.44380952 0.00003627
3.44385965 0.00003766
3.44390977 0.00003932
3.44395990 0.00004125
3.44401003 0.00004351
3.44406015 0.00004612
3.44411028 0.00004915
3.44416040 0.00005266
3.44421053 0.00005674
3.44426065 0.00006150
3.44431078 0.00006709
3.44436090 0.00007368
3.44441103 0.00008156
3.44446115 0.00009107
3.44451128 0.00010272
3.44456140 0.00011730
3.44461153 0.00013596
3.44466165 0.00016060
3.44471178 0.00019470
3.44476190 0.00024450
3.44481203 0.00032370
3.44486216 0.00046688
3.44491228 0.00078739
3.44496241 0.00185276
3.44501253 0.00591402
3.44506266 0.00095797
3.44511278 0.00012022
3.44516291 0.00001675
3.44521303 0.00002207
3.44526316 0.00006315
3.44531328 0.00013905
3.44536341 0.00031600
3.44541353 0.00301236
3.44546366 0.00023261
3.44551378 0.00064538
3.44556391 0.00156291
3.44561404 0.00460879
3.44566416 0.00949021
3.44571429 0.00356343
3.44576441 0.00127954
3.44581454 0.00058623
3.44586466 0.00030895
3.44591479 0.00017517
3.44596491 0.00010195
3.44601504 0.00006200
3.44606516 0.00003697
3.44611529 0.00002294
3.44616541 0.00001662
3.44621554 0.00001669
3.44626566 0.00002309
3.44631579 0.00003705
3.44636591 0.00006156
3.44641604 0.00010299
3.44646617 0.00017509
3.44651629 0.00031131
3.44656642 0.00060999
3.44661654 0.00147376
3.44666667 0.00620771
3.44671679 0.08430533
3.44676692 0.00397902
3.44681704 0.00080799
3.44686717 0.00049148
3.44691729 0.00052036
3.44696742 0.00021000
3.44701754 0.00010287
3.44706767 0.00005435
3.44711779 0.00004138
3.44716792 0.00007063
3.44721805 0.00019217
3.44726817 0.00064099
3.44731830 0.00339665
3.44736842 0.09616907
3.44741855 0.00531083
3.44746867 0.00160569
3.44751880 0.00081487
3.44756892 0.00050915
3.44761905 0.00035473
3.44766917 0.00026384
3.44771930 0.00020480
3.44776942 0.00016372
3.44781955 0.00013366
3.44786967 0.00011080
3.44791980 0.00009289
3.44796992 0.00007851
3.44802005 0.00006676
3.44807018 0.00005698
3.44812030 0.00004875
3.44817043 0.00004175
3.44822055 0.00003574
3.44827068 0.00003056
3.44832080 0.00002606
3.44837093 0.00002215
3.44842105 0.00001875
3.44847118 0.00001581
3.44852130 0.00001329
3.44857143 0.00001115
3.44862155 0.00000939
3.44867168 0.00000800
3.44872180 0.00000700
3.44877193 0.00000640
3.44882206 0.00000626
3.44887218 0.00000663
3.44892231 0.00000763
3.44897243 0.00000939
3.44902256 0.00001212
3.44907268 0.00001613
3.44912281 0.00002188
3.44917293 0.00003006
3.44922306 0.00004178
3.44927318 0.00005890
3.44932331 0.00008462
3.44937343 0.00012491
3.44942356 0.00019183
3.44947368 0.00031344
3.44952381 0.00056348
3.44957393 0.00119520
3.44962406 0.00349436
3.44967419 0.01701542
3.44977444 0.00297075
3.44987469 0.00059215
3.45007519 0.00014063
3.45012531 0.00010846
3.45017544 0.00008504
3.45022556 0.00006740
3.45027569 0.00005384
3.45032581 0.00004353
3.45037594 0.00003786
3.45042607 0.00004952
3.45047619 0.00038626
3.45052632 0.00076770
3.45057644 0.00015260
3.45062657 0.00008544
3.45067669 0.00006368
3.45072682 0.00005451
3.45077694 0.00005205
3.45082707 0.00006223
3.45087719 0.00003994
3.45092732 0.00005639
3.45097744 0.00008171
3.45102757 0.00014683
3.45107769 0.00040719
3.45112782 0.00349821
3.45117794 0.00149491
3.45122807 0.00033833
3.45127820 0.00016743
3.45132832 0.00011468
3.45137845 0.00009344
3.45142857 0.00008453
3.45147870 0.00008175
3.45152882 0.00008267
3.45157895 0.00008619
3.45162907 0.00009183
3.45167920 0.00009940
3.45172932 0.00010888
3.45177945 0.00012037
3.45182957 0.00013405
3.45187970 0.00015023
3.45192982 0.00016929
3.45197995 0.00019173
3.45203008 0.00021820
3.45208020 0.00024955
3.45213033 0.00028689
3.45218045 0.00033169
3.45223058 0.00038604
3.45228070 0.00045309
3.45233083 0.00053880
3.45238095 0.00066688
3.45243108 0.00113550
3.45248120 0.00088696
3.45253133 0.00092893
3.45258145 0.00130235
3.45263158 0.00166041
3.45268170 0.00214802
3.45273183 0.00284735
3.45278195 0.00390074
3.45283208 0.00558630
3.45288221 0.00850817
3.45293233 0.01417277
3.45298246 0.02711920
3.45303258 0.06488576
3.45308271 0.19199143
3.45313283 0.18416104
3.45318296 0.06533420
3.45323308 0.02930409
3.45328321 0.01632068
3.45333333 0.01039596
3.45338346 0.00722624
3.45343358 0.00533597
3.45348371 0.00411750
3.45353383 0.00328496
3.45358396 0.00268976
3.45363409 0.00224895
3.45368421 0.00191247
3.45373434 0.00164932
3.45378446 0.00143918
3.45383459 0.00126831
3.45388471 0.00112714
3.45393484 0.00099489
3.45398496 0.00090070
3.45403509 0.00082342
3.45408521 0.00075511
3.45413534 0.00077108
3.45418546 0.00168400
3.45423559 0.00068593
3.45428571 0.00055420
3.45433584 0.00051015
3.45438596 0.00047755
3.45443609 0.00043498
3.45448622 0.00039297
3.45453634 0.00034498
3.45458647 0.00028225
3.45463659 0.00017283
3.45468672 0.00132222
3.45473684 0.00054796
3.45478697 0.00044461
3.45483709 0.00040044
3.45488722 0.00037615
3.45493734 0.00036368
3.45498747 0.00036218
3.45503759 0.00037509
3.45508772 0.00041230
3.45513784 0.00050006
3.45518797 0.00072319
3.45523810 0.00151794
3.45528822 0.01390389
3.45533835 0.00129804
3.45538847 0.00100986
3.45543860 0.01185008
3.45548872 0.00502927
3.45553885 0.00192991
3.45558897 0.00112321
3.45563910 0.00079083
3.45568922 0.00061643
3.45573935 0.00051067
3.45578947 0.00044000
3.45583960 0.00038939
3.45588972 0.00035116
3.45593985 0.00032106
3.45598997 0.00029653
3.45604010 0.00027597
3.45609023 0.00025828
3.45614035 0.00024273
3.45619048 0.00022877
3.45624060 0.00021598
3.45629073 0.00020401
3.45634085 0.00019258
3.45639098 0.00018138
3.45644110 0.00017010
3.45649123 0.00015835
3.45654135 0.00014557
3.45659148 0.00013090
3.45664160 0.00011289
3.45669173 0.00008924
3.45674185 0.00006527
3.45679198 0.00149484
3.45684211 0.00077977
3.45689223 0.00033859
3.45694236 0.00024823
3.45699248 0.00020712
3.45704261 0.00018124
3.45709273 0.00016135
3.45714286 0.00014410
3.45719298 0.00012714
3.45724311 0.00010893
3.45729323 0.00008922
3.45734336 0.00006064
3.45739348 0.00014768
3.45744361 0.00000992
3.45749373 0.00180985
3.45754386 0.00190333
3.45759398 0.00062735
3.45764411 0.00041598
3.45769424 0.00033233
3.45774436 0.00028703
3.45779449 0.00025780
3.45784461 0.00023619
3.45789474 0.00021733
3.45794486 0.00019504
3.45799499 0.00069978
3.45804511 0.00024139
3.45809524 0.00021801
3.45814536 0.00020739
3.45819549 0.00020048
3.45824561 0.00019538
3.45829574 0.00019140
3.45834586 0.00018826
3.45839599 0.00018577
3.45844612 0.00018387
3.45849624 0.00018250
3.45854637 0.00018166
3.45859649 0.00018136
3.45864662 0.00018165
3.45869674 0.00018261
3.45874687 0.00018437
3.45879699 0.00018713
3.45884712 0.00019118
3.45889724 0.00019700
3.45894737 0.00020538
3.45899749 0.00021764
3.45904762 0.00023631
3.45909774 0.00026663
3.45914787 0.00032131
3.45919799 0.00043942
3.45924812 0.00080441
3.45929825 0.00393134
3.45934837 0.00284251
3.45939850 0.00029150
3.45944862 0.00011875
3.45949875 0.00008635
3.45954887 0.00007903
3.45959900 0.00007818
3.45964912 0.00007923
3.45969925 0.00008071
3.45974937 0.00008225
3.45979950 0.00008364
3.45984962 0.00008484
3.45989975 0.00008587
3.45994987 0.00008673
3.46000000 0.00008745


==> figures/data/arf/8tube/ref0_p6p5_rel_error.dat <==
3.44000000 0.08570214
3.44005013 0.06449346
3.44010025 0.04673240
3.44015038 0.03132539
3.44020050 0.01753044
3.44025063 0.00484696
3.44030075 0.00716390
3.44035088 0.01880980
3.44040100 0.03037006
3.44045113 0.04213748
3.44050125 0.05419729
3.44055138 0.06696777
3.44060150 0.08102754
3.44065163 0.09695450
3.44070175 0.11553786
3.44075188 0.13797894
3.44080201 0.16638863
3.44085213 0.20358936
3.44090226 0.25568037
3.44095238 0.33425704
3.44100251 0.46522828
3.44105263 0.70285173
3.44110276 0.69257158
3.44115288 0.86207342
3.44120301 0.63792503
3.44125313 0.44035279
3.44130326 0.33079867
3.44135338 0.26348212
3.44140351 0.21799425
3.44145363 0.18517228
3.44150376 0.16029546
3.44155388 0.14091201
3.44160401 0.12483013
3.44165414 0.11161886
3.44170426 0.10032186
3.44175439 0.09071021
3.44180451 0.08224186
3.44185464 0.07463915
3.44190476 0.06201906
3.44195489 0.06161160
3.44200501 0.05458714
3.44205514 0.05047034
3.44210526 0.04570478
3.44215539 0.11207938
3.44220551 0.03646750
3.44225564 0.03232743
3.44230576 0.02328223
3.44235589 0.02302283
3.44240602 0.02026390
3.44245614 0.01647519
3.44250627 0.01274148
3.44255639 0.00907830
3.44260652 0.00530985
3.44265664 0.00184526
3.44270677 0.00171813
3.44275689 0.00529189
3.44280702 0.01105394
3.44285714 0.01279829
3.44290727 0.01634835
3.44295739 0.02036386
3.44300752 0.02510204
3.44305764 0.03186837
3.44310777 0.04580076
3.44315789 0.09804879
3.44320802 0.64684246
3.44325815 1.14057207
3.44330827 0.04098228
3.44335840 0.02712061
3.44340852 0.04047131
3.44345865 0.04328050
3.44350877 0.15105307
3.44355890 0.05119389
3.44360902 0.05169965
3.44365915 0.05322949
3.44370927 0.05446229
3.44375940 0.05549374
3.44380952 0.05635771
3.44385965 0.05708351
3.44390977 0.05763841
3.44395990 0.05827263
3.44401003 0.05879847
3.44406015 0.05931281
3.44411028 0.05987805
3.44416040 0.06051819
3.44421053 0.06129678
3.44426065 0.06226089
3.44431078 0.06348500
3.44436090 0.06505218
3.44441103 0.06708337
3.44446115 0.06971739
3.44451128 0.08407835
3.44456140 0.07758458
3.44461153 0.08384930
3.44466165 0.12404949
3.44471178 0.10421279
3.44476190 0.12276413
3.44481203 0.14965692
3.44486216 0.19702547
3.44491228 0.28975700
3.44496241 0.49706831
3.44501253 0.05315632
3.44506266 0.90513164
3.44511278 0.78620188
3.44516291 0.54888392
3.44521303 0.40974139
3.44526316 0.29719630
3.44531328 0.25315904
3.44536341 0.35515836
3.44541353 4.59752624
3.44546366 0.48364159
3.44551378 0.30074847
3.44556391 0.35302230
3.44561404 0.45203561
3.44566416 0.13267909
3.44571429 0.49852133
3.44576441 0.38838698
3.44581454 0.31394824
3.44586466 0.27421742
3.44591479 0.25528025
3.44596491 0.26045236
3.44601504 0.23958505
3.44606516 0.22932387
3.44611529 0.18406289
3.44616541 0.05966709
3.44621554 0.10840662
3.44626566 0.20148381
3.44631579 0.21752222
3.44636591 0.20791154
3.44641604 0.19779694
3.44646617 0.19564016
3.44651629 0.20653951
3.44656642 0.23999777
3.44661654 0.32561736
3.44666667 0.60768410
3.44671679 0.76467403
3.44676692 0.56212144
3.44681704 0.45433110
3.44686717 7.34670623
3.44691729 0.37925651
3.44696742 0.26253371
3.44701754 0.25558505
3.44706767 0.21316468
3.44711779 0.06020894
3.44716792 0.36730586
3.44721805 0.46508810
3.44726817 0.55763341
3.44731830 0.87190469
3.44736842 0.05693127
3.44741855 0.63222495
3.44746867 0.29444173
3.44751880 0.18118779
3.44756892 0.12710196
3.44761905 0.09639691
3.44766917 0.07707122
3.44771930 0.06404259
3.44776942 0.05531192
3.44781955 0.04910435
3.44786967 0.04452179
3.44791980 0.04084109
3.44796992 0.03848924
3.44802005 0.03651926
3.44807018 0.03502020
3.44812030 0.03388392
3.44817043 0.03299706
3.44822055 0.03227554
3.44827068 0.03163056
3.44832080 0.03077804
3.44837093 0.03014601
3.44842105 0.02880762
3.44847118 0.02639365
3.44852130 0.02299072
3.44857143 0.01708665
3.44862155 0.00751151
3.44867168 0.00703449
3.44872180 0.02832135
3.44877193 0.05600146
3.44882206 0.08725917
3.44887218 0.11631025
3.44892231 0.13746590
3.44897243 0.14906025
3.44902256 0.15298480
3.44907268 0.15177633
3.44912281 0.14899991
3.44917293 0.14668798
3.44922306 0.14587147
3.44927318 0.14728374
3.44932331 0.15169293
3.44937343 0.16772909
3.44942356 0.24393825
3.44947368 0.09122287
3.44952381 0.23630995
3.44957393 0.30744582
3.44962406 0.41804684
3.44967419 0.46538648
3.44977444 19.57188901
3.44987469 0.14896196
3.45007519 0.04518720
3.45012531 0.06238999
3.45017544 0.21346124
3.45022556 0.06069432
3.45027569 0.13435616
3.45032581 0.04514758
3.45037594 0.03033446
3.45042607 0.30431762
3.45047619 15.31380130
3.45052632 1.19702293
3.45057644 0.30598341
3.45062657 0.12113357
3.45067669 0.08045106
3.45072682 0.05312065
3.45077694 0.03836711
3.45082707 0.02218498
3.45087719 0.24795347
3.45092732 0.10044184
3.45097744 0.11937412
3.45102757 0.18504060
3.45107769 0.34922851
3.45112782 0.79415498
3.45117794 0.66965227
3.45122807 0.31369491
3.45127820 0.15879088
3.45132832 0.11915955
3.45137845 0.07926421
3.45142857 0.05303219
3.45147870 0.03489752
3.45152882 0.02187362
3.45157895 0.01139265
3.45162907 0.00479367
3.45167920 0.00104179
3.45172932 0.00605146
3.45177945 0.00989054
3.45182957 0.01338505
3.45187970 0.01650547
3.45192982 0.01939759
3.45197995 0.02256047
3.45203008 0.02484539
3.45208020 0.02756538
3.45213033 0.03039589
3.45218045 0.03345545
3.45223058 0.03695713
3.45228070 0.04043715
3.45233083 0.04909597
3.45238095 0.08391171
3.45243108 1.81339721
3.45248120 0.06442360
3.45253133 0.31162889
3.45258145 0.07123717
3.45263158 0.07475224
3.45268170 0.08352490
3.45273183 0.09397798
3.45278195 0.10855357
3.45283208 0.12821775
3.45288221 0.15591055
3.45293233 0.19727904
3.45298246 0.26317172
3.45303258 0.36606834
3.45308271 0.34665070
3.45313283 0.36155387
3.45318296 0.37100370
3.45323308 0.26295334
3.45328321 0.20050243
3.45333333 0.16093303
3.45338346 0.13356177
3.45343358 0.11435909
3.45348371 0.10031794
3.45353383 0.08893563
3.45358396 0.07507909
3.45363409 0.07300101
3.45368421 0.06710443
3.45373434 0.06575574
3.45378446 0.05703468
3.45383459 0.05740741
3.45388471 0.05182776
3.45393484 1.34651289
3.45398496 0.83127866
3.45403509 0.04272448
3.45408521 0.03041269
3.45413534 0.17491787
3.45418546 1.36026123
3.45423559 0.11275130
3.45428571 5.18162871
3.45433584 2.70669531
3.45438596 0.03362494
3.45443609 0.07190967
3.45448622 0.05689856
3.45453634 0.29811578
3.45458647 0.11284701
3.45463659 0.13682933
3.45468672 0.78742389
3.45473684 0.13127003
3.45478697 0.04809820
3.45483709 0.03025010
3.45488722 0.01992637
3.45493734 0.01028007
3.45498747 0.00186594
3.45503759 0.02005863
3.45508772 0.04969707
3.45513784 0.10042256
3.45518797 0.19321918
3.45523810 0.40237297
3.45528822 1.63217449
3.45533835 1.21673566
3.45538847 0.99770815
3.45543860 0.60033606
3.45548872 0.75495726
3.45553885 0.41497822
3.45558897 0.26217721
3.45563910 0.18469076
3.45568922 0.13860287
3.45573935 0.10965309
3.45578947 0.09004719
3.45583960 0.07601341
3.45588972 0.06590056
3.45593985 0.05820719
3.45598997 0.05247759
3.45604010 0.04798977
3.45609023 0.04451648
3.45614035 0.04185354
3.45619048 0.03987354
3.45624060 0.03873678
3.45629073 0.03773778
3.45634085 0.03762903
3.45639098 0.03825015
3.45644110 0.03990008
3.45649123 0.04311748
3.45654135 0.04888042
3.45659148 0.05906117
3.45664160 0.08106816
3.45669173 0.10231670
3.45674185 0.04440572
3.45679198 3.10456717
3.45684211 0.55410647
3.45689223 0.15487616
3.45694236 0.08146814
3.45699248 0.05703699
3.45704261 0.04758139
3.45709273 0.02148014
3.45714286 0.04647921
3.45719298 0.05515604
3.45724311 0.06725190
3.45729323 1.91005183
3.45734336 0.19240501
3.45739348 6.58049528
3.45744361 0.85562104
3.45749373 2.22119170
3.45754386 0.66677260
3.45759398 0.18724194
3.45764411 0.09424701
3.45769424 0.05960302
3.45774436 0.04303735
3.45779449 0.03367757
3.45784461 0.02995993
3.45789474 0.03083547
3.45794486 0.04203004
3.45799499 1.92092325
3.45804511 0.06007764
3.45809524 0.02609764
3.45814536 0.01870335
3.45819549 0.01518546
3.45824561 0.01305135
3.45829574 0.01150549
3.45834586 0.01024921
3.45839599 0.00941758
3.45844612 0.00810458
3.45849624 0.00708484
3.45854637 0.00603366
3.45859649 0.00490814
3.45864662 0.00366157
3.45869674 0.00223440
3.45874687 0.00050994
3.45879699 0.00151492
3.45884712 0.00454177
3.45889724 0.00752176
3.45894737 0.01215562
3.45899749 0.01874169
3.45904762 0.02858175
3.45909774 0.04445210
3.45914787 0.07246527
3.45919799 0.12904012
3.45924812 0.27269691
3.45929825 0.87942360
3.45934837 1.15058948
3.45939850 0.42687947
3.45944862 0.17397967
3.45949875 0.06458656
3.45954887 0.02507536
3.45959900 0.00862742
3.45964912 0.07386927
3.45969925 0.00656679
3.45974937 0.00657864
3.45979950 0.00706398
3.45984962 0.00758768
3.45989975 0.00810712
3.45994987 0.00858257
3.46000000 0.00901386


==> figures/data/arf/8tube/rer0_p6p5_rel_error.dat <==
3.44000000 0.08570214
3.44005013 0.06449346
3.44010025 0.04673240
3.44015038 0.03132539
3.44020050 0.01753044
3.44025063 0.00484696
3.44030075 0.00716390
3.44035088 0.01880980
3.44040100 0.03037006
3.44045113 0.04213748
3.44050125 0.05419729
3.44055138 0.06696777
3.44060150 0.08102754
3.44065163 0.09695450
3.44070175 0.11553786
3.44075188 0.13797894
3.44080201 0.16638863
3.44085213 0.20358936
3.44090226 0.25568037
3.44095238 0.33425704
3.44100251 0.46522828
3.44105263 0.70285173
3.44110276 0.69257158
3.44115288 0.86207342
3.44120301 0.63792503
3.44125313 0.44035279
3.44130326 0.33079867
3.44135338 0.26348212
3.44140351 0.21799425
3.44145363 0.18517228
3.44150376 0.16029546
3.44155388 0.14091201
3.44160401 0.12483013
3.44165414 0.11161886
3.44170426 0.10032186
3.44175439 0.09071021
3.44180451 0.08224186
3.44185464 0.07463915
3.44190476 0.06201906
3.44195489 0.06161160
3.44200501 0.05458714
3.44205514 0.05047034
3.44210526 0.04570478
3.44215539 0.11207938
3.44220551 0.03646750
3.44225564 0.03232743
3.44230576 0.02328223
3.44235589 0.02302283
3.44240602 0.02026390
3.44245614 0.01647519
3.44250627 0.01274148
3.44255639 0.00907830
3.44260652 0.00530985
3.44265664 0.00184526
3.44270677 0.00171813
3.44275689 0.00529189
3.44280702 0.01105394
3.44285714 0.01279829
3.44290727 0.01634835
3.44295739 0.02036386
3.44300752 0.02510204
3.44305764 0.03186837
3.44310777 0.04580076
3.44315789 0.09804879
3.44320802 0.64684246
3.44325815 1.14057207
3.44330827 0.04098228
3.44335840 0.02712061
3.44340852 0.04047131
3.44345865 0.04328050
3.44350877 0.15105307
3.44355890 0.05119389
3.44360902 0.05169965
3.44365915 0.05322949
3.44370927 0.05446229
3.44375940 0.05549374
3.44380952 0.05635771
3.44385965 0.05708351
3.44390977 0.05763841
3.44395990 0.05827263
3.44401003 0.05879847
3.44406015 0.05931281
3.44411028 0.05987805
3.44416040 0.06051819
3.44421053 0.06129678
3.44426065 0.06226089
3.44431078 0.06348500
3.44436090 0.06505218
3.44441103 0.06708337
3.44446115 0.06971739
3.44451128 0.08407835
3.44456140 0.07758458
3.44461153 0.08384930
3.44466165 0.12404949
3.44471178 0.10421279
3.44476190 0.12276413
3.44481203 0.14965692
3.44486216 0.19702547
3.44491228 0.28975700
3.44496241 0.49706831
3.44501253 0.05315632
3.44506266 0.90513164
3.44511278 0.78620188
3.44516291 0.54888392
3.44521303 0.40974139
3.44526316 0.29719630
3.44531328 0.25315904
3.44536341 0.35515836
3.44541353 4.59752624
3.44546366 0.48364159
3.44551378 0.30074847
3.44556391 0.35302230
3.44561404 0.45203561
3.44566416 0.13267909
3.44571429 0.49852133
3.44576441 0.38838698
3.44581454 0.31394824
3.44586466 0.27421742
3.44591479 0.25528025
3.44596491 0.26045236
3.44601504 0.23958505
3.44606516 0.22932387
3.44611529 0.18406289
3.44616541 0.05966709
3.44621554 0.10840662
3.44626566 0.20148381
3.44631579 0.21752222
3.44636591 0.20791154
3.44641604 0.19779694
3.44646617 0.19564016
3.44651629 0.20653951
3.44656642 0.23999777
3.44661654 0.32561736
3.44666667 0.60768410
3.44671679 0.76467403
3.44676692 0.56212144
3.44681704 0.45433110
3.44686717 7.34670623
3.44691729 0.37925651
3.44696742 0.26253371
3.44701754 0.25558505
3.44706767 0.21316468
3.44711779 0.06020894
3.44716792 0.36730586
3.44721805 0.46508810
3.44726817 0.55763341
3.44731830 0.87190469
3.44736842 0.05693127
3.44741855 0.63222495
3.44746867 0.29444173
3.44751880 0.18118779
3.44756892 0.12710196
3.44761905 0.09639691
3.44766917 0.07707122
3.44771930 0.06404259
3.44776942 0.05531192
3.44781955 0.04910435
3.44786967 0.04452179
3.44791980 0.04084109
3.44796992 0.03848924
3.44802005 0.03651926
3.44807018 0.03502020
3.44812030 0.03388392
3.44817043 0.03299706
3.44822055 0.03227554
3.44827068 0.03163056
3.44832080 0.03077804
3.44837093 0.03014601
3.44842105 0.02880762
3.44847118 0.02639365
3.44852130 0.02299072
3.44857143 0.01708665
3.44862155 0.00751151
3.44867168 0.00703449
3.44872180 0.02832135
3.44877193 0.05600146
3.44882206 0.08725917
3.44887218 0.11631025
3.44892231 0.13746590
3.44897243 0.14906025
3.44902256 0.15298480
3.44907268 0.15177633
3.44912281 0.14899991
3.44917293 0.14668798
3.44922306 0.14587147
3.44927318 0.14728374
3.44932331 0.15169293
3.44937343 0.16772909
3.44942356 0.24393825
3.44947368 0.09122287
3.44952381 0.23630995
3.44957393 0.30744582
3.44962406 0.41804684
3.44967419 0.46538648
3.44977444 19.57188901
3.44987469 0.14896196
3.45007519 0.04518720
3.45012531 0.06238999
3.45017544 0.21346124
3.45022556 0.06069432
3.45027569 0.13435616
3.45032581 0.04514758
3.45037594 0.03033446
3.45042607 0.30431762
3.45047619 15.31380130
3.45052632 1.19702293
3.45057644 0.30598341
3.45062657 0.12113357
3.45067669 0.08045106
3.45072682 0.05312065
3.45077694 0.03836711
3.45082707 0.02218498
3.45087719 0.24795347
3.45092732 0.10044184
3.45097744 0.11937412
3.45102757 0.18504060
3.45107769 0.34922851
3.45112782 0.79415498
3.45117794 0.66965227
3.45122807 0.31369491
3.45127820 0.15879088
3.45132832 0.11915955
3.45137845 0.07926421
3.45142857 0.05303219
3.45147870 0.03489752
3.45152882 0.02187362
3.45157895 0.01139265
3.45162907 0.00479367
3.45167920 0.00104179
3.45172932 0.00605146
3.45177945 0.00989054
3.45182957 0.01338505
3.45187970 0.01650547
3.45192982 0.01939759
3.45197995 0.02256047
3.45203008 0.02484539
3.45208020 0.02756538
3.45213033 0.03039589
3.45218045 0.03345545
3.45223058 0.03695713
3.45228070 0.04043715
3.45233083 0.04909597
3.45238095 0.08391171
3.45243108 1.81339721
3.45248120 0.06442360
3.45253133 0.31162889
3.45258145 0.07123717
3.45263158 0.07475224
3.45268170 0.08352490
3.45273183 0.09397798
3.45278195 0.10855357
3.45283208 0.12821775
3.45288221 0.15591055
3.45293233 0.19727904
3.45298246 0.26317172
3.45303258 0.36606834
3.45308271 0.34665070
3.45313283 0.36155387
3.45318296 0.37100370
3.45323308 0.26295334
3.45328321 0.20050243
3.45333333 0.16093303
3.45338346 0.13356177
3.45343358 0.11435909
3.45348371 0.10031794
3.45353383 0.08893563
3.45358396 0.07507909
3.45363409 0.07300101
3.45368421 0.06710443
3.45373434 0.06575574
3.45378446 0.05703468
3.45383459 0.05740741
3.45388471 0.05182776
3.45393484 1.34651289
3.45398496 0.83127866
3.45403509 0.04272448
3.45408521 0.03041269
3.45413534 0.17491787
3.45418546 1.36026123
3.45423559 0.11275130
3.45428571 5.18162871
3.45433584 2.70669531
3.45438596 0.03362494
3.45443609 0.07190967
3.45448622 0.05689856
3.45453634 0.29811578
3.45458647 0.11284701
3.45463659 0.13682933
3.45468672 0.78742389
3.45473684 0.13127003
3.45478697 0.04809820
3.45483709 0.03025010
3.45488722 0.01992637
3.45493734 0.01028007
3.45498747 0.00186594
3.45503759 0.02005863
3.45508772 0.04969707
3.45513784 0.10042256
3.45518797 0.19321918
3.45523810 0.40237297
3.45528822 1.63217449
3.45533835 1.21673566
3.45538847 0.99770815
3.45543860 0.60033606
3.45548872 0.75495726
3.45553885 0.41497822
3.45558897 0.26217721
3.45563910 0.18469076
3.45568922 0.13860287
3.45573935 0.10965309
3.45578947 0.09004719
3.45583960 0.07601341
3.45588972 0.06590056
3.45593985 0.05820719
3.45598997 0.05247759
3.45604010 0.04798977
3.45609023 0.04451648
3.45614035 0.04185354
3.45619048 0.03987354
3.45624060 0.03873678
3.45629073 0.03773778
3.45634085 0.03762903
3.45639098 0.03825015
3.45644110 0.03990008
3.45649123 0.04311748
3.45654135 0.04888042
3.45659148 0.05906117
3.45664160 0.08106816
3.45669173 0.10231670
3.45674185 0.04440572
3.45679198 3.10456717
3.45684211 0.55410647
3.45689223 0.15487616
3.45694236 0.08146814
3.45699248 0.05703699
3.45704261 0.04758139
3.45709273 0.02148014
3.45714286 0.04647921
3.45719298 0.05515604
3.45724311 0.06725190
3.45729323 1.91005183
3.45734336 0.19240501
3.45739348 6.58049528
3.45744361 0.85562104
3.45749373 2.22119170
3.45754386 0.66677260
3.45759398 0.18724194
3.45764411 0.09424701
3.45769424 0.05960302
3.45774436 0.04303735
3.45779449 0.03367757
3.45784461 0.02995993
3.45789474 0.03083547
3.45794486 0.04203004
3.45799499 1.92092325
3.45804511 0.06007764
3.45809524 0.02609764
3.45814536 0.01870335
3.45819549 0.01518546
3.45824561 0.01305135
3.45829574 0.01150549
3.45834586 0.01024921
3.45839599 0.00941758
3.45844612 0.00810458
3.45849624 0.00708484
3.45854637 0.00603366
3.45859649 0.00490814
3.45864662 0.00366157
3.45869674 0.00223440
3.45874687 0.00050994
3.45879699 0.00151492
3.45884712 0.00454177
3.45889724 0.00752176
3.45894737 0.01215562
3.45899749 0.01874169
3.45904762 0.02858175
3.45909774 0.04445210
3.45914787 0.07246527
3.45919799 0.12904012
3.45924812 0.27269691
3.45929825 0.87942360
3.45934837 1.15058948
3.45939850 0.42687947
3.45944862 0.17397967
3.45949875 0.06458656
3.45954887 0.02507536
3.45959900 0.00862742
3.45964912 0.07386927
3.45969925 0.00656679
3.45974937 0.00657864
3.45979950 0.00706398
3.45984962 0.00758768
3.45989975 0.00810712
3.45994987 0.00858257
3.46000000 0.00901386


==> figures/data/bragg/6tube/analytic.dat <==
0.40000000 0.12780081
0.40205128 0.14780822
0.40410256 0.17254847
0.40615385 0.20355688
0.40820513 0.24302923
0.41025641 0.29418848
0.41230769 0.36190996
0.41435897 0.45383353
0.41641026 0.58244356
0.41846154 0.76919760
0.42051282 1.05333080
0.42256410 1.51235381
0.42461538 2.31527292
0.42666667 3.88095511
0.42871795 7.43388986
0.43076923 17.27311994
0.43282051 33.60122315
0.43487179 114.68196449
0.43692308 9.53264782
0.43897436 5.35336505
0.44102564 3.32428904
0.44307692 2.25602669
0.44512821 1.63685045
0.44717949 1.24862440
0.44923077 0.98977053
0.45128205 0.80862660
0.45333333 0.67687054
0.45538462 0.57798112
0.45743590 0.50181204
0.45948718 0.44185808
0.46153846 0.39379392
0.46358974 0.35465289
0.46564103 0.32234485
0.46769231 0.29536239
0.46974359 0.27259586
0.47179487 0.25321342
0.47384615 0.23658139
0.47589744 0.22220996
0.47794872 0.20971559
0.48000000 0.19879440
0.49058824 0.15980432
0.50117647 0.13833837
0.51176471 0.12634817
0.52235294 0.12019621
0.53294118 0.11808049
0.54352941 0.11907341
0.55411765 0.12271548
0.56470588 0.12882882
0.57529412 0.13742851
0.58588235 0.14868247
0.59647059 0.16289886
0.60705882 0.18053175
0.61764706 0.20220193
0.62823529 0.22873309
0.63882353 0.26120640
0.64941176 0.30103915
0.66000000 0.35009709
0.67058824 0.41085549
0.68117647 0.48663246
0.69176471 0.58193219
0.70235294 0.70295946
0.71294118 0.85840702
0.72352941 1.06069062
0.73411765 1.32793931
0.74470588 1.68730489
0.75529412 2.18066250
0.76588235 2.87483767
0.77647059 3.88083185
0.78705882 5.39197261
0.79764706 7.76449765
0.80823529 11.70034935
0.81882353 18.69534717
0.82941176 32.22004349
0.84000000 60.88684030
0.84043478 62.62675426
0.84086957 64.42611690
0.84130435 66.28701704
0.84173913 68.21159828
0.84217391 70.20205778
0.84260870 72.26064454
0.84304348 74.38965740
0.84347826 76.59144241
0.84391304 78.86838984
0.84434783 81.22293047
0.84478261 83.65753142
0.84521739 86.17469119
0.84565217 88.77693412
0.84608696 91.46680402
0.84652174 94.24685699
0.84695652 97.11965347
0.84739130 100.08774936
0.84782609 103.15368617
0.84826087 889.04197256
0.84869565 885.60215293
0.84913043 112.96350837
0.84956522 116.44553815
0.85000000 120.03748797
0.85043478 123.74155077
0.85086957 127.55980778
0.85130435 1482.65126151
0.85217391 103.81777211
0.85260870 106.39247656
0.85304348 108.99472485
0.85347826 111.62734147
0.85391304 114.29390875
0.85434783 116.99885105
0.85478261 119.74751841
0.85521739 122.54626622
0.85565217 125.40252657
0.85608696 128.32486567
0.85652174 131.32302094
0.85695652 134.40791052
0.85739130 137.59160797
0.85782609 140.88727554
0.85826087 144.30905157
0.85869565 147.87189060
0.85913043 151.59135911
0.85956522 155.48339536
0.86000000 159.56404699
0.86043478 163.84920516
0.86086957 168.35435741
0.86130435 173.09438287
0.86173913 178.08341267
0.86217391 267.86803383
0.86260870 777.16422357
0.86304348 194.67418581
0.86347826 200.78585521
0.86391304 207.20777601
0.86434783 62.76251581
0.86478261 63.76619403
0.86521739 64.65601179
0.86565217 65.43356990
0.86608696 66.10133472
0.86652174 66.66248713
0.86695652 67.12078080
0.86739130 67.48041302
0.86782609 67.74590957
0.86826087 67.92202431
0.86869565 68.01365305
0.86913043 68.02576080
0.86956522 67.96332117
0.87000000 67.83126675
0.88871795 41.17191126
0.90743590 23.46719087
0.92615385 15.31798772
0.94487179 11.13914772
0.96358974 8.74459636
0.98230769 7.25393587
1.00102564 6.26928096
1.01974359 5.59123711
1.03846154 5.11116163
1.05717949 4.76575339
1.07589744 4.51607732
1.09461538 4.33710414
1.11333333 4.21214961
1.13205128 4.12975485
1.15076923 4.08185441
1.16948718 4.06265743
1.18820513 4.06794069
1.20692308 4.09458849
1.22564103 4.14028521
1.24435897 4.20330519
1.26307692 4.28236598
1.28179487 4.37652412
1.30051282 4.48509979
1.31923077 4.60762153
1.33794872 4.74378521
1.35666667 4.89342313
1.37538462 5.05648057
1.39410256 5.23299778
1.41282051 5.42309607
1.43153846 5.62696695
1.45025641 5.84486364
1.46897436 6.07709435
1.48769231 6.32401707
1.50641026 6.58603529
1.52512821 6.86359478
1.54384615 7.15718090
1.56256410 7.46731657
1.58128205 7.79456069
1.60000000 8.13950682


==> figures/data/bragg/8tube/analytic.dat <==
2.40000000 0.17336001
2.42533333 0.37765824
2.45066667 1.33353777
2.47600000 15.39376143
2.50133333 2.06364128
2.52666667 0.57407452
2.55200000 0.27831712
2.57733333 0.17371541
2.60266667 0.12545986
2.62800000 0.09987392
2.65333333 0.08539006
2.67866667 0.07721551
2.70400000 0.07313906
2.72933333 0.07211388
2.75466667 0.07371411
2.78000000 0.07792403
2.80533333 0.08508563
2.83066667 0.09595597
2.85600000 0.11188917
2.88133333 0.13522495
2.90666667 0.17009434
2.93200000 0.22417662
2.95733333 0.31288051
2.98266667 0.47057543
3.00800000 0.78621480
3.03333333 1.54676544
3.05866667 4.07084087
3.08400000 19.05092724
3.10933333 11.94438671
3.13466667 4.04268589
3.16000000 1.81122756
3.18533333 1.03997004
3.21066667 0.69281947
3.23600000 0.50836218
3.26133333 0.39922081
3.28666667 0.32980348
3.31200000 0.28345492
3.33733333 0.25155350
3.36266667 0.22928758
3.38800000 0.21381749
3.41333333 0.20340009
3.43866667 0.19694143
3.46400000 0.19375544
3.48933333 0.19342868
3.51466667 0.19574346
3.54000000 0.20063522
3.56533333 0.20817190
3.59066667 0.21854914
3.61600000 0.23209905
3.64133333 0.24931245
3.66666667 0.27087744
3.69200000 0.29773960
3.71733333 0.33119319
3.74266667 0.37301942
3.76800000 0.42569833
3.79333333 0.49274024
3.81866667 0.57921766
3.84400000 0.69264595
3.86933333 0.84449503
3.89466667 1.05289651
3.92000000 1.34773795
3.94533333 1.78082523
3.97066667 2.44761221
3.99600000 3.53767593
4.02133333 5.46407266
4.04666667 9.23390701
4.07200000 17.62252923
4.09733333 38.74980800
4.12266667 61.89234690
4.14800000 22.65989286
4.17333333 14.89423983
4.19866667 9.41527057
4.22400000 6.33444440
4.24933333 4.55130662
4.27466667 3.45239720
4.30000000 2.73422423
4.32533333 2.24136489
4.35066667 1.88944232
4.37600000 1.62996010
4.40133333 1.43360020
4.42666667 1.28184987
4.45200000 1.16257483
4.47733333 1.06756296
4.50266667 0.99110138
4.52800000 0.92912047
4.55333333 0.87866140
4.57866667 0.83753494
4.60400000 0.80409712
4.62933333 0.77709819
4.65466667 0.75557886
4.68000000 0.73879767
4.70533333 0.72617941
4.73066667 0.71727783
4.75600000 0.71174855
4.78133333 0.70932907
4.80666667 0.70982402
4.83200000 0.71309420
4.85733333 0.71904851
4.88266667 0.72763813
4.90800000 0.73885230
4.93333333 0.75271565
4.95866667 0.76928656
4.98400000 0.78865662
5.00933333 0.81095090
5.03466667 0.83632916
5.06000000 0.86498786
5.08533333 0.89716305
5.11066667 0.93313420
5.13600000 0.97322912
5.16133333 1.01782996
5.18666667 1.06738070
5.21200000 1.12239619
5.23733333 1.18347319
5.26266667 1.25130374
5.28800000 1.32669137
5.31333333 1.41057094
5.33866667 1.50403274
5.36400000 1.60835212
5.38933333 1.72502597
5.41466667 1.85581778
5.44000000 2.00281383
5.46533333 2.16849336
5.49066667 2.35581700
5.51600000 2.56833884
5.54133333 2.81034943
5.56666667 3.08705968
5.59200000 3.40483914
5.61733333 3.77152741
5.64266667 4.19684454
5.66800000 4.69293697
5.69333333 5.27511067
5.71866667 5.96282558
5.74400000 6.78105839
5.76933333 7.76218993
5.79466667 8.94864699
5.82000000 10.39663888
5.84533333 12.18149414
5.87066667 14.40534749
5.89600000 17.20827708
5.92133333 20.78446439
5.94666667 25.40549239
5.97200000 31.45325611
5.99733333 39.46431235
6.02266667 50.18369976
6.04800000 64.61466057
6.07333333 84.02375974
6.09866667 84.00711671
6.12400000 103.50791160
6.14933333 127.90843290
6.17466667 48.61404074
6.20000000 53.95439666
6.22533333 53.66494664
6.25066667 50.08214973
6.27600000 45.14501606
6.30133333 40.00700020
6.32666667 35.22673386
6.35200000 31.01204905
6.37733333 27.39341876
6.40266667 24.32422995
6.42800000 21.73197094
6.45333333 19.54177040
6.47866667 17.68586072
6.50400000 16.10640489
6.52933333 14.75544668
6.55466667 13.59377879
6.58000000 12.58953774
6.60533333 11.71686158
6.63066667 10.95472751
6.65600000 10.28599162
6.68133333 9.69661420
6.70666667 9.17504268
6.73200000 8.71172273
6.75733333 8.29871165
6.78266667 7.92937229
6.80800000 7.59813019
6.83333333 7.30028023
6.85866667 7.03183201
6.88400000 6.78938570
6.90933333 6.57003189
6.93466667 6.37127034
6.96000000 6.19094386
6.98533333 6.02718414
7.01066667 5.87836728
7.03600000 5.74307699
7.06133333 5.62007407
7.08666667 5.50827102
7.11200000 5.40671074
7.13733333 5.31454870
7.16266667 5.23103782
7.18800000 5.15551577
7.21333333 5.08739410
7.23866667 5.02614901
7.26400000 4.97131344
7.28933333 4.92247032
7.31466667 4.87924671
7.34000000 4.84130878
7.36533333 4.80835745
7.39066667 4.78012461
7.41600000 4.75636981
7.44133333 4.73687742
7.46666667 4.72145412
7.49200000 4.70992669
7.51733333 4.70214009
7.54266667 4.69795577
7.56800000 4.69725018
7.59333333 4.69991345
7.61866667 4.70584821
7.64400000 4.71496860
7.66933333 4.72719935
7.69466667 4.74247494
7.72000000 4.76073896
7.74533333 4.78194338
7.77066667 4.80604809
7.79600000 4.83302032
7.82133333 4.86283427
7.84666667 4.89547068
7.87200000 4.93091649
7.89733333 4.96916455
7.92266667 5.01021337
7.94800000 5.05406686
7.97333333 5.10073417
7.99866667 5.15022945
8.02400000 5.20257180
8.04933333 5.25778508
8.07466667 5.31589780
8.10000000 5.37694312
8.12533333 5.44095870
8.15066667 5.50798669
8.17600000 5.57807373
8.20133333 5.65127091
8.22666667 5.72763376
8.25200000 5.80722231
8.27733333 5.89010109
8.30266667 5.97633916
8.32800000 6.06601024
8.35333333 6.15919269
8.37866667 6.25596966
8.40400000 6.35642916
8.42933333 6.46066415
8.45466667 6.56877270
8.48000000 6.68085811
8.50533333 6.79702903
8.53066667 6.91739965
8.55600000 7.04208986
8.58133333 7.17122542
8.60666667 7.30493820
8.63200000 7.44336633
8.65733333 7.58665449
8.68266667 7.73495410
8.70800000 7.88842362
8.73333333 8.04722879
8.75866667 8.21154294
8.78400000 8.38154728
8.80933333 8.55743124
8.83466667 8.73939282
8.86000000 8.92763893
8.88533333 9.12238581
8.91066667 9.32385939
8.93600000 9.53229579
8.96133333 9.74794169
8.98666667 9.97105489
9.01200000 10.20190475
9.03733333 10.44077279
9.06266667 10.68795321
9.08800000 10.94375350
9.11333333 11.20849506
9.13866667 11.48251391
9.16400000 11.76616133
9.18933333 12.05980464
9.21466667 12.36382799
9.24000000 12.67863317
9.26533333 13.00464047
9.29066667 13.34228963
9.31600000 13.69204083
9.34133333 14.05437566
9.36666667 14.42979826
9.39200000 14.81883647
9.41733333 15.22204300
9.44266667 15.63999676
9.46800000 16.07330421
9.49333333 16.52260077
9.51866667 16.98855236
9.54400000 17.47185701
9.56933333 17.97324652
9.59466667 18.49348832
9.62000000 19.03338730
9.64533333 19.59378785
9.67066667 20.17557599
9.69600000 20.77968161
9.72133333 21.40708085
9.74666667 22.05879862
9.77200000 22.73591124
9.79733333 23.43954930
9.82266667 24.17090061
9.84800000 24.93121336
9.87333333 25.72179947
9.89866667 26.54403813
9.92400000 27.39937949
9.94933333 28.28934869
9.97466667 29.21554999
10.00000000 30.17967121


==> figures/data/bragg/8tube/n3.dat <==
2.40000000 0.00578901
2.41381818 0.01716697
2.42763636 0.19828703
2.44145455 0.49421656
2.45527273 0.14577776
2.46909091 0.29691683
2.48290909 1.36550780
2.49672727 0.09444632
2.51054545 0.08136461
2.52436364 0.28404739
2.53818182 0.36223246
2.55200000 0.02557493
2.56581818 0.00860243
2.57963636 0.00511874
2.59345455 0.00454017
2.60727273 0.00601885
2.62109091 0.01463085
2.63490909 0.31954006
2.64872727 0.03012391
2.66254545 0.00625691
2.67636364 0.00314687
2.69018182 0.00239881
2.70400000 0.00249982
2.71781818 0.00359273
2.73163636 0.00819568
2.74545455 0.06150033
2.75927273 0.08298062
2.77309091 0.00986522
2.78690909 0.00439049
2.80072727 0.00310667
2.81454545 0.00295298
2.82836364 0.00362139
2.84218182 0.00589424
2.85600000 0.01463792
2.86981818 0.10546114
2.88363636 0.24908546
2.89745455 0.02687827
2.91127273 0.01230356
2.92509091 0.00900950
2.93890909 0.00876208
2.95272727 0.01071578
2.96654545 0.01646840
2.98036364 0.03345900
2.99418182 0.10600809
3.00800000 1.10859961
3.02181818 1.82772478
3.03563636 0.33333620
3.04945455 0.22633413
3.06327273 0.26662814
3.07709091 0.49109187
3.09090909 1.38327876
3.10472727 11.29405174
3.11854545 0.37052727
3.13236364 0.37733578
3.14618182 0.62283820
3.16000000 4.10385096
3.17381818 1.86710024
3.18763636 0.21005536
3.20145455 0.07051112
3.21527273 0.03564319
3.22909091 0.02300600
3.24290909 0.01780947
3.25672727 0.01612998
3.27054545 0.01704647
3.28436364 0.02143666
3.29818182 0.03399972
3.31200000 0.08026042
3.32581818 0.58465331
3.33963636 0.60368929
3.35345455 0.07151252
3.36727273 0.02707977
3.38109091 0.01521133
3.39490909 0.01064549
3.40872727 0.00869430
3.42254545 0.00805463
3.43636364 0.00837821
3.45018182 0.00981264
3.46400000 0.01317184
3.47781818 0.02116629
3.49163636 0.04534458
3.50545455 0.18457922
3.51927273 4.18430183
3.53309091 0.14508454
3.54690909 0.04321668
3.56072727 0.02222288
3.57454545 0.01478358
3.58836364 0.01156496
3.60218182 0.01020461
3.61600000 0.00995686
3.62981818 0.01065567
3.64363636 0.01251084
3.65745455 0.01625955
3.67127273 0.02389917
3.68509091 0.04159845
3.69890909 0.09560033
3.71272727 0.41113376
3.72654545 7.09373844
3.74036364 0.35118396
3.75418182 0.11079280
3.76800000 0.05929146
3.78181818 0.04068736
3.79563636 0.03257454
3.80945455 0.02916847
3.82327273 0.02859630
3.83709091 0.03036539
3.85090909 0.03477506
3.86472727 0.04298975
3.87854545 0.05772927
3.89236364 0.08536481
3.90618182 0.14269112
3.92000000 0.28420347
3.93381818 0.76329209
3.94763636 4.13120384
3.96145455 27.80585661
3.97527273 2.69720673
3.98909091 1.08331229
4.00290909 0.69217759
4.01672727 0.56225681
4.03054545 0.53660116
4.04436364 0.58171417
4.05818182 0.70593363
4.07200000 0.95406749
4.08581818 1.43350379
4.09963636 2.37925925
4.11345455 1.60711915
4.12727273 3.92394306
4.14109091 1.09506298
4.15490909 1.59016240
4.16872727 2.03992897
4.18254545 2.85836854
4.19636364 5.15857922
4.21018182 17.09780347
4.22400000 125.97031840
4.23781818 7.67909481
4.25163636 2.00731847
4.26545455 0.85256977
4.27927273 0.45860051
4.29309091 0.28539687
4.30690909 0.19687214
4.32072727 0.14703720
4.33454545 0.11723505
4.34836364 0.09891139
4.36218182 0.08782301
4.37600000 0.08180509
4.38981818 0.07984104
4.40363636 0.08169363
4.41745455 0.08785560
4.43127273 0.09981130
4.44509091 0.12085194
4.45890909 0.15831140
4.47272727 0.23040217
4.48654545 0.39219194
4.50036364 0.87736745
4.51418182 3.61486000
4.52800000 13.60354506
4.54181818 1.61873268
4.55563636 0.52642464
4.56945455 0.25867134
4.58327273 0.15615811
4.59709091 0.10692121
4.61090909 0.07988382
4.62472727 0.06374417
4.63854545 0.05362645
4.65236364 0.04717183
4.66618182 0.04315207
4.68000000 0.04090817
4.69381818 0.04010329
4.70763636 0.04061255
4.72145455 0.04248415
4.73527273 0.04595018
4.74909091 0.05149205
4.76290909 0.05999442
4.77672727 0.07308057
4.79054545 0.09387628
4.80436364 0.12892690
4.81818182 0.19373549
4.83200000 0.33233298
4.84581818 0.71115660
4.85963636 2.36324885
4.87345455 3294.23229364
4.88727273 2.59613864
4.90109091 0.78041682
4.91490909 0.37190771
4.92872727 0.22202895
4.94254545 0.15141103
4.95636364 0.11288118
4.97018182 0.08981903
4.98400000 0.07518225
4.99781818 0.06558787
5.01163636 0.05926248
5.02545455 0.05522206
5.03927273 0.05290775
5.05309091 0.05201245
5.06690909 0.05239596
5.08072727 0.05404695
5.09454545 0.05707414
5.10836364 0.06172201
5.12218182 0.06841512
5.13600000 0.07784575
5.14981818 0.09113804
5.16363636 0.11016157
5.17745455 0.13816088
5.19127273 0.18111210
5.20509091 0.25093262
5.21890909 0.37405946
5.23272727 0.61848121
5.24654545 1.20124780
5.26036364 3.08922822
5.27418182 3342.67621910
5.28800000 12.61095959
5.30181818 3.29079934
5.31563636 1.40945124
5.32945455 0.79516554
5.34327273 0.52459719
5.35709091 0.38270163
5.37090909 0.29965444
5.38472727 0.24744783
5.39854545 0.21311478
5.41236364 0.19000836
5.42618182 0.17446393
5.44000000 0.16436022
5.45381818 0.15844111
5.46763636 0.15597473
5.48145455 0.15657593
5.49527273 0.16011502
5.50909091 0.16667758
5.52290909 0.17655966
5.53672727 0.19029379
5.55054545 0.20870926
5.56436364 0.23303864
5.57818182 0.26509463
5.59200000 0.30756239
5.60581818 0.36449204
5.61963636 0.44215480
5.63345455 0.55059428
5.64727273 0.70658357
5.66109091 0.93962100
5.67490909 1.30504325
5.68872727 1.91554839
5.70254545 3.02670260
5.71636364 5.30855747
5.73018182 10.90689569
5.74400000 28.62419462
5.75781818 4390.86099068
5.77163636 64.57076538
5.78545455 23.62915955
5.79927273 11.94184683
5.81309091 7.44537106
5.82690909 5.29178281
5.84072727 4.10970596
5.85454545 3.40406373
5.86836364 2.96284974
5.88218182 2.68378685
5.89600000 2.51336252
5.90981818 2.42224438
5.92363636 2.39431678
5.93745455 2.42144563
5.95127273 2.50090884
5.96509091 2.63420150
5.97890909 2.82664512
5.99272727 3.08755439
6.00654545 3.43087776
6.02036364 3.87632526
6.03418182 4.45106549
6.04800000 5.19213410
6.06181818 6.14975345
6.07563636 7.39182200
6.08945455 9.00989341
6.10327273 2.17209049
6.11709091 4.64738199
6.13090909 7.19425581
6.14472727 10.16641668
6.15854545 13.91149492
6.17236364 18.99444078
6.18618182 2.99705313
6.20000000 5.04500177
6.21381818 7.28151766
6.22763636 9.92619522
6.24145455 13.30874825
6.25527273 18.02813426
6.26909091 25.27965843
6.28290909 37.73716607
6.29672727 62.32370828
6.31054545 120.45773166
6.32436364 290.84972070
6.33818182 648.92391178
6.35200000 170.96215717
6.36581818 68.24202583
6.37963636 34.60748698
6.39345455 20.30268329
6.40727273 13.11537913
6.42109091 9.07098656
6.43490909 6.60261145
6.44872727 5.00171066
6.46254545 3.91339407
6.47636364 3.14533263
6.49018182 2.58657934
6.50400000 2.16980995
6.51781818 1.85242698
6.53163636 1.60651682
6.54545455 1.41323635
6.55927273 1.25953847
6.57309091 1.13619076
6.58690909 1.03653784
6.60072727 0.95570691
6.61454545 0.89008525
6.62836364 0.83696952
6.64218182 0.79432640
6.65600000 0.76062694
6.66981818 0.73473116
6.68363636 0.71580770
6.69745455 0.70327873
6.71127273 0.69678383
6.72509091 0.69615917
6.73890909 0.70142969
6.75272727 0.71281396
6.76654545 0.73074242
6.78036364 0.75589153
6.79418182 0.78923849
6.80800000 0.83214409
6.82181818 0.88647624
6.83563636 0.95479431
6.84945455 1.04062723
6.86327273 1.14890134
6.87709091 1.28661390
6.89090909 1.46392487
6.90472727 1.69598689
6.91854545 2.00613574
6.93236364 2.43171211
6.94618182 3.03526482
6.96000000 3.92748907
6.97381818 5.31768445
6.98763636 7.63398951
7.00145455 11.83269224
7.01527273 20.20842169
7.04290909 4904.76935919
7.05672727 58.06418189
7.07054545 29.04107696
7.08436364 15.49142640
7.09818182 9.29852412
7.11200000 6.13067261
7.12581818 4.33402734
7.13963636 3.22915021
7.15345455 2.50580287
7.16727273 2.00845753
7.18109091 1.65289931
7.19490909 1.39055816
7.20872727 1.19192588
7.22254545 1.03828025
7.23636364 0.91730000
7.25018182 0.82061987
7.26400000 0.74240656
7.27781818 0.67849735
7.29163636 0.62586166
7.30545455 0.58225467
7.31927273 0.54598867
7.33309091 0.51577873
7.34690909 0.49063654
7.36072727 0.46979590
7.37454545 0.45265985
7.38836364 0.43876255
7.40218182 0.42774152
7.41600000 0.41931746
7.42981818 0.41327933
7.44363636 0.40947365
7.45745455 0.40779685
7.47127273 0.40819005
7.48509091 0.41063599
7.49890909 0.41515766
7.51272727 0.42181865
7.52654545 0.43072518
7.54036364 0.44202984
7.55418182 0.45593741
7.56800000 0.47271309
7.58181818 0.49269370
7.59563636 0.51630275
7.60945455 0.54407047
7.62327273 0.57666072
7.63709091 0.61490692
7.65090909 0.65986086
7.66472727 0.71285923
7.67854545 0.77561587
7.69236364 0.85035111
7.70618182 0.93997610
7.72000000 1.04836040
7.73381818 1.18072750
7.74763636 1.34425283
7.76145455 1.54898921
7.77527273 1.80933809
7.78909091 2.14645812
7.80290909 2.59233943
7.81672727 3.19694715
7.83054545 4.04123762
7.84436364 5.26182143
7.85818182 7.09930214
7.87200000 9.99412057
7.88581818 14.76478632
7.89963636 22.84243968
7.91345455 5357.62481397
7.92727273 5637.37429574
7.94109091 5554.06585442
7.95490909 34.64860308
7.96872727 21.78126193
7.98254545 14.29394309
7.99636364 9.93366594
8.01018182 7.26634770
8.02400000 5.54496310
8.03781818 4.37984969
8.05163636 3.55881261
8.06545455 2.96041145
8.07927273 2.51180280
8.09309091 2.16742117
8.10690909 1.89769616
8.12072727 1.68281130
8.13454545 1.50910865
8.14836364 1.36694027
8.16218182 1.24934158
8.17600000 1.15118786
8.18981818 1.06864359
8.20363636 0.99879461
8.21745455 0.93939692
8.23127273 0.88870198
8.24509091 0.84533299
8.25890909 0.80819601
8.27272727 0.77641506
8.28654545 0.74928419
8.30036364 0.72623173
8.31418182 0.70679320
8.32800000 0.69059079
8.34181818 0.67731749
8.35563636 0.66672499
8.36945455 0.65861420
8.38327273 0.65282797
8.39709091 0.64924545
8.41090909 0.64777781
8.42472727 0.64836501
8.43854545 0.65097348
8.45236364 0.65559458
8.46618182 0.66224371
8.48000000 0.67096007
8.49381818 0.68180698
8.50763636 0.69487282
8.52145455 0.71027254
8.53527273 0.72814985
8.54909091 0.74868011
8.56290909 0.77207410
8.57672727 0.79858267
8.59054545 0.82850264
8.60436364 0.86218403
8.61818182 0.90003902
8.63200000 0.94255299
8.64581818 0.99029829
8.65963636 1.04395118
8.67345455 1.10431315
8.68727273 1.17233753
8.70109091 1.24916316
8.71490909 1.33615715
8.72872727 1.43496962
8.74254545 1.54760431
8.75636364 1.67651048
8.77018182 1.82470372
8.78400000 1.99592611
8.79781818 2.19486102
8.81163636 2.42742456
8.82545455 2.70116565
8.83927273 3.02582277
8.85309091 3.41410942
8.86690909 3.88283921
8.88072727 4.45456287
8.89454545 5.15999033
8.90836364 6.04163568
8.92218182 7.15939671
8.93600000 8.59923139
8.94981818 10.48681760
8.96363636 13.00915399
8.97745455 16.44827618
8.99127273 21.23114585
9.00509091 27.99246468
9.01890909 37.61756192
9.04654545 6556.48596910
9.06036364 6755.94948648
9.07418182 6176.51333720
9.08800000 6771.39425598
9.10181818 72.50900409
9.11563636 53.90312487
9.12945455 40.35787008
9.14327273 30.89262737
9.15709091 24.25661757
9.17090909 19.51660142
9.18472727 16.05224212
9.19854545 13.46140588
9.21236364 11.48198465
9.22618182 9.94024266
9.24000000 8.71861476
9.25381818 7.73582788
9.26763636 6.93452427
9.28145455 6.27343108
9.29527273 5.72231187
9.30909091 5.25864756
9.32290909 4.86541215
9.33672727 4.52955447
9.35054545 4.24094393
9.36436364 3.99162634
9.37818182 3.77529085
9.39200000 3.58688253
9.40581818 3.42231724
9.41963636 3.27826923
9.43345455 3.15201106
9.44727273 3.04129172
9.46109091 2.94424301
9.47490909 2.85930687
9.48872727 2.78517855
9.50254545 2.72076186
9.51636364 2.66513367
9.53018182 2.61751550
9.54400000 2.57725078
9.55781818 2.54378651
9.57163636 2.51665833
9.58545455 2.49547849
9.59927273 2.47992601
9.61309091 2.46973868
9.62690909 2.46470659
9.64072727 2.46466691
9.65454545 2.46949966
9.66836364 2.47912444
9.68218182 2.49349787
9.69600000 2.51261175
9.70981818 2.53649172
9.72363636 2.56519658
9.73745455 2.59881799
9.75127273 2.63748075
9.76509091 2.68134345
9.77890909 2.73059966
9.79272727 2.78547952
9.80654545 2.84625186
9.82036364 2.91322685
9.83418182 2.98675919
9.84800000 3.06725189
9.86181818 3.15516083
9.87563636 3.25100001
9.88945455 3.35534770
9.90327273 3.46885363
9.91709091 3.59224727
9.93090909 3.72634752
9.94472727 3.87207391
9.95854545 4.03045962
9.97236364 4.20266663
9.98618182 4.39000343
10.00000000 4.59394564


==> figures/data/bragg/N0/analytic.dat <==
1.40000000 54.56474020
1.40200000 54.72074421
1.40400000 54.87697088
1.40600000 55.03342022
1.40800000 55.19009222
1.41000000 55.34698689
1.41200000 55.50410422
1.41400000 55.66144422
1.41600000 55.81900688
1.41800000 55.97679221
1.42000000 56.13480020
1.42200000 56.29303086
1.42400000 56.45148418
1.42600000 56.61016016
1.42800000 56.76905881
1.43000000 56.92818013
1.43200000 57.08752410
1.43400000 57.24709075
1.43600000 57.40688005
1.43800000 57.56689202
1.44000000 57.72712665
1.44200000 57.88758394
1.44400000 58.04826389
1.44600000 58.20916651
1.44800000 58.37029179
1.45000000 58.53163973
1.45200000 58.69321034
1.45400000 58.85500360
1.45600000 59.01701953
1.45800000 59.17925812
1.46000000 59.34171937
1.46200000 59.50440328
1.46400000 59.66730986
1.46600000 59.83043909
1.46800000 59.99379098
1.47000000 60.15736554
1.47200000 60.32116275
1.47400000 60.48518263
1.47600000 60.64942516
1.47800000 60.81389036
1.48000000 60.97857821
1.48200000 61.14348872
1.48400000 61.30862190
1.48600000 61.47397773
1.48800000 61.63955622
1.49000000 61.80535737
1.49200000 61.97138118
1.49400000 62.13762764
1.49600000 62.30409677
1.49800000 62.47078855
1.50000000 62.63770299
1.50200000 62.80484009
1.50400000 62.97219984
1.50600000 63.13978226
1.50800000 63.30758733
1.51000000 63.47561506
1.51200000 63.64386544
1.51400000 63.81233848
1.51600000 63.98103418
1.51800000 64.14995253
1.52000000 64.31909354
1.52200000 64.48845721
1.52400000 64.65804353
1.52600000 64.82785250
1.52800000 64.99788414
1.53000000 65.16813842
1.53200000 65.33861537
1.53400000 65.50931496
1.53600000 65.68023722
1.53800000 65.85138212
1.54000000 66.02274968
1.54200000 66.19433990
1.54400000 66.36615277
1.54600000 66.53818829
1.54800000 66.71044647
1.55000000 66.88292730
1.55200000 67.05563078
1.55400000 67.22855692
1.55600000 67.40170571
1.55800000 67.57507715
1.56000000 67.74867124
1.56200000 67.92248799
1.56400000 68.09652739
1.56600000 68.27078944
1.56800000 68.44527414
1.57000000 68.61998150
1.57200000 68.79491150
1.57400000 68.97006416
1.57600000 69.14543947
1.57800000 69.32103743
1.58000000 69.49685804
1.58200000 69.67290130
1.58400000 69.84916721
1.58600000 70.02565577
1.58800000 70.20236698
1.59000000 70.37930084
1.59200000 70.55645735
1.59400000 70.73383651
1.59600000 70.91143832
1.59800000 71.08926278
1.60000000 71.26730989
1.60200000 71.44557964
1.60400000 71.62407205
1.60600000 71.80278710
1.60800000 71.98172480
1.61000000 72.16088515
1.61200000 72.34026814
1.61400000 72.51987379
1.61600000 72.69970208
1.61800000 72.87975302
1.62000000 73.06002660
1.62200000 73.24052283
1.62400000 73.42124171
1.62600000 73.60218324
1.62800000 73.78334741
1.63000000 73.96473423
1.63200000 74.14634369
1.63400000 74.32817580
1.63600000 74.51023056
1.63800000 74.69250796
1.64000000 74.87500800
1.64200000 75.05773069
1.64400000 75.24067602
1.64600000 75.42384400
1.64800000 75.60723463
1.65000000 75.79084790
1.65200000 75.97468381
1.65400000 76.15874236
1.65600000 76.34302356
1.65800000 76.52752740
1.66000000 76.71225389
1.66200000 76.89720302
1.66400000 77.08237479
1.66600000 77.26776920
1.66800000 77.45338626
1.67000000 77.63922596
1.67200000 77.82528830
1.67400000 78.01157328
1.67600000 78.19808091
1.67800000 78.38481117
1.68000000 78.57176408
1.68200000 78.75893963
1.68400000 78.94633781
1.68600000 79.13395864
1.68800000 79.32180211
1.69000000 79.50986822
1.69200000 79.69815697
1.69400000 79.88666836
1.69600000 80.07540239
1.69800000 80.26435906
1.70000000 80.45353837
1.70200000 80.64294032
1.70400000 80.83256490
1.70600000 81.02241213
1.70800000 81.21248199
1.71000000 81.40277450
1.71200000 81.59328964
1.71400000 81.78402741
1.71600000 81.97498783
1.71800000 82.16617088
1.72000000 82.35757657
1.72200000 82.54920490
1.72400000 82.74105586
1.72600000 82.93312946
1.72800000 83.12542570
1.73000000 83.31794458
1.73200000 83.51068609
1.73400000 83.70365023
1.73600000 83.89683701
1.73800000 84.09024643
1.74000000 84.28387848
1.74200000 84.47773317
1.74400000 84.67181049
1.74600000 84.86611045
1.74800000 85.06063304
1.75000000 85.25537826
1.75200000 85.45034612
1.75400000 85.64553662
1.75600000 85.84094974
1.75800000 86.03658551
1.76000000 86.23244390
1.76200000 86.42852493
1.76400000 86.62482858
1.76600000 86.82135488
1.76800000 87.01810380
1.77000000 87.21507536
1.77200000 87.41226955
1.77400000 87.60968637
1.77600000 87.80732582
1.77800000 88.00518790
1.78000000 88.20327262
1.78200000 88.40157996
1.78400000 88.60010994
1.78600000 88.79886255
1.78800000 88.99783778
1.79000000 89.19703565
1.79200000 89.39645615
1.79400000 89.59609928
1.79600000 89.79596503
1.79800000 89.99605342
1.80000000 90.19636443
1.80200000 90.39689808
1.80400000 90.59765435
1.80600000 90.79863325
1.80800000 90.99983478
1.81000000 91.20125894
1.81200000 91.40290572
1.81400000 91.60477514
1.81600000 91.80686718
1.81800000 92.00918184
1.82000000 92.21171914
1.82200000 92.41447906
1.82400000 92.61746161
1.82600000 92.82066678
1.82800000 93.02409458
1.83000000 93.22774501
1.83200000 93.43161806
1.83400000 93.63571374
1.83600000 93.84003204
1.83800000 94.04457297
1.84000000 94.24933652
1.84200000 94.45432269
1.84400000 94.65953150
1.84600000 94.86496292
1.84800000 95.07061697
1.85000000 95.27649364
1.85200000 95.48259294
1.85400000 95.68891486
1.85600000 95.89545940
1.85800000 96.10222657
1.86000000 96.30921636
1.86200000 96.51642877
1.86400000 96.72386380
1.86600000 96.93152146
1.86800000 97.13940174
1.87000000 97.34750464
1.87200000 97.55583016
1.87400000 97.76437830
1.87600000 97.97314906
1.87800000 98.18214244
1.88000000 98.39135845
1.88200000 98.60079707
1.88400000 98.81045832
1.88600000 99.02034218
1.88800000 99.23044866
1.89000000 99.44077777
1.89200000 99.65132949
1.89400000 99.86210383
1.89600000 100.07310079
1.89800000 100.28432037
1.90000000 100.49576256
1.90200000 100.70742738
1.90400000 100.91931481
1.90600000 101.13142486
1.90800000 101.34375753
1.91000000 101.55631281
1.91200000 101.76909071
1.91400000 101.98209123
1.91600000 102.19531437
1.91800000 102.40876012
1.92000000 102.62242849
1.92200000 102.83631947
1.92400000 103.05043307
1.92600000 103.26476928
1.92800000 103.47932811
1.93000000 103.69410955
1.93200000 103.90911361
1.93400000 104.12434029
1.93600000 104.33978957
1.93800000 104.55546148
1.94000000 104.77135599
1.94200000 104.98747312
1.94400000 105.20381286
1.94600000 105.42037522
1.94800000 105.63716019
1.95000000 105.85416777
1.95200000 106.07139796
1.95400000 106.28885077
1.95600000 106.50652618
1.95800000 106.72442421
1.96000000 106.94254485
1.96200000 107.16088811
1.96400000 107.37945397
1.96600000 107.59824244
1.96800000 107.81725353
1.97000000 108.03648722
1.97200000 108.25594353
1.97400000 108.47562244
1.97600000 108.69552397
1.97800000 108.91564810
1.98000000 109.13599484
1.98200000 109.35656420
1.98400000 109.57735616
1.98600000 109.79837073
1.98800000 110.01960791
1.99000000 110.24106769
1.99200000 110.46275009
1.99400000 110.68465509
1.99600000 110.90678270
1.99800000 111.12913291
2.00000000 111.35170573


==> figures/data/bragg/N0/numeric.dat <==
1.40000000 54.51227099
1.41600000 55.72942578
1.43200000 57.04924477
1.44800000 58.41213374
1.46400000 59.73751100
1.48000000 61.01541615
1.49600000 62.27991211
1.51200000 63.57477695
1.52800000 64.93930496
1.54400000 66.36497578
1.56000000 67.78614468
1.57600000 69.19442369
1.59200000 70.58412255
1.60800000 71.94158660
1.62400000 73.37359126
1.64000000 74.81778478
1.65800000 76.49705979
1.67400000 78.02103064
1.69200000 79.72757423
1.70800000 81.24086484
1.72400000 82.75436163
1.74000000 84.27761570
1.75600000 85.81255525
1.77200000 87.36662146
1.78800000 88.95391150
1.80400000 90.57196474
1.82000000 92.21256975
1.83600000 93.85883493
1.85200000 95.49871062
1.86800000 97.14576680
1.88400000 98.80446252
1.90000000 100.47984734
1.91600000 102.17563220
1.93200000 103.88104099
1.94800000 105.60047694
1.96400000 107.34379025
1.98000000 109.10972435
1.99600000 110.89519750


==> figures/data/bragg/N1/analytic.dat <==
1.40000000 2.69519753
1.40200000 2.35244913
1.40400000 2.08998300
1.40600000 1.88595154
1.40800000 1.72567537
1.41000000 1.59902508
1.41200000 1.49886090
1.41400000 1.42006993
1.41600000 1.35895459
1.41800000 1.31283514
1.42000000 1.27978716
1.42200000 1.25846682
1.42400000 1.24799583
1.42600000 1.24788846
1.42800000 1.25801043
1.43000000 1.27856384
1.43200000 1.31009586
1.43400000 1.35353193
1.43600000 1.41023687
1.43800000 1.48211136
1.44000000 1.57173605
1.44200000 1.68258290
1.44400000 1.81932552
1.44600000 1.98829939
1.44800000 2.19819630
1.45000000 2.46113521
1.45200000 2.79435833
1.45400000 3.22300323
1.45600000 3.78480263
1.45800000 4.53840411
1.46000000 5.57887099
1.46200000 7.06839692
1.46400000 9.30193756
1.46600000 12.86138807
1.46800000 19.02498925
1.47000000 31.04944213
1.47200000 59.24179174
1.47400000 149.41006978
1.47600000 2571.95598987
1.47800000 5791.99266715
1.48000000 148.47115725
1.48200000 59.24678335
1.48400000 31.63767198
1.48600000 19.74132056
1.48800000 13.57278644
1.49000000 9.97244111
1.49200000 7.69144203
1.49400000 6.15694136
1.49600000 5.07646436
1.49800000 4.28810080
1.50000000 3.69636173
1.50200000 3.24199280
1.50400000 2.88665936
1.50600000 2.60468573
1.50800000 2.37836683
1.51000000 2.19519028
1.51200000 2.04612913
1.51400000 1.92455885
1.51600000 1.82555134
1.51800000 1.74540391
1.52000000 1.68131865
1.52200000 1.63118083
1.52400000 1.59340400
1.52600000 1.56682117
1.52800000 1.55060882
1.53000000 1.54423508
1.53200000 1.54742625
1.53400000 1.56014853
1.53600000 1.58260255
1.53800000 1.61523048
1.54200000 1.71411714
1.54400000 1.78272047
1.54600000 1.86631201
1.54800000 1.96718155
1.55000000 2.08828551
1.55200000 2.23344663
1.55400000 2.40763483
1.55600000 2.61736743
1.55800000 2.87128853
1.56000000 3.18102382
1.56200000 3.56246959
1.56400000 4.03778556
1.56600000 4.63856532
1.56800000 5.41104870
1.57000000 6.42502303
1.57200000 7.78971506
1.57400000 9.68369659
1.57600000 12.41483596
1.57800000 16.55016257
1.58000000 23.22583696
1.58200000 34.98543922
1.58400000 58.45640380
1.58600000 115.07473018
1.58800000 299.34633559
1.59000000 3665.16224860
1.59400000 183.07794933
1.59600000 81.70897015
1.59800000 45.98322782
1.60000000 29.53247521
1.60200000 20.65528033
1.60600000 11.89877507
1.60800000 9.55357828
1.61000000 7.88279291
1.61200000 6.65144540
1.61400000 5.71878132
1.61600000 4.99634020
1.61800000 4.42627626
1.62000000 3.96948141
1.62200000 3.59875615
1.62400000 3.29471835
1.62600000 3.04326409
1.62800000 2.83394278
1.63000000 2.65888901
1.63200000 2.51210366
1.63400000 2.38895978
1.63600000 2.28585681
1.63800000 2.19997464
1.64000000 2.12909623
1.64200000 2.07147836
1.64400000 2.02575652
1.64600000 1.99087482
1.64800000 1.96603422
1.65000000 1.95065479
1.65200000 1.94434886
1.65400000 1.94690292
1.65600000 1.95826686
1.65800000 1.97854988
1.66000000 2.00802237
1.66200000 2.04712421
1.66400000 2.09647951
1.66600000 2.15691908
1.67000000 2.31560689
1.67200000 2.41689106
1.67400000 2.53546300
1.67600000 2.67393318
1.67800000 2.83555635
1.68000000 3.02440951
1.68200000 3.24563308
1.68400000 3.50576185
1.68600000 3.81318506
1.68800000 4.17879612
1.69000000 4.61692601
1.69200000 5.14671057
1.69400000 5.79413701
1.69600000 6.59518319
1.69800000 7.60076775
1.70000000 8.88480576
1.70200000 10.55780142
1.70400000 12.79076861
1.70600000 15.85945579
1.70800000 20.23105522
1.71000000 26.74670458
1.71200000 37.04059283
1.71400000 54.61336221
1.71600000 87.99027741
1.71800000 161.79895642
1.72000000 364.42252841
1.72200000 2493.89087953
1.72400000 6231.86964078
1.72600000 366.66208579
1.72800000 157.93849148
1.73000000 86.91450843
1.73200000 54.90490281
1.73400000 37.89574286
1.73600000 27.81830438
1.73800000 21.36861401
1.74000000 16.99649835
1.74200000 13.89823894
1.74400000 11.62398333
1.74600000 9.90622353
1.74800000 8.57787615
1.75000000 7.53025519
1.75200000 6.69020520
1.75400000 6.00703235
1.75600000 5.44471640
1.75800000 4.97709982
1.76000000 4.58482167
1.76200000 4.25330917
1.76400000 3.97142981
1.76600000 3.73056703
1.76800000 3.52397411
1.77000000 3.34631449
1.77200000 3.19332982
1.77400000 3.06159662
1.77600000 2.94834581
1.77800000 2.85132734
1.78000000 2.76870763
1.78200000 2.69899116
1.78400000 2.64096033
1.78600000 2.59362886
1.78800000 2.55620594
1.79200000 2.50873946
1.79400000 2.49787288
1.79600000 2.49524122
1.79800000 2.50072798
1.80000000 2.51432300
1.80200000 2.53612078
1.80400000 2.56632178
1.80600000 2.60523658
1.80800000 2.65329310
1.81000000 2.71104721
1.81200000 2.77919712
1.81400000 2.85860238
1.81600000 2.95030817
1.81800000 3.05557637
1.82000000 3.17592484
1.82200000 3.31317726
1.82400000 3.46952651
1.82600000 3.64761543
1.82800000 3.85064057
1.83000000 4.08248639
1.83200000 4.34790005
1.83400000 4.65272169
1.83600000 5.00419056
1.83800000 5.41135694
1.84000000 5.88564348
1.84200000 6.44162085
1.84400000 7.09809612
1.84600000 7.87966608
1.84800000 8.81897612
1.85000000 9.96007428
1.85200000 11.36350911
1.85400000 13.11428382
1.85600000 15.33464091
1.85800000 18.20531880
1.86000000 22.00229784
1.86200000 27.16325920
1.86400000 34.41432003
1.86600000 45.02735018
1.86800000 61.38304295
1.87000000 88.31894248
1.87200000 136.72117400
1.87400000 234.32748149
1.87600000 462.15036385
1.87800000 1085.86647517
1.88000000 5246.54772664
1.88200000 757.31726700
1.88400000 317.25659697
1.88600000 171.75590467
1.88800000 107.11339793
1.89000000 73.13028972
1.89200000 53.17245511
1.89400000 40.49196623
1.89600000 31.94792596
1.89800000 25.92340262
1.90000000 21.51911357
1.90200000 18.20332213
1.90400000 15.64558681
1.90600000 13.63192506
1.90800000 12.01888232
1.91000000 10.70740073
1.91200000 9.62731222
1.91400000 8.72779638
1.91600000 7.97132036
1.91800000 7.32968198
1.92000000 6.78136212
1.92200000 6.30971378
1.92400000 5.90169919
1.92600000 5.54699311
1.92800000 5.23733618
1.93000000 4.96606152
1.93200000 4.72774367
1.93400000 4.51793501
1.93600000 4.33296572
1.93800000 4.16979033
1.94000000 4.02586895
1.94200000 3.89907459
1.94400000 3.78762020
1.94600000 3.69000091
1.94800000 3.60494802
1.95000000 3.53139214
1.95200000 3.46843351
1.95400000 3.41531820
1.95600000 3.37141876
1.95800000 3.33621876
1.96000000 3.30930029
1.96200000 3.29033411
1.96400000 3.27907191
1.96600000 3.27534043
1.96800000 3.27903717
1.97000000 3.29012768
1.97200000 3.30864401
1.97400000 3.33468464
1.97600000 3.36841553
1.97800000 3.41007255
1.98000000 3.45996514
1.98200000 3.51848158
1.98400000 3.58609569
1.98600000 3.66337551
1.98800000 3.75099395
1.99000000 3.84974196
1.99200000 3.96054463
1.99400000 4.08448075
1.99600000 4.22280663
1.99800000 4.37698512
2.00000000 4.54872108


==> figures/data/bragg/N1/numeric.dat <==
1.40000000 2.69495723
1.40400000 2.08993570
1.40800000 1.72572368
1.41200000 1.49896308
1.41600000 1.35909305
1.42000000 1.27995430
1.42400000 1.24819053
1.42800000 1.25823576
1.43200000 1.31035733
1.43600000 1.41054629
1.44000000 1.57211225
1.44400000 1.81979887
1.44800000 2.19881876
1.45200000 2.79522419
1.45600000 3.78610155
1.46000000 5.58103810
1.46400000 9.30619142
1.46800000 19.03603735
1.47200000 59.29363913
1.47600000 2574.62447691
1.48000000 148.36420384
1.48400000 31.62896194
1.48800000 13.57132640
1.49200000 7.69127169
1.49600000 5.07661584
1.50000000 3.69660232
1.50400000 2.88692138
1.50800000 2.37862959
1.51200000 2.04638737
1.51600000 1.82580540
1.52000000 1.68157107
1.52400000 1.59365835
1.52800000 1.55086938
1.53200000 2.54251830
1.53600000 1.58289168
1.54200000 1.71444734
1.54600000 1.86668364
1.55000000 2.08871438
1.55400000 2.40814452
1.55800000 2.87191701
1.56200000 3.56076413
1.56600000 4.63961348
1.57000000 6.42662086
1.57400000 9.68554712
1.57800000 16.55506212
1.58200000 34.99774607
1.58600000 115.12995395
1.59000000 3666.79105906
1.59600000 81.70970927
1.60000000 29.53444315
1.60600000 11.90009722
1.61000000 7.88379835
1.61400000 5.71954957
1.61800000 4.42692860
1.62200000 3.59930974
1.62600000 3.04372743
1.63000000 2.65932263
1.63400000 2.38935787
1.63800000 2.20034692
1.64200000 2.07143813
1.64600000 1.98983247
1.65000000 1.95050569
1.65400000 1.94723793
1.65800000 1.97912908
1.66200000 2.04749375
1.66600000 2.15731087
1.67200000 2.41733380
1.67600000 2.67442560
1.68000000 3.02496934
1.68400000 3.50641415
1.68800000 4.17957795
1.69200000 5.14579864
1.69600000 6.59643368
1.70000000 8.88650608
1.70400000 12.79324897
1.70800000 20.23510546
1.71200000 37.04819507
1.71600000 62.95567332
1.72000000 364.52064185
1.72400000 6232.20956757
1.72800000 157.97789105
1.73200000 54.91551060
1.73600000 27.82340264
1.74000000 16.99958440
1.74400000 11.62608561
1.74800000 8.57938289
1.75200000 6.69142372
1.75600000 5.44570002
1.76000000 4.58564998
1.76400000 3.97214729
1.76800000 3.52461063
1.77200000 3.19390624
1.77600000 2.94887761
1.78000000 2.76920565
1.78400000 2.64143570
1.78800000 2.55666514
1.79400000 2.49832080
1.79800000 2.50117555
1.80200000 2.53657358
1.80600000 2.60570047
1.81000000 2.71152847
1.81400000 2.85910815
1.81800000 3.05611499
1.82200000 3.31375885
1.82600000 3.64825271
1.83000000 4.08319668
1.83400000 4.65352532
1.83800000 5.41228498
1.84200000 6.44271640
1.84600000 7.88099287
1.85000000 9.96173102
1.85400000 13.11643213
1.85800000 18.20824303
1.86200000 27.16750725
1.86600000 45.03413214
1.87000000 88.33152411
1.87400000 234.35826292
1.87800000 1086.00840965
1.88200000 758.29300180
1.88600000 171.81561405
1.89000000 73.14960179
1.89400000 40.50149122
1.89800000 25.92912810
1.90200000 18.20718596
1.90600000 13.63474008
1.91000000 10.70956730
1.91400000 8.72953468
1.91800000 7.33112327
1.92200000 6.31094132
1.92600000 5.54806243
1.93000000 4.96701120
1.93400000 4.51879280
1.93800000 4.17057686
1.94200000 3.89980562
1.94600000 3.69068883
1.95000000 3.53204695
1.95400000 3.41594822
1.95800000 3.33683109
1.96200000 3.29093474
1.96600000 3.27593570
1.97000000 3.29072271
1.97400000 3.33528475
1.97800000 3.41068315
1.98200000 3.51910834
1.98600000 3.66402461
1.99000000 3.85042028
1.99400000 4.08519622
1.99800000 4.37774705


==> figures/data/bragg/N2/analytic.dat <==
1.40000000 0.13361039
1.40400000 0.10413648
1.40600000 0.09417826
1.40800000 0.08635239
1.41200000 0.07528832
1.41400000 0.07145788
1.41600000 0.06850044
1.41800000 0.06628644
1.42000000 0.06472315
1.42200000 0.06374623
1.42400000 0.06331432
1.42600000 0.06340551
1.42800000 0.06401547
1.43000000 0.06515682
1.43200000 0.06685973
1.43400000 0.06917369
1.43600000 0.07217074
1.43800000 0.07595057
1.44000000 0.08064790
1.44200000 0.08644353
1.44600000 0.10238650
1.44800000 0.11331208
1.45000000 0.12698273
1.45200000 0.14428647
1.45400000 0.16651389
1.45600000 0.19559451
1.45800000 0.23451170
1.46000000 0.28806745
1.46200000 0.36437592
1.46400000 0.47799154
1.46600000 0.65704821
1.46800000 0.96140697
1.47000000 1.53559428
1.47200000 2.79308594
1.47400000 6.20613679
1.47600000 17.84459002
1.47800000 39.19834451
1.48000000 5.04163625
1.48200000 2.60946491
1.48400000 1.51914913
1.48600000 0.98498822
1.48800000 0.69130119
1.49000000 0.51437278
1.49200000 0.40011391
1.49400000 0.32228071
1.49600000 0.26700046
1.49800000 0.22641371
1.50000000 0.19580929
1.50200000 0.17222874
1.50400000 0.15374080
1.50600000 0.13904288
1.50800000 0.12723187
1.51000000 0.11766670
1.51200000 0.10988334
1.51400000 0.10354032
1.51600000 0.09838316
1.51800000 0.09422046
1.52000000 0.09090754
1.52200000 0.08833518
1.52400000 0.08642168
1.52600000 0.08510730
1.52800000 0.08435034
1.53000000 0.08412460
1.53200000 0.08441759
1.53400000 0.08522975
1.53600000 0.08657419
1.53800000 0.08847719
1.54000000 0.09097937
1.54200000 0.09413760
1.54400000 0.09802793
1.54600000 0.10274969
1.54800000 0.10843121
1.55000000 0.11523778
1.55200000 0.12338266
1.55400000 0.13314257
1.55600000 0.14487972
1.55800000 0.15907349
1.56000000 0.17636712
1.56200000 0.19763769
1.56400000 0.22410377
1.56600000 0.25749552
1.56800000 0.30033193
1.57000000 0.35638938
1.57200000 0.43152687
1.57400000 0.53521167
1.57600000 0.68350622
1.57800000 0.90532976
1.58000000 1.25671733
1.58200000 1.85673383
1.58400000 2.98964361
1.58600000 5.43800842
1.58800000 11.66699102
1.59000000 14.68963967
1.59200000 9.25991854
1.59400000 6.31862056
1.59600000 3.68598923
1.59800000 2.29769297
1.60000000 1.54912057
1.60200000 1.11300963
1.60400000 0.84018009
1.60600000 0.65928996
1.60800000 0.53364043
1.61000000 0.44302463
1.61200000 0.37564661
1.61400000 0.32427168
1.61600000 0.28427353
1.61800000 0.25258685
1.62000000 0.22711797
1.62200000 0.20639885
1.62400000 0.18937652
1.62600000 0.17528063
1.62800000 0.16353790
1.63000000 0.15371530
1.63200000 0.14548160
1.63400000 0.13858076
1.63600000 0.13281321
1.63800000 0.12802249
1.64000000 0.12408559
1.64200000 0.12090586
1.64400000 0.11840782
1.64600000 0.11653329
1.64800000 0.11523861
1.65000000 0.11449252
1.65200000 0.11427473
1.65400000 0.11457495
1.65600000 0.11539236
1.65800000 0.11673540
1.66000000 0.11862196
1.66200000 0.12107993
1.66400000 0.12414812
1.66600000 0.12787762
1.66800000 0.13233373
1.67000000 0.13759850
1.67200000 0.14377413
1.67400000 0.15098750
1.67800000 0.16919567
1.68000000 0.18063136
1.68200000 0.19401136
1.68400000 0.20972676
1.68600000 0.22827849
1.68800000 0.25031532
1.69000000 0.27668817
1.69200000 0.30852920
1.69400000 0.34736932
1.69600000 0.39531693
1.69800000 0.45533681
1.70000000 0.53169824
1.70200000 0.63071916
1.70400000 0.76204961
1.70600000 0.94098372
1.70800000 1.19283976
1.71000000 1.56175995
1.71200000 2.12964002
1.71400000 3.06017579
1.71600000 4.71049815
1.71800000 7.93591600
1.72000000 14.90606279
1.72200000 209.64430282
1.72400000 10.11089095
1.72600000 9.67241380
1.72800000 6.49469868
1.73000000 4.26812898
1.73200000 2.93410947
1.73400000 2.12084219
1.73600000 1.60101566
1.73800000 1.25259855
1.74000000 1.00917651
1.74200000 0.83304511
1.74400000 0.70180060
1.74600000 0.60155453
1.74800000 0.52336633
1.75000000 0.46128697
1.75200000 0.41124159
1.75400000 0.37036728
1.75600000 0.33660717
1.75800000 0.30845398
1.76000000 0.28478372
1.76200000 0.26474507
1.76400000 0.24768424
1.76600000 0.23309297
1.76800000 0.22057180
1.77000000 0.20980376
1.77200000 0.20053527
1.77400000 0.19256204
1.77600000 0.18571858
1.77800000 0.17987027
1.78000000 0.17490739
1.78200000 0.17074045
1.78400000 0.16729671
1.78600000 0.16451740
1.78800000 0.16235559
1.79000000 0.16077458
1.79200000 0.15974664
1.79400000 0.15925207
1.79600000 0.15927855
1.79800000 0.15982066
1.80000000 0.16087968
1.80200000 0.16246347
1.80400000 0.16458666
1.80600000 0.16727089
1.80800000 0.17054535
1.81000000 0.17444747
1.81200000 0.17902388
1.81400000 0.18433166
1.81600000 0.19043993
1.81800000 0.19743188
1.82000000 0.20540728
1.82200000 0.21448580
1.82400000 0.22481099
1.82600000 0.23655558
1.82800000 0.24992808
1.83000000 0.26518141
1.83200000 0.28262403
1.83400000 0.30263461
1.83600000 0.32568141
1.83800000 0.35234824
1.84000000 0.38336966
1.84200000 0.41967933
1.84400000 0.46247734
1.84600000 0.51332556
1.84800000 0.57428497
1.85000000 0.64811717
1.85200000 0.73858671
1.85400000 0.85092507
1.85600000 0.99256179
1.85800000 1.17431090
1.86000000 1.41236020
1.86200000 1.73173226
1.86400000 2.17256038
1.86600000 2.80200529
1.86800000 3.73804392
1.87000000 5.19944451
1.87200000 7.61530874
1.87400000 11.86611981
1.87600000 19.74305140
1.87800000 34.20571679
1.88000000 39.76940295
1.88200000 12.90648623
1.88400000 10.60285617
1.88600000 7.71967242
1.88800000 5.57826438
1.89000000 4.13149809
1.89200000 3.15525717
1.89400000 2.48054886
1.89600000 2.00042436
1.89800000 1.64898540
1.90000000 1.38510421
1.90200000 1.18247221
1.90400000 1.02379467
1.90600000 0.89739562
1.90800000 0.79519464
1.91000000 0.71147172
1.91200000 0.64209404
1.91400000 0.58401984
1.91600000 0.53497277
1.91800000 0.49322343
1.92000000 0.45743992
1.92200000 0.42658372
1.92400000 0.39983597
1.92600000 0.37654435
1.92800000 0.35618444
1.93000000 0.33833106
1.93200000 0.32263687
1.93400000 0.30881621
1.93600000 0.29663270
1.93800000 0.28588971
1.94000000 0.27642292
1.94200000 0.26809451
1.94400000 0.26078857
1.94600000 0.25440743
1.94800000 0.24886872
1.95000000 0.24410306
1.95200000 0.24005217
1.95400000 0.23666732
1.95600000 0.23390810
1.95800000 0.23174147
1.96000000 0.23014090
1.96200000 0.22908583
1.96400000 0.22856108
1.96600000 0.22855659
1.96800000 0.22906707
1.97000000 0.23009188
1.97200000 0.23163497
1.97400000 0.23370488
1.97600000 0.23631482
1.97800000 0.23948291
1.98000000 0.24323239
1.98200000 0.24759209
1.98400000 0.25259685
1.98600000 0.25828818
1.98800000 0.26471501
1.99000000 0.27193464
1.99200000 0.28001391
1.99400000 0.28903052
1.99600000 0.29907479
1.99800000 0.31025167
2.00000000 0.32268324


==> figures/data/bragg/N2/numeric.dat <==
1.40000000 0.13476686
1.40600000 0.09444164
1.41200000 0.07371269
1.41600000 0.06875700
1.42000000 0.06470852
1.42400000 0.06310445
1.42800000 0.06359241
1.43200000 0.06610829
1.43600000 0.07147055
1.44000000 0.07990024
1.44600000 0.10170453
1.45000000 0.12657213
1.45400000 0.16655888
1.45800000 0.23523356
1.46200000 0.36636075
1.46600000 0.66166110
1.47000000 1.54725006
1.47400000 6.24983729
1.47800000 39.19852619
1.48200000 2.61928566
1.48600000 0.98637072
1.49000000 0.51380010
1.49400000 0.25795283
1.49800000 0.22491506
1.50200000 0.17095692
1.50600000 0.13794945
1.51000000 0.11684043
1.51400000 0.10151651
1.51800000 0.09377563
1.52200000 0.08816518
1.52600000 0.08516068
1.53000000 0.08434858
1.53400000 0.08560098
1.53800000 0.08897170
1.54200000 0.09470777
1.54600000 0.10335808
1.55000000 0.11583189
1.55400000 0.13365852
1.55800000 0.15942866
1.56200000 0.19772228
1.56600000 0.25710844
1.57000000 0.35518771
1.57400000 0.53260754
1.57800000 0.90003998
1.58200000 1.84519280
1.58600000 5.40570560
1.59000000 14.60831107
1.59400000 6.29618326
1.59800000 2.29216224
1.60200000 1.11218627
1.60600000 0.65997275
1.61000000 0.44409769
1.61400000 0.32542497
1.61800000 0.25368379
1.62200000 0.20737330
1.62600000 0.17609971
1.63000000 0.15436376
1.63400000 0.13905414
1.63800000 0.12832311
1.64200000 0.12103443
1.64600000 0.11651418
1.65000000 0.11434037
1.65400000 0.11424979
1.65800000 0.11618977
1.66200000 0.12052989
1.66600000 0.12725885
1.67000000 0.13693994
1.67400000 0.15033063
1.68000000 0.18006729
1.68400000 0.20930424
1.68800000 0.25011645
1.69200000 0.30867517
1.69600000 0.39589603
1.70000000 0.53293594
1.70400000 0.76433381
1.70800000 1.19688462
1.71200000 2.13729847
1.71600000 4.72624059
1.72000000 14.95140384
1.72400000 10.12908118
1.72800000 6.50662290
1.73200000 2.93732248
1.73600000 1.60134296
1.74000000 1.00852900
1.74400000 0.70068387
1.74800000 0.52210361
1.75200000 0.40998469
1.75600000 0.33543124
1.76000000 0.28373473
1.76400000 0.24677808
1.76800000 0.21982164
1.77200000 0.19994532
1.77600000 0.18528850
1.78000000 0.17463311
1.78400000 0.16717297
1.78800000 0.16237339
1.79200000 0.15988028
1.79600000 0.15951094
1.80000000 0.16119734
1.80400000 0.16497537
1.80800000 0.17098920
1.81200000 0.17950512
1.81600000 0.19093876
1.82000000 0.20590453
1.82400000 0.22527519
1.82800000 0.25033311
1.83200000 0.28293410
1.83600000 0.32585678
1.84000000 0.38336248
1.84400000 0.46218027
1.84800000 0.57356017
1.85200000 0.73726002
1.85600000 0.99035651
1.86000000 1.40879477
1.86400000 2.16671982
1.86800000 3.72791900
1.87200000 7.59567645
1.87600000 19.69824536
1.88000000 36.37759758
1.88400000 10.58727355
1.88800000 5.57229413
1.89200000 3.15348944
1.89600000 2.00039655
1.90000000 1.38576346
1.90400000 1.02470205
1.90800000 0.79618509
1.91200000 0.64308244
1.91600000 0.53591169
1.92000000 0.45830274
1.92400000 0.40060725
1.92800000 0.35685591
1.93200000 0.32320338
1.93600000 0.29712427
1.94000000 0.27678211
1.94400000 0.26105330
1.94800000 0.24902980
1.95200000 0.24011233
1.95600000 0.23387976
1.96000000 0.23003428
1.96400000 0.22836455
1.96800000 0.22878861
1.97200000 0.23128451
1.97600000 0.23590610
1.98000000 0.24277415
1.98400000 0.25210297
1.98800000 0.26419846
1.99200000 0.27949074
1.99600000 0.29856599
2.00000000 0.32219457


==> figures/data/bragg/poly/k_0.0.dat <==
3.11000000 634.95984964
3.11098000 428.23608336
3.11196000 305.22434877
3.11294000 227.75853987
3.11392000 176.29898996
3.11490000 140.55881200
3.11588000 114.81023669
3.11686000 95.68866689
3.11784000 81.12324916
3.11882000 69.78734550
3.11980000 60.80134556
3.12078000 53.56444014
3.12176000 47.65549378
3.12274000 42.77253675
3.12372000 38.69466313
3.12470000 35.25736706
3.12568000 32.33618016
3.12666000 29.83557439
3.12764000 27.68128502
3.12862000 25.81490352
3.12960000 24.19000665
3.13058000 22.76934365
3.13156000 21.52276446
3.13254000 20.42567457
3.13352000 19.45786939
3.13450000 18.60264554
3.13548000 17.84611679
3.13646000 17.17668281
3.13744000 16.58461316
3.13842000 16.06171926
3.13940000 15.60109395
3.14038000 15.19690355
3.14136000 14.84422103
3.14234000 14.53889180
3.14332000 14.27742533
3.14430000 14.05690771
3.14528000 13.87493124
3.14626000 13.72953799
3.14724000 13.61917510
3.14822000 13.54265996
3.14920000 13.49915409
3.15018000 13.48814445
3.15116000 13.50943182
3.15214000 13.56312557
3.15312000 13.64964468
3.15410000 13.76972508
3.15508000 13.92443343
3.15606000 14.11518791
3.15704000 14.34378661
3.15802000 14.61244459
3.15900000 14.92384095
3.15998000 15.28117763
3.16096000 15.68825220
3.16194000 16.14954770
3.16292000 16.67034306
3.16390000 17.25684926
3.16488000 17.91637725
3.16586000 18.65754605
3.16684000 19.49054154
3.16782000 20.42744014
3.16880000 21.48261603
3.16978000 22.67325698
3.17076000 24.02002257
3.17174000 25.54789072
3.17272000 27.28725631
3.17370000 29.27536996
3.17468000 31.55824185
3.17566000 34.19318857
3.17664000 37.25228055
3.17762000 40.82706879
3.17860000 45.03515557
3.17958000 50.02946657
3.18056000 56.01154886
3.18154000 63.25098195
3.18252000 72.11425828
3.18350000 83.10865176
3.18448000 96.95035871
3.18546000 114.67290978
3.18644000 137.80409139
3.18742000 168.66236974
3.18840000 210.86668367
3.18938000 270.23427910
3.19036000 356.38959007
3.19134000 485.65711606
3.19232000 686.13748597
3.19330000 1005.89329414
3.19428000 2353.93919990
3.19526000 4439.28172701
3.19624000 1482.92180239
3.19722000 1141.52981648
3.19820000 776.71710843
3.19918000 538.74810790
3.20016000 388.91325654
3.20114000 291.61482677
3.20212000 225.90232012
3.20310000 179.86223916
3.20408000 146.54921837
3.20506000 121.76571816
3.20604000 102.88139589
3.20702000 88.19183224
3.20800000 76.55874934
3.20898000 67.20119193
3.20996000 59.57032921
3.21094000 53.27210035
3.21192000 48.01808821
3.21290000 43.59352960
3.21388000 39.83600520
3.21486000 36.62094711
3.21584000 33.85159501
3.21682000 31.45191472
3.21780000 29.36152587
3.21878000 27.53201577
3.21976000 25.92422469
3.22074000 24.50622188
3.22172000 23.25177936
3.22270000 22.13920894
3.22368000 21.15046727
3.22466000 20.27046110
3.22564000 19.48650328
3.22662000 18.78788365
3.22760000 18.16552799
3.22858000 17.61172543
3.22956000 17.11990909
3.23054000 16.68447883
3.23152000 16.30065729
3.23250000 15.96437261
3.23348000 15.67216265
3.23446000 15.42109670
3.23544000 15.20871151
3.23642000 15.03295923
3.23740000 14.89216528
3.23838000 14.78499461
3.23936000 14.71042532
3.24034000 14.66772862
3.24132000 14.65645444
3.24230000 14.67642239
3.24328000 14.72771751
3.24426000 14.81069094
3.24524000 14.92596529
3.24622000 15.07444496
3.24720000 15.25733168
3.24818000 15.47614579
3.24916000 15.73275383
3.25014000 16.02940339
3.25112000 16.36876630
3.25210000 16.75399171
3.25308000 17.18877079
3.25406000 17.67741554
3.25504000 18.22495459
3.25602000 18.83724989
3.25700000 19.52113908
3.25798000 20.28460978
3.25896000 21.13701384
3.25994000 22.08933195
3.26092000 23.15450218
3.26190000 24.34783039
3.26288000 25.68750616
3.26386000 27.19525600
3.26484000 28.89717666
3.26582000 30.82480696
3.26680000 33.01651843
3.26778000 35.51933679
3.26876000 38.39135204
3.26974000 41.70494204
3.27072000 45.55113518
3.27170000 50.04558941
3.27268000 55.33689845
3.27366000 61.61830156
3.27464000 69.14445461
3.27562000 78.25586371
3.27660000 89.41514384
3.27758000 103.26190051
3.27856000 120.69757786
3.27954000 143.01961400
3.28052000 172.13859527
3.28150000 210.93827237
3.28248000 263.88656531
3.28346000 338.09490238
3.28444000 445.18679548
3.28542000 604.63313391
3.28640000 849.76845327
3.28738000 1389.99875453
3.28836000 3628.73384772
3.28934000 2895.80290634
3.29032000 1640.18472866
3.29130000 1169.21646350
3.29228000 805.05865552
3.29326000 571.78757072
3.29424000 421.53644634
3.29522000 321.41963556
3.29620000 252.26946256
3.29718000 202.91621588
3.29816000 166.66227604
3.29914000 139.35454428
3.30012000 118.33225124
3.30110000 101.83853672
3.30208000 88.68125178
3.30306000 78.03131475
3.30404000 69.29927072
3.30502000 62.05763489
3.30600000 55.99079664
3.30698000 50.86195097
3.30796000 46.49080563
3.30894000 42.73826035
3.30992000 39.49569027
3.31090000 36.67732740
3.31188000 34.21476337
3.31286000 32.05292787
3.31384000 30.14710917
3.31482000 28.46072063
3.31580000 26.96360809
3.31678000 25.63075419
3.31776000 24.44127708
3.31874000 23.37764998
3.31972000 22.42508774
3.32070000 21.57106118
3.32168000 20.80490976
3.32266000 20.11753066
3.32364000 19.50112780
3.32462000 18.94900797
3.32560000 18.45541458
3.32658000 18.01539134
3.32756000 17.62467019
3.32854000 17.27957881
3.32952000 16.97696420
3.33050000 16.71412941
3.33148000 16.48878128
3.33246000 16.29898723
3.33344000 16.14313994
3.33442000 16.01992846
3.33540000 15.92831520
3.33638000 15.86751783
3.33736000 15.83699567
3.33834000 15.83644025
3.33932000 15.86576957
3.34030000 15.92512605
3.34128000 16.01487807
3.34226000 16.13562506
3.34324000 16.28820631
3.34422000 16.47371380
3.34520000 16.69350921
3.34618000 16.94924580
3.34716000 17.24289555
3.34814000 17.57678255
3.34912000 17.95362344
3.35010000 18.37657628
3.35108000 18.84929935
3.35206000 19.37602184
3.35304000 19.96162878
3.35402000 20.61176347
3.35500000 21.33295096
3.35598000 22.13274774
3.35696000 23.01992367
3.35794000 24.00468409
3.35892000 25.09894234
3.35990000 26.31665597
3.36088000 27.67424372
3.36186000 29.19110617
3.36284000 30.89027993
3.36382000 32.79926573
3.36480000 34.95108446
3.36578000 37.38563519
3.36676000 40.15145650
3.36774000 43.30803265
3.36872000 46.92884299
3.36970000 51.10543764
3.37068000 55.95294733
3.37166000 61.61762357
3.37264000 68.28729364
3.37362000 76.20606205
3.37460000 85.69529588
3.37558000 97.18406414
3.37656000 111.25404813
3.37754000 128.70700321
3.37852000 150.66801038
3.37950000 178.74655450
3.38048000 215.29260322
3.38146000 263.81091279
3.38244000 329.64100424
3.38342000 421.08237963
3.38440000 551.25211697
3.38538000 741.09184673
3.38636000 1023.99923770
3.38734000 1849.82025591
3.38832000 4114.09032664
3.38930000 1623.10140991
3.39028000 1602.73612417
3.39126000 1184.63976496
3.39224000 844.74632936
3.39322000 615.81166078
3.39420000 462.95203571
3.39518000 358.32152874
3.39616000 284.52662386
3.39714000 230.97228549
3.39812000 191.09547675
3.39910000 160.72137384
3.40008000 137.11924408
3.40106000 118.45472699
3.40204000 103.46490708
3.40302000 91.26057368
3.40400000 81.20277103
3.40498000 72.82382662
3.40596000 65.77566776
3.40694000 59.79527479
3.40792000 54.68113427
3.40890000 50.27689863
3.40988000 46.45985739
3.41086000 43.13267793
3.41184000 40.21740444
3.41282000 37.65104046
3.41380000 35.38225736
3.41478000 33.36891428
3.41576000 31.57616968
3.41674000 29.97502948
3.41772000 28.54122050
3.41870000 27.25430913
3.41968000 26.09700606
3.42066000 25.05461396
3.42164000 24.11458559
3.42262000 23.26616793
3.42360000 22.50011388
3.42458000 21.80844743
3.42556000 21.18427133
3.42654000 20.62160886
3.42752000 20.11527304
3.42850000 19.66075822
3.42948000 19.25414979
3.43046000 18.89204892
3.43144000 18.57150955
3.43242000 18.28998578
3.43340000 18.04528776
3.43438000 17.83554494
3.43536000 17.65917541
3.43634000 17.51486056
3.43732000 17.40152441
3.43830000 17.31831692
3.43928000 17.26460086
3.44026000 17.23994208
3.44124000 17.24410258
3.44222000 17.27703664
3.44320000 17.33888946
3.44418000 17.42999862
3.44516000 17.55089821
3.44614000 17.70232569
3.44712000 17.88523184
3.44810000 18.10079373
3.44908000 18.35043131
3.45006000 18.63582785
3.45104000 18.95895480
3.45202000 19.32210172
3.45300000 19.72791207
3.45398000 20.17942581
3.45496000 20.68013015
3.45594000 21.23401978
3.45692000 21.84566856
3.45790000 22.52031496
3.45888000 23.26396403
3.45986000 24.08350963
3.46084000 24.98688119
3.46182000 25.98322091
3.46280000 27.08309832
3.46378000 28.29877155
3.46476000 29.64450690
3.46574000 31.13697199
3.46672000 32.79572198
3.46770000 34.64380505
3.46868000 36.70852083
3.46966000 39.02237751
3.47064000 41.62430842
3.47162000 44.56123084
3.47260000 47.89006017
3.47358000 51.68033576
3.47456000 56.01767726
3.47554000 61.00838052
3.47652000 66.78559540
3.47750000 73.51772672
3.47848000 81.41999995
3.47946000 90.77059384
3.48044000 101.93345874
3.48142000 115.39106943
3.48240000 131.79216895
3.48338000 152.02249037
3.48436000 177.31124722
3.48534000 209.39412122
3.48632000 250.76662881
3.48730000 305.08340219
3.48828000 377.79386299
3.48926000 477.15895411
3.49024000 615.87282632
3.49122000 813.62562684
3.49220000 1101.13822447
3.49318000 1526.78015769
3.49416000 3389.30004420
3.49514000 4504.49364748
3.49612000 1493.18275751
3.49710000 1464.72510621
3.49808000 1111.71664144
3.49906000 814.99071923
3.50004000 609.22979731
3.50102000 468.26985353
3.50200000 369.49472261
3.50298000 298.32348619
3.50396000 245.66625597
3.50494000 205.77361284
3.50592000 174.91534451
3.50690000 150.60547876
3.50788000 131.14451106
3.50886000 115.34311877
3.50984000 102.35118051
3.51082000 91.54928573
3.51180000 82.47824466
3.51278000 74.79226862
3.51376000 68.22723442
3.51474000 62.57876819
3.51572000 57.68684867
3.51670000 53.42481866
3.51768000 49.69142794
3.51866000 46.40499344
3.51964000 43.49905995
3.52062000 40.91913852
3.52160000 38.62022849
3.52258000 36.56491622
3.52356000 34.72190266
3.52454000 33.06485312
3.52552000 31.57149145
3.52650000 30.22288132
3.52748000 29.00285183
3.52846000 27.89753540
3.52944000 26.89499374
3.53042000 25.98491324
3.53140000 25.15835560
3.53238000 24.40755260
3.53336000 23.72573642
3.53434000 23.10699871
3.53532000 22.54617309
3.53630000 22.03873679
3.53728000 21.58072812
3.53826000 21.16867697
3.53924000 20.79954613
3.54022000 20.47068182
3.54120000 20.17977174
3.54218000 19.92480971
3.54316000 19.70406576
3.54414000 19.51606098
3.54512000 19.35954650
3.54610000 19.23348604
3.54708000 19.13704160
3.54806000 19.06956202
3.54904000 19.03057409
3.55002000 19.01977601
3.55100000 19.03703306
3.55198000 19.08237539
3.55296000 19.15599783
3.55394000 19.25826183
3.55492000 19.38969934
3.55590000 19.55101896
3.55688000 19.74311430
3.55786000 19.96707483
3.55884000 20.22419935
3.55982000 20.51601249
3.56080000 20.84428447
3.56178000 21.21105477
3.56276000 21.61865997
3.56374000 22.06976675
3.56472000 22.56741065
3.56570000 23.11504164
3.56668000 23.71657784
3.56766000 24.37646868
3.56864000 25.09976950
3.56962000 25.89222971
3.57060000 26.76039740
3.57158000 27.71174369
3.57256000 28.75481124
3.57354000 29.89939215
3.57452000 31.15674200
3.57550000 32.53983858
3.57648000 34.06369603
3.57746000 35.74574824
3.57844000 37.60631931
3.57942000 39.66920418
3.58040000 41.96238940
3.58138000 44.51895389
3.58236000 47.37820204
3.58334000 50.58709952
3.58432000 54.20210647
3.58530000 58.29153719
3.58628000 62.93862346
3.58726000 68.24552775
3.58824000 74.33865177
3.58922000 81.37573037
3.59020000 89.55541457
3.59118000 99.13036598
3.59216000 110.42536627
3.59314000 123.86268184
3.59412000 139.99806288
3.59510000 159.57253750
3.59608000 183.58797442
3.59706000 213.41885676
3.59804000 250.97983192
3.59902000 298.97991158
3.60000000 361.31194621


==> figures/data/bragg/poly/k_0.001.dat <==
1.40000000 81.75724867
1.40200000 31.21996854
1.40400000 18.42538997
1.40600000 14.69257277
1.40800000 14.97209341
1.41000000 19.52209429
1.41200000 34.53811176
1.41400000 94.28908508
1.41600000 215.63214270
1.41800000 72.56638213
1.42000000 29.92364263
1.42200000 18.46208740
1.42400000 15.07367869
1.42600000 15.53293507
1.42800000 20.28184350
1.43000000 35.54426209
1.43200000 94.89758992
1.43400000 227.80616623
1.43600000 79.68125285
1.43800000 32.22973797
1.44000000 19.40553650
1.44200000 15.38726860
1.44400000 15.25882840
1.44600000 18.85734672
1.44800000 30.29692039
1.45000000 70.50136571
1.45200000 215.63999829
1.45400000 117.43445391
1.45600000 41.66231902
1.45800000 22.49105089
1.46000000 16.31679093
1.46200000 14.81696432
1.46400000 16.50439661
1.46600000 22.96823836
1.46800000 42.72908342
1.47000000 119.24459655
1.47200000 222.84669970
1.47400000 74.82026093
1.47600000 32.11572421
1.47800000 19.74957839
1.48000000 15.60337802
1.48200000 15.09805739
1.48400000 17.75259189
1.48600000 26.07232043
1.48800000 51.68249810
1.49000000 151.32128654
1.49200000 207.01807823
1.49400000 68.12599301
1.49600000 31.12991170
1.49800000 19.84170047
1.50000000 15.98496016
1.50200000 15.60719969
1.50400000 18.35653565
1.50600000 26.70112469
1.50800000 51.64305079
1.51000000 146.24959260
1.51200000 236.92584249
1.51400000 80.34872899
1.51600000 35.34891628
1.51800000 21.81808634
1.52000000 17.03459006
1.52200000 16.04923329
1.52400000 18.03797238
1.52600000 24.60899059
1.52800000 43.08701344
1.53000000 107.63280401
1.53200000 276.60413496
1.53400000 120.93213692
1.53600000 46.79769127
1.53800000 26.13456281
1.54000000 18.82245005
1.54200000 16.42084352
1.54400000 16.95335648
1.54600000 20.78657718
1.54800000 31.25662248
1.55000000 62.21047253
1.55200000 177.59343066
1.55400000 242.08351163
1.55600000 82.80069783
1.55800000 37.48720541
1.56000000 23.17026842
1.56200000 17.79751874
1.56400000 16.23398565
1.56600000 17.32472895
1.56800000 21.80677137
1.57000000 33.53146446
1.57200000 68.05870716
1.57400000 193.48589695
1.57600000 236.96003465
1.57800000 82.16940045
1.58000000 37.95333047
1.58200000 23.59650553
1.58400000 18.06470626
1.58600000 16.29650460
1.58800000 17.05240010
1.59000000 20.79516103
1.59200000 30.38033186
1.59400000 56.61424336
1.59600000 146.98652746
1.59800000 294.09380216
1.60000000 117.01536279
1.60200000 48.75986298
1.60400000 28.00863994
1.60600000 20.12329655
1.60800000 17.10914939
1.61000000 16.80721416
1.61200000 19.00644015
1.61400000 25.11216962
1.61600000 40.35358072
1.61800000 85.32823064
1.62000000 237.49619417
1.62200000 241.21581363
1.62400000 86.14495701
1.62600000 41.09758851
1.62800000 25.83867441
1.63000000 19.70866782
1.63200000 17.49288355
1.63400000 17.76802204
1.63600000 20.66568751
1.63800000 28.02494922
1.64000000 46.28110546
1.64200000 100.89504890
1.64400000 278.15275821
1.64600000 234.06424008
1.64800000 84.79731295
1.65000000 41.76161647
1.65200000 26.66019975
1.65400000 20.43230891
1.65600000 18.08355375
1.65800000 18.18867030
1.66000000 20.78312829
1.66200000 27.38888336
1.66400000 43.19782244
1.66600000 87.60554067
1.66800000 237.80203464
1.67000000 299.48124721
1.67200000 110.13078342
1.67400000 50.53808680
1.67600000 30.47530092
1.67800000 22.24228817
1.68000000 18.77170787
1.68200000 17.93341684
1.68400000 19.27895310
1.68600000 23.48772580
1.68800000 33.18161484
1.69000000 57.02760667
1.69200000 129.11072564
1.69400000 330.87625009
1.69600000 218.44632661
1.69800000 83.76824863
1.70000000 42.91785712
1.70200000 27.75027531
1.70400000 21.18076000
1.70600000 18.41978064
1.70800000 17.95674777
1.71000000 19.55399741
1.71200000 23.97374502
1.71400000 33.83899842
1.71600000 57.52587951
1.71800000 126.78813323
1.72000000 325.74545148
1.72200000 245.58361686
1.72400000 94.11759820
1.72600000 47.32092869
1.72800000 30.03436126
1.73000000 22.48683313
1.73200000 19.13622622
1.73400000 18.17781654
1.73600000 19.16057934
1.73800000 22.50335999
1.74000000 29.91286952
1.74200000 46.50789328
1.74400000 89.76931089
1.74600000 224.67860032
1.74800000 371.95309294
1.75000000 158.98394795
1.75200000 69.40662814
1.75400000 39.58155390
1.75600000 27.31972196
1.75800000 21.69019939
1.76000000 19.28719682
1.76200000 18.97339859
1.76400000 20.59908811
1.76600000 24.84727400
1.76800000 33.90542066
1.77000000 54.23794913
1.77200000 108.15009522
1.77400000 272.99968708
1.77600000 377.86249495
1.77800000 153.38004293
1.78000000 69.57883662
1.78200000 40.66264276
1.78400000 28.42348989
1.78600000 22.67689128
1.78800000 20.14392626
1.79000000 19.69088659
1.79200000 21.12316840
1.79400000 25.00050710
1.79600000 33.14457606
1.79800000 50.72120772
1.80000000 94.51959459
1.80200000 226.58177335
1.80400000 438.65644369
1.80600000 210.16078121
1.80800000 89.46517850
1.81000000 49.24437561
1.81200000 32.80315609
1.81400000 25.08272773
1.81600000 21.37909624
1.81800000 20.00599842
1.82000000 20.42827190
1.82200000 22.78606477
1.82400000 28.00279685
1.82600000 38.63495275
1.82800000 61.97548413
1.83000000 122.55906810
1.83200000 303.07770727
1.83400000 413.20401371
1.83600000 174.13782421
1.83800000 79.82936144
1.84000000 46.27018055
1.84200000 31.78959601
1.84400000 24.75335831
1.84600000 21.30190211
1.84800000 19.99279673
1.85000000 20.35244294
1.85200000 22.48872239
1.85400000 27.16622519
1.85600000 36.44312759
1.85800000 55.88378984
1.86000000 102.89898713
1.86200000 238.23830864
1.86400000 460.88662425
1.86600000 242.02838964
1.86800000 104.23737103
1.87000000 56.72717673
1.87200000 37.08983372
1.87400000 27.68974305
1.87600000 22.90982248
1.87800000 20.66159496
1.88000000 20.14320086
1.88200000 21.17740453
1.88400000 24.08011114
1.88600000 29.88064233
1.88800000 41.18093793
1.89000000 65.02688275
1.89200000 123.65023152
1.89400000 288.86464889
1.89600000 472.47654918
1.89800000 227.79319713
1.90000000 101.89012546
1.90200000 57.12185134
1.90400000 38.01115606
1.90600000 28.64712132
1.90800000 23.78872671
1.91000000 21.43209760
1.91200000 20.78234064
1.91400000 21.63284006
1.91600000 24.22195796
1.91800000 29.38499378
1.92000000 39.18143274
1.92200000 58.89190422
1.92400000 104.03707278
1.92600000 225.65290185
1.92800000 480.61438279
1.93000000 348.33768196
1.93200000 147.53878786
1.93400000 76.24935586
1.93600000 47.71972956
1.93800000 34.25331166
1.94000000 27.26042093
1.94200000 23.58904056
1.94400000 21.95406090
1.94600000 21.86215089
1.94800000 23.27543396
1.95000000 26.58306067
1.95200000 32.84416938
1.95400000 44.58415011
1.95600000 68.28476615
1.95800000 123.14395739
1.96000000 271.36380194
1.96200000 543.87268626
1.96400000 336.01383041
1.96600000 145.62987760
1.96800000 77.61253871
1.97000000 49.41264338
1.97200000 35.75955265
1.97400000 28.52094128
1.97600000 24.61941806
1.97800000 22.76354230
1.98000000 22.42778328
1.98200000 23.51566120
1.98400000 26.30096750
1.98600000 31.58294767
1.98800000 41.21766321
1.99000000 59.69399778
1.99200000 99.30821092
1.99400000 198.96445488
1.99600000 455.18573478
1.99800000 499.19677270
2.00000000 221.52677067


==> figures/data/bragg/poly/k_0.002.dat <==
3.11000000 939.65517967
3.11098000 850.57840801
3.11196000 756.78263875
3.11294000 666.93447420
3.11392000 585.53314676
3.11490000 514.13915602
3.11588000 452.64753446
3.11686000 400.17305575
3.11784000 355.56087848
3.11882000 317.64542479
3.11980000 285.36448793
3.12078000 257.79774239
3.12176000 234.16902827
3.12274000 213.83321543
3.12372000 196.25801158
3.12470000 181.00553747
3.12568000 167.71567549
3.12666000 156.09182626
3.12764000 145.88908105
3.12862000 136.90456128
3.12960000 128.96959966
3.13058000 121.94344028
3.13156000 115.70817081
3.13254000 110.16464485
3.13352000 105.22919603
3.13450000 100.83098411
3.13548000 96.90984544
3.13646000 93.41454688
3.13744000 90.30136273
3.13842000 87.53291159
3.13940000 85.07720282
3.14038000 82.90685298
3.14136000 80.99844052
3.14234000 79.33197382
3.14332000 77.89045238
3.14430000 76.65950543
3.14528000 75.62709497
3.14626000 74.78327334
3.14724000 74.11998703
3.14822000 73.63092060
3.14920000 73.31137554
3.15018000 73.15818038
3.15116000 73.16962924
3.15214000 73.34544694
3.15312000 73.68677946
3.15410000 74.19620947
3.15508000 74.87779718
3.15606000 75.73714763
3.15704000 76.78150630
3.15802000 78.01988553
3.15900000 79.46322564
3.15998000 81.12459525
3.16096000 83.01943693
3.16194000 85.16586568
3.16292000 87.58502976
3.16390000 90.30154543
3.16488000 93.34402030
3.16586000 96.74568323
3.16684000 100.54514310
3.16782000 104.78730401
3.16880000 109.52447152
3.16978000 114.81769205
3.17076000 120.73837846
3.17174000 127.37028691
3.17272000 134.81192526
3.17370000 143.17949164
3.17468000 152.61046248
3.17566000 163.26797296
3.17664000 175.34615628
3.17762000 189.07662792
3.17860000 204.73630828
3.17958000 222.65675422
3.18056000 243.23508668
3.18154000 266.94640028
3.18252000 294.35712116
3.18350000 326.13796642
3.18448000 363.07365395
3.18546000 406.06382161
3.18644000 456.10495345
3.18742000 514.23531508
3.18840000 581.41248202
3.18938000 658.27483654
3.19036000 744.71612979
3.19134000 839.18854640
3.19232000 937.68942841
3.19330000 1032.59530794
3.19428000 1112.06914798
3.19526000 1161.61180979
3.19624000 1169.16823273
3.19722000 1131.83971541
3.19820000 1058.16465263
3.19918000 963.17480762
3.20016000 861.27392990
3.20114000 762.41949536
3.20212000 671.94018092
3.20310000 591.87884038
3.20408000 522.38073545
3.20506000 462.66350215
3.20604000 411.58618793
3.20702000 367.94705527
3.20800000 330.62268146
3.20898000 298.62179717
3.20996000 271.09645861
3.21094000 247.33368175
3.21192000 226.73949570
3.21290000 208.82128289
3.21388000 193.17107149
3.21486000 179.45081680
3.21584000 167.37991607
3.21682000 156.72484200
3.21780000 147.29064061
3.21878000 138.91400530
3.21976000 131.45765367
3.22074000 124.80576682
3.22172000 118.86028860
3.22270000 113.53791806
3.22368000 108.76766014
3.22466000 104.48882556
3.22564000 100.64939289
3.22662000 97.20466338
3.22760000 94.11615257
3.22858000 91.35067481
3.22956000 88.87958466
3.23054000 86.67814716
3.23152000 84.72501376
3.23250000 83.00178587
3.23348000 81.49265097
3.23446000 80.18407940
3.23544000 79.06457232
3.23642000 78.12445284
3.23740000 77.35569420
3.23838000 76.75177988
3.23936000 76.30759163
3.24034000 76.01932236
3.24132000 75.88441133
3.24230000 75.90149995
3.24328000 76.07040693
3.24426000 76.39212209
3.24524000 76.86881853
3.24622000 77.50388355
3.24720000 78.30196886
3.24818000 79.26906149
3.24916000 80.41257709
3.25014000 81.74147796
3.25112000 83.26641911
3.25210000 84.99992598
3.25308000 86.95660897
3.25406000 89.15342064
3.25504000 91.60996307
3.25602000 94.34885463
3.25700000 97.39616710
3.25798000 100.78194724
3.25896000 104.54083948
3.25994000 108.71283054
3.26092000 113.34414169
3.26190000 118.48829990
3.26288000 124.20742666
3.26386000 130.57379217
3.26484000 137.67169321
3.26582000 145.59972625
3.26680000 154.47354291
3.26778000 164.42919247
3.26876000 175.62717602
3.26974000 188.25735672
3.27072000 202.54488747
3.27170000 218.75732378
3.27268000 237.21307359
3.27366000 258.29127190
3.27464000 282.44301440
3.27562000 310.20356352
3.27660000 342.20452014
3.27758000 379.18380586
3.27856000 421.98924176
3.27954000 471.56791466
3.28052000 528.92742716
3.28150000 595.04520099
3.28248000 670.68689227
3.28346000 756.07497761
3.28444000 850.33111644
3.28542000 950.62999663
3.28640000 1051.12600132
3.28738000 1142.08678359
3.28836000 1210.33774309
3.28934000 1242.46994047
3.29032000 1230.64714119
3.29130000 1177.17558423
3.29228000 1093.36012213
3.29326000 993.67169338
3.29424000 890.39698090
3.29522000 791.56706669
3.29620000 701.35466262
3.29718000 621.29267120
3.29816000 551.39071727
3.29914000 490.90157122
3.30012000 438.77671659
3.30110000 393.91147794
3.30208000 355.26420167
3.30306000 321.90552036
3.30404000 293.03116535
3.30502000 267.95715692
3.30600000 246.10751044
3.30698000 226.99968051
3.30796000 210.23027267
3.30894000 195.46212132
3.30992000 182.41309740
3.31090000 170.84665141
3.31188000 160.56393892
3.31286000 151.39731976
3.31384000 143.20501670
3.31482000 135.86673660
3.31580000 129.28008213
3.31678000 123.35760967
3.31776000 118.02441314
3.31874000 113.21613590
3.31972000 108.87733086
3.32070000 104.96010428
3.32168000 101.42299111
3.32266000 98.23001984
3.32364000 95.34993270
3.32462000 92.75553385
3.32560000 90.42314317
3.32658000 88.33213777
3.32756000 86.46456621
3.32854000 84.80482382
3.32952000 83.33937909
3.33050000 82.05654334
3.33148000 80.94627699
3.33246000 80.00002731
3.33344000 79.21059303
3.33442000 78.57201257
3.33540000 78.07947278
3.33638000 77.72923605
3.33736000 77.51858393
3.33834000 77.44577585
3.33932000 77.51002199
3.34030000 77.71146962
3.34128000 78.05120249
3.34226000 78.53125321
3.34324000 79.15462903
3.34422000 79.92535127
3.34520000 80.84850950
3.34618000 81.93033157
3.34716000 83.17827111
3.34814000 84.60111448
3.34912000 86.20910976
3.35010000 88.01412091
3.35108000 90.02981075
3.35206000 92.27185775
3.35304000 94.75821185
3.35402000 97.50939650
3.35500000 100.54886509
3.35598000 103.90342180
3.35696000 107.60371916
3.35794000 111.68484728
3.35892000 116.18703257
3.35990000 121.15646823
3.36088000 126.64630307
3.36186000 132.71782125
3.36284000 139.44185254
3.36382000 146.90046089
3.36480000 155.18896908
3.36578000 164.41838863
3.36676000 174.71833684
3.36774000 186.24053636
3.36872000 199.16300567
3.36970000 213.69505821
3.37068000 230.08322868
3.37166000 248.61822809
3.37264000 269.64297713
3.37362000 293.56165290
3.37460000 320.84945835
3.37558000 352.06240589
3.37656000 387.84566431
3.37754000 428.93773502
3.37852000 476.16555915
3.37950000 530.42209221
3.38048000 592.61218240
3.38146000 663.54386092
3.38244000 743.72979113
3.38342000 833.04890606
3.38440000 930.20909745
3.38538000 1031.97446770
3.38636000 1132.24077585
3.38734000 1221.37167170
3.38832000 1286.77124992
3.38930000 1315.92705551
3.39028000 1301.71472334
3.39126000 1246.53368949
3.39224000 1161.25318634
3.39322000 1059.82831453
3.39420000 954.26566005
3.39518000 852.58031045
3.39616000 759.08252880
3.39714000 675.48848110
3.39812000 601.97533576
3.39910000 537.92463267
3.40008000 482.37579249
3.40106000 434.27775260
3.40204000 392.61668142
3.40302000 356.47302331
3.40400000 325.04048050
3.40498000 297.62573860
3.40596000 273.63934502
3.40694000 252.58328698
3.40792000 234.03808703
3.40890000 217.65074170
3.40988000 203.12403490
3.41086000 190.20735148
3.41184000 178.68892112
3.41282000 168.38934049
3.41380000 159.15619729
3.41478000 150.85962413
3.41576000 143.38862664
3.41674000 136.64805133
3.41772000 130.55607961
3.41870000 125.04215343
3.41968000 120.04525489
3.42066000 115.51247600
3.42164000 111.39782684
3.42262000 107.66123975
3.42360000 104.26773503
3.42458000 101.18672033
3.42556000 98.39140060
3.42654000 95.85828010
3.42752000 93.56674125
3.42850000 91.49868754
3.42948000 89.63824055
3.43046000 87.97148235
3.43144000 86.48623653
3.43242000 85.17188189
3.43340000 84.01919429
3.43438000 83.02021249
3.43536000 82.16812487
3.43634000 81.45717442
3.43732000 80.88257958
3.43830000 80.44046939
3.43928000 80.12783135
3.44026000 79.94247085
3.44124000 79.88298142
3.44222000 79.94872495
3.44320000 80.13982153
3.44418000 80.45714880
3.44516000 80.90235051
3.44614000 81.47785457
3.44712000 82.18690103
3.44810000 83.03358020
3.44908000 84.02288208
3.45006000 85.16075764
3.45104000 86.45419358
3.45202000 87.91130187
3.45300000 89.54142607
3.45398000 91.35526669
3.45496000 93.36502839
3.45594000 95.58459229
3.45692000 98.02971753
3.45790000 100.71827661
3.45888000 103.67053063
3.45986000 106.90945092
3.46084000 110.46109570
3.46182000 114.35505139
3.46280000 118.62495081
3.46378000 123.30908240
3.46476000 128.45110780
3.46574000 134.10090869
3.46672000 140.31558757
3.46770000 147.16065269
3.46868000 154.71142252
3.46966000 163.05469257
3.47064000 172.29071437
3.47162000 182.53554520
3.47260000 193.92383551
3.47358000 206.61212866
3.47456000 220.78275318
3.47554000 236.64838659
3.47652000 254.45735842
3.47750000 274.49972673
3.47848000 297.11409374
3.47946000 322.69499577
3.48044000 351.70047082
3.48142000 384.65901094
3.48240000 422.17444882
3.48338000 464.92626334
3.48436000 513.66110787
3.48534000 569.16878412
3.48632000 632.23206024
3.48730000 703.53435814
3.48828000 783.50243208
3.48926000 872.05387172
3.49024000 968.21576533
3.49122000 1069.59254714
3.49220000 1171.71402031
3.49318000 1267.43630303
3.49416000 1346.84612010
3.49514000 1398.44701568
3.49612000 1412.27833579
3.49710000 1384.20713185
3.49808000 1318.49787024
3.49906000 1226.11239782
3.50004000 1120.01368238
3.50102000 1011.10323658
3.50200000 906.64075352
3.50298000 810.54796354
3.50396000 724.39017538
3.50494000 648.31436767
3.50592000 581.72120560
3.50690000 523.68260934
3.50788000 473.17788859
3.50886000 429.21617664
3.50984000 390.89277522
3.51082000 357.40921221
3.51180000 328.07452859
3.51278000 302.29766278
3.51376000 279.57628959
3.51474000 259.48489732
3.51572000 241.66345531
3.51670000 225.80724982
3.51768000 211.65805968
3.51866000 198.99664253
3.51964000 187.63641178
3.52062000 177.41815296
3.52160000 168.20562605
3.52258000 159.88191199
3.52356000 152.34637891
3.52454000 145.51216140
3.52552000 139.30406349
3.52650000 133.65681099
3.52748000 128.51359193
3.52846000 123.82483478
3.52944000 119.54718310
3.53042000 115.64263296
3.53140000 112.07780531
3.53238000 108.82333068
3.53336000 105.85332761
3.53434000 103.14495942
3.53532000 100.67805675
3.53630000 98.43479550
3.53728000 96.39942148
3.53826000 94.55801469
3.53924000 92.89828733
3.54022000 91.40941055
3.54120000 90.08186585
3.54218000 88.90731787
3.54316000 87.87850536
3.54414000 86.98914840
3.54512000 86.23386952
3.54610000 85.60812725
3.54708000 85.10816074
3.54806000 84.73094428
3.54904000 84.47415083
3.55002000 84.33612389
3.55100000 84.31585706
3.55198000 84.41298100
3.55296000 84.62775746
3.55394000 84.96108022
3.55492000 85.41448301
3.55590000 85.99015447
3.55688000 86.69096036
3.55786000 87.52047353
3.55884000 88.48301195
3.55982000 89.58368573
3.56080000 90.82845374
3.56178000 92.22419104
3.56276000 93.77876825
3.56374000 95.50114449
3.56472000 97.40147563
3.56570000 99.49123997
3.56668000 101.78338406
3.56766000 104.29249150
3.56864000 107.03497857
3.56962000 110.02932069
3.57060000 113.29631514
3.57158000 116.85938577
3.57256000 120.74493716
3.57354000 124.98276659
3.57452000 129.60654427
3.57550000 134.65437366
3.57648000 140.16944667
3.57746000 146.20081079
3.57844000 152.80426865
3.57942000 160.04343433
3.58040000 167.99097513
3.58138000 176.73007238
3.58236000 186.35614072
3.58334000 196.97885107
3.58432000 208.72450850
3.58530000 221.73884149
3.58628000 236.19026257
3.58726000 252.27365905
3.58824000 270.21476413
3.58922000 290.27513617
3.59020000 312.75772781
3.59118000 338.01294286
3.59216000 366.44493301
3.59314000 398.51764369
3.59412000 434.75972519
3.59510000 475.76680406
3.59608000 522.19865192
3.59706000 574.76734793
3.59804000 634.21043367
3.59902000 701.24013208
3.60000000 776.45588190


==> figures/data/bragg/poly/k_0.005.dat <==
3.11000000 496.92544597
3.11098000 487.79531573
3.11196000 476.22452629
3.11294000 462.64414285
3.11392000 447.51299338
3.11490000 431.28504254
3.11588000 414.38359881
3.11686000 397.18381222
3.11784000 380.00325183
3.11882000 363.09926053
3.11980000 346.67129970
3.12078000 330.86648351
3.12176000 315.78677092
3.12274000 301.49666515
3.12372000 288.03065097
3.12470000 275.39991988
3.12568000 263.59817196
3.12666000 252.60644400
3.12764000 242.39701207
3.12862000 232.93646806
3.12960000 224.18809086
3.13058000 216.11363411
3.13156000 208.67464369
3.13254000 201.83340380
3.13352000 195.55359491
3.13450000 189.80073227
3.13548000 184.54243954
3.13646000 179.74860106
3.13744000 175.39142645
3.13842000 171.44545348
3.13940000 167.88750884
3.14038000 164.69664180
3.14136000 161.85404170
3.14234000 159.34294744
3.14332000 157.14855497
3.14430000 155.25792694
3.14528000 153.65990756
3.14626000 152.34504491
3.14724000 151.30552185
3.14822000 150.53509675
3.14920000 150.02905450
3.15018000 149.78416818
3.15116000 149.79867163
3.15214000 150.07224305
3.15312000 150.60599954
3.15410000 151.40250270
3.15508000 152.46577518
3.15606000 153.80132800
3.15704000 155.41619856
3.15802000 157.31899900
3.15900000 159.51997446
3.15998000 162.03107062
3.16096000 164.86600956
3.16194000 168.04037249
3.16292000 171.57168729
3.16390000 175.47951821
3.16488000 179.78555355
3.16586000 184.51368615
3.16684000 189.69007926
3.16782000 195.34320825
3.16880000 201.50386497
3.16978000 208.20510814
3.17076000 215.48213758
3.17174000 223.37206399
3.17272000 231.91353840
3.17370000 241.14619606
3.17468000 251.10985888
3.17566000 261.84342868
3.17664000 273.38339060
3.17762000 285.76183442
3.17860000 299.00389133
3.17958000 313.12448124
3.18056000 328.12427277
3.18154000 343.98478533
3.18252000 360.66261737
3.18350000 378.08288081
3.18448000 396.13207032
3.18546000 414.65080900
3.18644000 433.42718892
3.18742000 452.19175197
3.18840000 470.61548433
3.18938000 488.31244095
3.19036000 504.84863997
3.19134000 519.75851224
3.19232000 532.56931946
3.19330000 542.83253791
3.19428000 550.15941942
3.19526000 554.25622160
3.19624000 554.95356282
3.19722000 552.22458165
3.19820000 546.18828389
3.19918000 537.09729708
3.20016000 525.31236978
3.20114000 511.26835904
3.20212000 495.43746407
3.20310000 478.29498994
3.20408000 460.29139228
3.20506000 441.83243044
3.20604000 423.26753197
3.20702000 404.88528033
3.20800000 386.91434587
3.20898000 369.52807645
3.20996000 352.85117010
3.21094000 336.96720004
3.21192000 321.92613245
3.21290000 307.75130251
3.21388000 294.44556590
3.21486000 281.99652091
3.21584000 270.38080997
3.21682000 259.56757486
3.21780000 249.52117152
3.21878000 240.20325924
3.21976000 231.57437560
3.22074000 223.59509775
3.22172000 216.22687675
3.22270000 209.43261795
3.22368000 203.17706689
3.22466000 197.42704864
3.22564000 192.15159845
3.22662000 187.32201325
3.22760000 182.91184707
3.22858000 178.89686766
3.22956000 175.25498772
3.23054000 171.96618066
3.23152000 169.01238819
3.23250000 166.37742528
3.23348000 164.04688622
3.23446000 162.00805478
3.23544000 160.24982019
3.23642000 158.76260045
3.23740000 157.53827369
3.23838000 156.57011818
3.23936000 155.85276139
3.24034000 155.38213803
3.24132000 155.15545745
3.24230000 155.17118007
3.24328000 155.42900308
3.24426000 155.92985517
3.24524000 156.67590038
3.24622000 157.67055085
3.24720000 158.91848855
3.24818000 160.42569583
3.24916000 162.19949458
3.25014000 164.24859399
3.25112000 166.58314637
3.25210000 169.21481075
3.25308000 172.15682340
3.25406000 175.42407433
3.25504000 179.03318823
3.25602000 183.00260783
3.25700000 187.35267667
3.25798000 192.10571751
3.25896000 197.28610088
3.25994000 202.92029686
3.26092000 209.03690060
3.26190000 215.66661937
3.26288000 222.84220527
3.26386000 230.59831314
3.26484000 238.97125779
3.26582000 247.99863780
3.26680000 257.71878539
3.26778000 268.16999255
3.26876000 279.38945383
3.26974000 291.41185530
3.27072000 304.26752973
3.27170000 317.98009020
3.27268000 332.56345231
3.27366000 348.01816205
3.27464000 364.32696904
3.27562000 381.44963024
3.27660000 399.31700746
3.27758000 417.82464329
3.27856000 436.82617145
3.27954000 456.12714380
3.28052000 475.48012288
3.28150000 494.58216629
3.28248000 513.07605091
3.28346000 530.55665420
3.28444000 546.58370241
3.28542000 560.70149634
3.28640000 572.46518318
3.28738000 581.47174547
3.28836000 587.39239930
3.28934000 590.00197558
3.29032000 589.20057922
3.29130000 585.02368207
3.29228000 577.63873516
3.29326000 567.32889110
3.29424000 554.46676919
3.29522000 539.48269927
3.29620000 522.83221482
3.29718000 504.96683576
3.29816000 486.31080020
3.29914000 467.24487387
3.30012000 448.09707723
3.30110000 429.13931770
3.30208000 410.58851358
3.30306000 392.61074984
3.30404000 375.32718225
3.30502000 358.82068292
3.30600000 343.14251370
3.30698000 328.31857170
3.30796000 314.35495573
3.30894000 301.24274930
3.30992000 288.96201285
3.31090000 277.48503663
3.31188000 266.77893588
3.31286000 256.80768131
3.31384000 247.53365793
3.31482000 238.91883807
3.31580000 230.92564473
3.31678000 223.51757006
3.31776000 216.65960291
3.31874000 210.31850989
3.31972000 204.46300526
3.32070000 199.06383802
3.32168000 194.09381841
3.32266000 189.52780113
3.32364000 185.34263840
3.32462000 181.51711333
3.32560000 178.03186098
3.32658000 174.86928307
3.32756000 172.01346047
3.32854000 169.45006659
3.32952000 167.16628398
3.33050000 165.15072551
3.33148000 163.39336144
3.33246000 161.88545284
3.33344000 160.61949199
3.33442000 159.58914984
3.33540000 158.78923079
3.33638000 158.21563475
3.33736000 157.86532641
3.33834000 157.73631172
3.33932000 157.82762161
3.34030000 158.13930259
3.34128000 158.67241455
3.34226000 159.42903538
3.34324000 160.41227261
3.34422000 161.62628182
3.34520000 163.07629202
3.34618000 164.76863776
3.34716000 166.71079796
3.34814000 168.91144139
3.34912000 171.38047847
3.35010000 174.12911917
3.35108000 177.16993642
3.35206000 180.51693440
3.35304000 184.18562051
3.35402000 188.19307967
3.35500000 192.55804883
3.35598000 197.30098895
3.35696000 202.44415076
3.35794000 208.01162929
3.35892000 214.02940081
3.35990000 220.52533374
3.36088000 227.52916267
3.36186000 235.07241168
3.36284000 243.18824945
3.36382000 251.91125407
3.36480000 261.27706039
3.36578000 271.32185614
3.36676000 282.08168648
3.36774000 293.59151858
3.36872000 305.88401000
3.36970000 318.98791739
3.37068000 332.92607616
3.37166000 347.71288000
3.37264000 363.35119392
3.37362000 379.82864939
3.37460000 397.11330173
3.37558000 415.14868285
3.37656000 433.84836520
3.37754000 453.09027134
3.37852000 472.71112103
3.37950000 492.50160097
3.38048000 512.20305601
3.38146000 531.50669950
3.38244000 550.05646863
3.38342000 567.45662795
3.38440000 583.28496016
3.38538000 597.11180579
3.38636000 608.52430866
3.38734000 617.15408995
3.38832000 622.70544126
3.38930000 624.98033470
3.39028000 623.89644100
3.39126000 619.49512168
3.39224000 611.93793790
3.39322000 601.49221698
3.39420000 588.50808182
3.39518000 573.39057233
3.39616000 556.57081138
3.39714000 538.47964722
3.39812000 519.52613836
3.39910000 500.08201353
3.40008000 480.47215443
3.40106000 460.97038620
3.40204000 441.79945693
3.40302000 423.13398391
3.40400000 405.10524283
3.40498000 387.80688136
3.40596000 371.30087445
3.40694000 355.62326024
3.40792000 340.78937845
3.40890000 326.79847169
3.40988000 313.63760669
3.41086000 301.28493439
3.41184000 289.71234397
3.41282000 278.88758315
3.41380000 268.77592214
3.41478000 259.34143679
3.41576000 250.54797935
3.41674000 242.35989756
3.41772000 234.74255344
3.41870000 227.66268505
3.41968000 221.08864641
3.42066000 214.99055441
3.42164000 209.34036556
3.42262000 204.11190080
3.42360000 199.28083257
3.42458000 194.82464535
3.42556000 190.72257811
3.42654000 186.95555530
3.42752000 183.50611134
3.42850000 180.35831221
3.42948000 177.49767701
3.43046000 174.91110144
3.43144000 172.58678458
3.43242000 170.51416003
3.43340000 168.68383206
3.43438000 167.08751712
3.43536000 165.71799107
3.43634000 164.56904224
3.43732000 163.63543024
3.43830000 162.91285063
3.43928000 162.39790537
3.44026000 162.08807890
3.44124000 161.98171990
3.44222000 162.07802850
3.44320000 162.37704906
3.44418000 162.87966831
3.44516000 163.58761888
3.44614000 164.50348818
3.44712000 165.63073274
3.44810000 166.97369772
3.44908000 168.53764198
3.45006000 170.32876835
3.45104000 172.35425935
3.45202000 174.62231813
3.45300000 177.14221463
3.45398000 179.92433677
3.45496000 182.98024632
3.45594000 186.32273912
3.45692000 189.96590891
3.45790000 193.92521392
3.45888000 198.21754502
3.45986000 202.86129354
3.46084000 207.87641672
3.46182000 213.28449749
3.46280000 219.10879478
3.46378000 225.37427914
3.46476000 232.10764691
3.46574000 239.33730451
3.46672000 247.09331222
3.46770000 255.40727357
3.46868000 264.31215402
3.46966000 273.84200772
3.47064000 284.03158745
3.47162000 294.91580716
3.47260000 306.52902092
3.47358000 318.90407635
3.47456000 332.07109454
3.47554000 346.05592359
3.47652000 360.87820979
3.47750000 376.54903113
3.47848000 393.06804410
3.47946000 410.42010995
3.48044000 428.57139475
3.48142000 447.46498259
3.48240000 467.01610860
3.48338000 487.10721160
3.48436000 507.58312725
3.48534000 528.24688795
3.48632000 548.85675542
3.48730000 569.12526125
3.48828000 588.72113420
3.48926000 607.27499662
3.49024000 624.38955668
3.49122000 639.65465273
3.49220000 652.66689766
3.49318000 663.05286322
3.49416000 670.49385814
3.49514000 674.74959844
3.49612000 675.67769087
3.49710000 673.24605823
3.49808000 667.53629414
3.49906000 658.73730582
3.50004000 647.13016394
3.50102000 633.06642525
3.50200000 616.94299876
3.50298000 599.17674637
3.50396000 580.18152177
3.50494000 560.34948428
3.50592000 540.03755385
3.50690000 519.55902260
3.50788000 499.17973468
3.50886000 479.11791620
3.50984000 459.54664152
3.51082000 440.59798843
3.51180000 422.36809213
3.51278000 404.92249603
3.51376000 388.30137987
3.51474000 372.52440089
3.51572000 357.59500438
3.51670000 343.50414735
3.51768000 330.23343723
3.51866000 317.75772320
3.51964000 306.04719668
3.52062000 295.06906548
3.52160000 284.78886637
3.52258000 275.17147669
3.52356000 266.18187979
3.52454000 257.78573166
3.52552000 249.94976916
3.52650000 242.64209353
3.52748000 235.83235676
3.52846000 229.49187353
3.52944000 223.59367646
3.53042000 218.11252945
3.53140000 213.02491008
3.53238000 208.30897037
3.53336000 203.94448240
3.53434000 199.91277448
3.53532000 196.19666169
3.53630000 192.78037394
3.53728000 189.64948386
3.53826000 186.79083614
3.53924000 184.19247958
3.54022000 181.84360268
3.54120000 179.73447334
3.54218000 177.85638305
3.54316000 176.20159583
3.54414000 174.76330194
3.54512000 173.53557650
3.54610000 172.51334287
3.54708000 171.69234094
3.54806000 171.06909996
3.54904000 170.64091614
3.55002000 170.40583473
3.55100000 170.36263653
3.55198000 170.51082890
3.55296000 170.85064100
3.55394000 171.38302345
3.55492000 172.10965220
3.55590000 173.03293672
3.55688000 174.15603246
3.55786000 175.48285764
3.55884000 177.01811439
3.55982000 178.76731419
3.56080000 180.73680782
3.56178000 182.93381959
3.56276000 185.36648617
3.56374000 188.04389958
3.56472000 190.97615466
3.56570000 194.17440057
3.56668000 197.65089616
3.56766000 201.41906880
3.56864000 205.49357608
3.56962000 209.89036960
3.57060000 214.62675958
3.57158000 219.72147891
3.57256000 225.19474463
3.57354000 231.06831399
3.57452000 237.36553191
3.57550000 244.11136519
3.57648000 251.33241804
3.57746000 259.05692155
3.57844000 267.31468846
3.57942000 276.13702182
3.58040000 285.55656402
3.58138000 295.60706921
3.58236000 306.32307884
3.58334000 317.73947593
3.58432000 329.89088912
3.58530000 342.81091292
3.58628000 356.53110589
3.58726000 371.07972406
3.58824000 386.48014374
3.58922000 402.74892686
3.59020000 419.89348451
3.59118000 437.90930225
3.59216000 456.77670686
3.59314000 476.45718087
3.59412000 496.88927264
3.59510000 517.98420849
3.59608000 539.62139214
3.59706000 561.64407705
3.59804000 583.85561403
3.59902000 606.01680342
3.60000000 627.84499814


==> figures/data/bragg/poly/k_0.01.dat <==
3.11000000 330.70106886
3.11098000 329.74834802
3.11196000 328.40675465
3.11294000 326.69503609
3.11392000 324.63589689
3.11490000 322.25540666
3.11588000 319.58235310
3.11686000 316.64756873
3.11784000 313.48325871
3.11882000 310.12235381
3.11980000 306.59790927
3.12078000 302.94256492
3.12176000 299.18807754
3.12274000 295.36493131
3.12372000 291.50202812
3.12470000 287.62645570
3.12568000 283.76332880
3.12666000 279.93569651
3.12764000 276.16450755
3.12862000 272.46862470
3.12960000 268.86487945
3.13058000 265.36815827
3.13156000 261.99151270
3.13254000 258.74628602
3.13352000 255.64225037
3.13450000 252.68774929
3.13548000 249.88984120
3.13646000 247.25444062
3.13744000 244.78645449
3.13842000 242.48991162
3.13940000 240.36808400
3.14038000 238.42359914
3.14136000 236.65854291
3.14234000 235.07455266
3.14332000 233.67290086
3.14430000 232.45456920
3.14528000 231.42031368
3.14626000 230.57072096
3.14724000 229.90625638
3.14822000 229.42730400
3.14920000 229.13419918
3.15018000 229.02725382
3.15116000 229.10677471
3.15214000 229.37307501
3.15312000 229.82647929
3.15410000 230.46732181
3.15508000 231.29593834
3.15606000 232.31265136
3.15704000 233.51774832
3.15802000 234.91145297
3.15900000 236.49388933
3.15998000 238.26503802
3.16096000 240.22468455
3.16194000 242.37235923
3.16292000 244.70726828
3.16390000 247.22821585
3.16488000 249.93351665
3.16586000 252.82089899
3.16684000 255.88739834
3.16782000 259.12924157
3.16880000 262.54172248
3.16978000 266.11906946
3.17076000 269.85430674
3.17174000 273.73911115
3.17272000 277.76366690
3.17370000 281.91652199
3.17468000 286.18445000
3.17566000 290.55232270
3.17664000 295.00299908
3.17762000 299.51723788
3.17860000 304.07364085
3.17958000 308.64863525
3.18056000 313.21650365
3.18154000 317.74946987
3.18252000 322.21784844
3.18350000 326.59026467
3.18448000 330.83395000
3.18546000 334.91511487
3.18644000 338.79939848
3.18742000 342.45239024
3.18840000 345.84021401
3.18938000 348.93016118
3.19036000 351.69135445
3.19134000 354.09542005
3.19232000 356.11714311
3.19330000 357.73507932
3.19428000 358.93209570
3.19526000 359.69581511
3.19624000 360.01894290
3.19722000 359.89945909
3.19820000 359.34066625
3.19918000 358.35109074
3.20016000 356.94424244
3.20114000 355.13824540
3.20212000 352.95535802
3.20310000 350.42140609
3.20408000 347.56515494
3.20506000 344.41764787
3.20604000 341.01153753
3.20702000 337.38043444
3.20800000 333.55829344
3.20898000 329.57885459
3.20996000 325.47515061
3.21094000 321.27908816
3.21192000 317.02110615
3.21290000 312.72991074
3.21388000 308.43228343
3.21486000 304.15295662
3.21584000 299.91454935
3.21682000 295.73755513
3.21780000 291.64037345
3.21878000 287.63937656
3.21976000 283.74900371
3.22074000 279.98187568
3.22172000 276.34892317
3.22270000 272.85952371
3.22368000 269.52164228
3.22466000 266.34197217
3.22564000 263.32607291
3.22662000 260.47850318
3.22760000 257.80294688
3.22858000 255.30233145
3.22956000 252.97893753
3.23054000 250.83449969
3.23152000 248.87029812
3.23250000 247.08724138
3.23348000 245.48594042
3.23446000 244.06677422
3.23544000 242.82994754
3.23642000 241.77554102
3.23740000 240.90355431
3.23838000 240.21394242
3.23936000 239.70664582
3.24034000 239.38161462
3.24132000 239.23882709
3.24230000 239.27830275
3.24328000 239.50011031
3.24426000 239.90437047
3.24524000 240.49125369
3.24622000 241.26097297
3.24720000 242.21377145
3.24818000 243.34990487
3.24916000 244.66961852
3.25014000 246.17311867
3.25112000 247.86053793
3.25210000 249.73189453
3.25308000 251.78704481
3.25406000 254.02562900
3.25504000 256.44700945
3.25602000 259.05020142
3.25700000 261.83379587
3.25798000 264.79587411
3.25896000 267.93391434
3.25994000 271.24469011
3.26092000 274.72416090
3.26190000 278.36735572
3.26288000 282.16825029
3.26386000 286.11963956
3.26484000 290.21300706
3.26582000 294.43839387
3.26680000 298.78426990
3.26778000 303.23741158
3.26876000 307.78279018
3.26974000 312.40347614
3.27072000 317.08056521
3.27170000 321.79313297
3.27268000 326.51822470
3.27366000 331.23088771
3.27464000 335.90425331
3.27562000 340.50967492
3.27660000 345.01692798
3.27758000 349.39447575
3.27856000 353.60980292
3.27954000 357.62981654
3.28052000 361.42131026
3.28150000 364.95148459
3.28248000 368.18851216
3.28346000 371.10213292
3.28444000 373.66426137
3.28542000 375.84958482
3.28640000 377.63613019
3.28738000 379.00577631
3.28836000 379.94468971
3.28934000 380.44366408
3.29032000 380.49834789
3.29130000 380.10934902
3.29228000 379.28221170
3.29326000 378.02726676
3.29424000 376.35936269
3.29522000 374.29749039
3.29620000 371.86431893
3.29718000 369.08566324
3.29816000 365.98990617
3.29914000 362.60739786
3.30012000 358.96985441
3.30110000 355.10977566
3.30208000 351.05989881
3.30306000 346.85270124
3.30404000 342.51996218
3.30502000 338.09238898
3.30600000 333.59931048
3.30698000 329.06843716
3.30796000 324.52568505
3.30894000 319.99505869
3.30992000 315.49858721
3.31090000 311.05630673
3.31188000 306.68628196
3.31286000 302.40466007
3.31384000 298.22574999
3.31482000 294.16212101
3.31580000 290.22471518
3.31678000 286.42296852
3.31776000 282.76493710
3.31874000 279.25742443
3.31972000 275.90610747
3.32070000 272.71565919
3.32168000 269.68986585
3.32266000 266.83173810
3.32364000 264.14361490
3.32462000 261.62725993
3.32560000 259.28395022
3.32658000 257.11455706
3.32756000 255.11961922
3.32854000 253.29940881
3.32952000 251.65399017
3.33050000 250.18327195
3.33148000 248.88705305
3.33246000 247.76506253
3.33344000 246.81699418
3.33442000 246.04253580
3.33540000 245.44139384
3.33638000 245.01331345
3.33736000 244.75809433
3.33834000 244.67560259
3.33932000 244.76577875
3.34030000 245.02864204
3.34128000 245.46429105
3.34226000 246.07290082
3.34324000 246.85471622
3.34422000 247.81004175
3.34520000 248.93922750
3.34618000 250.24265113
3.34716000 251.72069583
3.34814000 253.37372377
3.34912000 255.20204506
3.35010000 257.20588169
3.35108000 259.38532633
3.35206000 261.74029554
3.35304000 264.27047709
3.35402000 266.97527118
3.35500000 269.85372517
3.35598000 272.90446166
3.35696000 276.12559975
3.35794000 279.51466962
3.35892000 283.06852022
3.35990000 286.78322083
3.36088000 290.65395667
3.36186000 294.67491961
3.36284000 298.83919518
3.36382000 303.13864734
3.36480000 307.56380327
3.36578000 312.10374046
3.36676000 316.74597949
3.36774000 321.47638597
3.36872000 326.27908596
3.36970000 331.13639965
3.37068000 336.02879859
3.37166000 340.93489211
3.37264000 345.83144864
3.37362000 350.69345804
3.37460000 355.49424000
3.37558000 360.20560379
3.37656000 364.79806274
3.37754000 369.24110594
3.37852000 373.50352744
3.37950000 377.55381095
3.38048000 381.36056533
3.38146000 384.89300347
3.38244000 388.12145380
3.38342000 391.01789141
3.38440000 393.55647270
3.38538000 395.71405618
3.38636000 397.47069047
3.38734000 398.81005107
3.38832000 399.71980792
3.38930000 400.19190837
3.39028000 400.22276321
3.39126000 399.81332741
3.39224000 398.96907208
3.39322000 397.69984880
3.39420000 396.01965260
3.39518000 393.94629399
3.39616000 391.50099425
3.39714000 388.70792079
3.39812000 385.59368111
3.39910000 382.18679397
3.40008000 378.51715640
3.40106000 374.61552292
3.40204000 370.51301178
3.40302000 366.24064996
3.40400000 361.82896571
3.40498000 357.30763481
3.40596000 352.70518342
3.40694000 348.04874841
3.40792000 343.36389343
3.40890000 338.67447773
3.40988000 334.00257325
3.41086000 329.36842468
3.41184000 324.79044686
3.41282000 320.28525358
3.41380000 315.86771220
3.41478000 311.55101845
3.41576000 307.34678670
3.41674000 303.26515100
3.41772000 299.31487319
3.41870000 295.50345471
3.41968000 291.83724929
3.42066000 288.32157451
3.42164000 284.96082021
3.42262000 281.75855264
3.42360000 278.71761323
3.42458000 275.84021151
3.42556000 273.12801154
3.42654000 270.58221187
3.42752000 268.20361886
3.42850000 265.99271364
3.42948000 263.94971262
3.43046000 262.07462217
3.43144000 260.36728744
3.43242000 258.82743589
3.43340000 257.45471583
3.43438000 256.24873015
3.43536000 255.20906581
3.43634000 254.33531926
3.43732000 253.62711805
3.43830000 253.08413903
3.43928000 252.70612324
3.44026000 252.49288773
3.44124000 252.44433450
3.44222000 252.56045663
3.44320000 252.84134180
3.44418000 253.28717310
3.44516000 253.89822729
3.44614000 254.67487046
3.44712000 255.61755101
3.44810000 256.72678988
3.44908000 258.00316798
3.45006000 259.44731060
3.45104000 261.05986861
3.45202000 262.84149639
3.45300000 264.79282605
3.45398000 266.91443785
3.45496000 269.20682648
3.45594000 271.67036293
3.45692000 274.30525162
3.45790000 277.11148257
3.45888000 280.08877826
3.45986000 283.23653502
3.46084000 286.55375864
3.46182000 290.03899418
3.46280000 293.69024977
3.46378000 297.50491469
3.46476000 301.47967170
3.46574000 305.61040422
3.46672000 309.89209884
3.46770000 314.31874407
3.46868000 318.88322660
3.46966000 323.57722644
3.47064000 328.39111303
3.47162000 333.31384459
3.47260000 338.33287345
3.47358000 343.43406075
3.47456000 348.60160423
3.47554000 353.81798303
3.47652000 359.06392443
3.47750000 364.31839690
3.47848000 369.55863460
3.47946000 374.76019821
3.48044000 379.89707642
3.48142000 384.94183235
3.48240000 389.86579777
3.48338000 394.63931717
3.48436000 399.23204198
3.48534000 403.61327335
3.48632000 407.75235004
3.48730000 411.61907520
3.48828000 415.18417385
3.48926000 418.41977043
3.49024000 421.29987352
3.49122000 423.80085356
3.49220000 425.90189791
3.49318000 427.58542761
3.49416000 428.83746041
3.49514000 429.64790616
3.49612000 430.01078273
3.49710000 429.92434368
3.49808000 429.39111244
3.49906000 428.41782134
3.50004000 427.01525839
3.50102000 425.19802795
3.50200000 422.98423509
3.50298000 420.39510628
3.50396000 417.45456080
3.50494000 414.18874856
3.50592000 410.62557005
3.50690000 406.79419388
3.50788000 402.72458566
3.50886000 398.44706061
3.50984000 393.99186967
3.51082000 389.38882691
3.51180000 384.66698322
3.51278000 379.85434946
3.51376000 374.97766956
3.51474000 370.06224300
3.51572000 365.13179395
3.51670000 360.20838379
3.51768000 355.31236272
3.51866000 350.46235564
3.51964000 345.67527752
3.52062000 340.96637332
3.52160000 336.34927773
3.52258000 331.83609036
3.52356000 327.43746249
3.52454000 323.16269172
3.52552000 319.01982148
3.52650000 315.01574294
3.52748000 311.15629695
3.52846000 307.44637444
3.52944000 303.89001386
3.53042000 300.49049459
3.53140000 297.25042558
3.53238000 294.17182881
3.53336000 291.25621710
3.53434000 288.50466624
3.53532000 285.91788146
3.53630000 283.49625819
3.53728000 281.23993749
3.53826000 279.14885613
3.53924000 277.22279189
3.54022000 275.46140403
3.54120000 273.86426954
3.54218000 272.43091521
3.54316000 271.16084604
3.54414000 270.05357005
3.54512000 269.10862000
3.54610000 268.32557200
3.54708000 267.70406144
3.54806000 267.24379631
3.54904000 266.94456818
3.55002000 266.80626088
3.55100000 266.82885705
3.55198000 267.01244270
3.55296000 267.35720975
3.55394000 267.86345666
3.55492000 268.53158712
3.55590000 269.36210681
3.55688000 270.35561819
3.55786000 271.51281328
3.55884000 272.83446423
3.55982000 274.32141171
3.56080000 275.97455089
3.56178000 277.79481490
3.56276000 279.78315547
3.56374000 281.94052068
3.56472000 284.26782956
3.56570000 286.76594319
3.56668000 289.43563221
3.56766000 292.27754026
3.56864000 295.29214332
3.56962000 298.47970450
3.57060000 301.84022410
3.57158000 305.37338469
3.57256000 309.07849106
3.57354000 312.95440481
3.57452000 316.99947367
3.57550000 321.21145536
3.57648000 325.58743640
3.57746000 330.12374590
3.57844000 334.81586505
3.57942000 339.65833280
3.58040000 344.64464880
3.58138000 349.76717471
3.58236000 355.01703554
3.58334000 360.38402272
3.58432000 365.85650138
3.58530000 371.42132427
3.58628000 377.06375548
3.58726000 382.76740736
3.58824000 388.51419437
3.58922000 394.28430796
3.59020000 400.05621668
3.59118000 405.80669582
3.59216000 411.51089092
3.59314000 417.14241893
3.59412000 422.67351053
3.59510000 428.07519628
3.59608000 433.31753808
3.59706000 438.36990640
3.59804000 443.20130183
3.59902000 447.78071786
3.60000000 452.07754000


==> figures/data/bragg/poly/k_0.018.dat <==
3.11000000 280.44688436
3.11098000 280.56818861
3.11196000 280.64016754
3.11294000 280.66376376
3.11392000 280.64021090
3.11490000 280.57102239
3.11588000 280.45797794
3.11686000 280.30310794
3.11784000 280.10867605
3.11882000 279.87716023
3.11980000 279.61123239
3.12078000 279.31373719
3.12176000 278.98767000
3.12274000 278.63615448
3.12372000 278.26242003
3.12470000 277.86977929
3.12568000 277.46160599
3.12666000 277.04131341
3.12764000 276.61233348
3.12862000 276.17809685
3.12960000 275.74201397
3.13058000 275.30745733
3.13156000 274.87774483
3.13254000 274.45612453
3.13352000 274.04576056
3.13450000 273.64972045
3.13548000 273.27096358
3.13646000 272.91233103
3.13744000 272.57653641
3.13842000 272.26615804
3.13940000 271.98363194
3.14038000 271.73124598
3.14136000 271.51113477
3.14234000 271.32527541
3.14332000 271.17548389
3.14430000 271.06341220
3.14528000 270.99054581
3.14626000 270.95820174
3.14724000 270.96752696
3.14822000 271.01949705
3.14920000 271.11491516
3.15018000 271.25441116
3.15116000 271.43844091
3.15214000 271.66728569
3.15312000 271.94105170
3.15410000 272.25966964
3.15508000 272.62289441
3.15606000 273.03030483
3.15704000 273.48130354
3.15802000 273.97511696
3.15900000 274.51079547
3.15998000 275.08721378
3.16096000 275.70307156
3.16194000 276.35689443
3.16292000 277.04703531
3.16390000 277.77167628
3.16488000 278.52883098
3.16586000 279.31634765
3.16684000 280.13191293
3.16782000 280.97305644
3.16880000 281.83715630
3.16978000 282.72144565
3.17076000 283.62302021
3.17174000 284.53884703
3.17272000 285.46577442
3.17370000 286.40054318
3.17468000 287.33979908
3.17566000 288.28010674
3.17664000 289.21796472
3.17762000 290.14982197
3.17860000 291.07209557
3.17958000 291.98118951
3.18056000 292.87351470
3.18154000 293.74550981
3.18252000 294.59366296
3.18350000 295.41453402
3.18448000 296.20477730
3.18546000 296.96116445
3.18644000 297.68060727
3.18742000 298.36018019
3.18840000 298.99714217
3.18938000 299.58895776
3.19036000 300.13331685
3.19134000 300.62815319
3.19232000 301.07166108
3.19330000 301.46231015
3.19428000 301.79885801
3.19526000 302.08036054
3.19624000 302.30617966
3.19722000 302.47598851
3.19820000 302.58977392
3.19918000 302.64783611
3.20016000 302.65078573
3.20114000 302.59953822
3.20212000 302.49530555
3.20310000 302.33958559
3.20408000 302.13414915
3.20506000 301.88102505
3.20604000 301.58248326
3.20702000 301.24101653
3.20800000 300.85932068
3.20898000 300.44027384
3.20996000 299.98691498
3.21094000 299.50242185
3.21192000 298.99008878
3.21290000 298.45330452
3.21388000 297.89553022
3.21486000 297.32027805
3.21584000 296.73109035
3.21682000 296.13151970
3.21780000 295.52510991
3.21878000 294.91537813
3.21976000 294.30579811
3.22074000 293.69978470
3.22172000 293.10067962
3.22270000 292.51173853
3.22368000 291.93611934
3.22466000 291.37687180
3.22564000 290.83692834
3.22662000 290.31909597
3.22760000 289.82604937
3.22858000 289.36032498
3.22956000 288.92431598
3.23054000 288.52026819
3.23152000 288.15027670
3.23250000 287.81628320
3.23348000 287.52007394
3.23446000 287.26327807
3.23544000 287.04736661
3.23642000 286.87365161
3.23740000 286.74328567
3.23838000 286.65726166
3.23936000 286.61641266
3.24034000 286.62141188
3.24132000 286.67277283
3.24230000 286.77084938
3.24328000 286.91583591
3.24426000 287.10776743
3.24524000 287.34651970
3.24622000 287.63180928
3.24720000 287.96319368
3.24818000 288.34007138
3.24916000 288.76168198
3.25014000 289.22710637
3.25112000 289.73526698
3.25210000 290.28492822
3.25308000 290.87469706
3.25406000 291.50302389
3.25504000 292.16820371
3.25602000 292.86837768
3.25700000 293.60153512
3.25798000 294.36551609
3.25896000 295.15801450
3.25994000 295.97658203
3.26092000 296.81863267
3.26190000 297.68144823
3.26288000 298.56218469
3.26386000 299.45787954
3.26484000 300.36546021
3.26582000 301.28175351
3.26680000 302.20349625
3.26778000 303.12734696
3.26876000 304.04989886
3.26974000 304.96769385
3.27072000 305.87723768
3.27170000 306.77501626
3.27268000 307.65751283
3.27366000 308.52122613
3.27464000 309.36268936
3.27562000 310.17848979
3.27660000 310.96528884
3.27758000 311.71984250
3.27856000 312.43902192
3.27954000 313.11983385
3.28052000 313.75944080
3.28150000 314.35518070
3.28248000 314.90458568
3.28346000 315.40540001
3.28444000 315.85559658
3.28542000 316.25339213
3.28640000 316.59726065
3.28738000 316.88594502
3.28836000 317.11846656
3.28934000 317.29413249
3.29032000 317.41254103
3.29130000 317.47358428
3.29228000 317.47744860
3.29326000 317.42461271
3.29424000 317.31584336
3.29522000 317.15218881
3.29620000 316.93497008
3.29718000 316.66577015
3.29816000 316.34642130
3.29914000 315.97899080
3.30012000 315.56576499
3.30110000 315.10923222
3.30208000 314.61206464
3.30306000 314.07709923
3.30404000 313.50731827
3.30502000 312.90582937
3.30600000 312.27584551
3.30698000 311.62066504
3.30796000 310.94365206
3.30894000 310.24821719
3.30992000 309.53779899
3.31090000 308.81584615
3.31188000 308.08580054
3.31286000 307.35108120
3.31384000 306.61506945
3.31482000 305.88109504
3.31580000 305.15242342
3.31678000 304.43224421
3.31776000 303.72366076
3.31874000 303.02968085
3.31972000 302.35320850
3.32070000 301.69703680
3.32168000 301.06384174
3.32266000 300.45617697
3.32364000 299.87646945
3.32462000 299.32701589
3.32560000 298.80997985
3.32658000 298.32738959
3.32756000 297.88113637
3.32854000 297.47297337
3.32952000 297.10451493
3.33050000 296.77723617
3.33148000 296.49247294
3.33246000 296.25142192
3.33344000 296.05514095
3.33442000 295.90454946
3.33540000 295.80042891
3.33638000 295.74342337
3.33736000 295.73404000
3.33834000 295.77264952
3.33932000 295.85948665
3.34030000 295.99465044
3.34128000 296.17810452
3.34226000 296.40967729
3.34324000 296.68906199
3.34422000 297.01581668
3.34520000 297.38936422
3.34618000 297.80899211
3.34716000 298.27385238
3.34814000 298.78296144
3.34912000 299.33520001
3.35010000 299.92931311
3.35108000 300.56391019
3.35206000 301.23746545
3.35304000 301.94831835
3.35402000 302.69467449
3.35500000 303.47460676
3.35598000 304.28605699
3.35696000 305.12683800
3.35794000 305.99463625
3.35892000 306.88701511
3.35990000 307.80141879
3.36088000 308.73517697
3.36186000 309.68551035
3.36284000 310.64953689
3.36382000 311.62427909
3.36480000 312.60667217
3.36578000 313.59357314
3.36676000 314.58177097
3.36774000 315.56799772
3.36872000 316.54894061
3.36970000 317.52125510
3.37068000 318.48157889
3.37166000 319.42654682
3.37264000 320.35280649
3.37362000 321.25703466
3.37460000 322.13595425
3.37558000 322.98635178
3.37656000 323.80509518
3.37754000 324.58915174
3.37852000 325.33560614
3.37950000 326.04167824
3.38048000 326.70474059
3.38146000 327.32233531
3.38244000 327.89219032
3.38342000 328.41223457
3.38440000 328.88061217
3.38538000 329.29569528
3.38636000 329.65609539
3.38734000 329.96067320
3.38832000 330.20854656
3.38930000 330.39909668
3.39028000 330.53197236
3.39126000 330.60709226
3.39224000 330.62464512
3.39322000 330.58508803
3.39420000 330.48914258
3.39518000 330.33778925
3.39616000 330.13225982
3.39714000 329.87402808
3.39812000 329.56479893
3.39910000 329.20649600
3.40008000 328.80124804
3.40106000 328.35137401
3.40204000 327.85936747
3.40302000 327.32788002
3.40400000 326.75970427
3.40498000 326.15775648
3.40596000 325.52505892
3.40694000 324.86472235
3.40792000 324.17992854
3.40890000 323.47391322
3.40988000 322.74994941
3.41086000 322.01133141
3.41184000 321.26135935
3.41282000 320.50332471
3.41380000 319.74049652
3.41478000 318.97610857
3.41576000 318.21334752
3.41674000 317.45534204
3.41772000 316.70515285
3.41870000 315.96576383
3.41968000 315.24007402
3.42066000 314.53089058
3.42164000 313.84092268
3.42262000 313.17277620
3.42360000 312.52894924
3.42458000 311.91182843
3.42556000 311.32368589
3.42654000 310.76667680
3.42752000 310.24283761
3.42850000 309.75408467
3.42948000 309.30221337
3.43046000 308.88889763
3.43144000 308.51568971
3.43242000 308.18402027
3.43340000 307.89519871
3.43438000 307.65041356
3.43536000 307.45073308
3.43634000 307.29710585
3.43732000 307.19036148
3.43830000 307.13121121
3.43928000 307.12024855
3.44026000 307.15794984
3.44124000 307.24467470
3.44222000 307.38066643
3.44320000 307.56605224
3.44418000 307.80084340
3.44516000 308.08493522
3.44614000 308.41810700
3.44712000 308.80002171
3.44810000 309.23022570
3.44908000 309.70814822
3.45006000 310.23310094
3.45104000 310.80427731
3.45202000 311.42075198
3.45300000 312.08148018
3.45398000 312.78529711
3.45496000 313.53091746
3.45594000 314.31693500
3.45692000 315.14182228
3.45790000 316.00393069
3.45888000 316.90149057
3.45986000 317.83261178
3.46084000 318.79528458
3.46182000 319.78738094
3.46280000 320.80665627
3.46378000 321.85075181
3.46476000 322.91719745
3.46574000 324.00341535
3.46672000 325.10672411
3.46770000 326.22434382
3.46868000 327.35340182
3.46966000 328.49093926
3.47064000 329.63391861
3.47162000 330.77923201
3.47260000 331.92371045
3.47358000 333.06413393
3.47456000 334.19724251
3.47554000 335.31974814
3.47652000 336.42834740
3.47750000 337.51973501
3.47848000 338.59061803
3.47946000 339.63773073
3.48044000 340.65784999
3.48142000 341.64781116
3.48240000 342.60452424
3.48338000 343.52499024
3.48436000 344.40631759
3.48534000 345.24573849
3.48632000 346.04062491
3.48730000 346.78850428
3.48828000 347.48707447
3.48926000 348.13421811
3.49024000 348.72801594
3.49122000 349.26675908
3.49220000 349.74896015
3.49318000 350.17336291
3.49416000 350.53895055
3.49514000 350.84495234
3.49612000 351.09084861
3.49710000 351.27637406
3.49808000 351.40151927
3.49906000 351.46653040
3.50004000 351.47190722
3.50102000 351.41839930
3.50200000 351.30700055
3.50298000 351.13894214
3.50396000 350.91568393
3.50494000 350.63890444
3.50592000 350.31048958
3.50690000 349.93252022
3.50788000 349.50725877
3.50886000 349.03713493
3.50984000 348.52473080
3.51082000 347.97276544
3.51180000 347.38407908
3.51278000 346.76161723
3.51376000 346.10841465
3.51474000 345.42757950
3.51572000 344.72227771
3.51670000 343.99571776
3.51768000 343.25113586
3.51866000 342.49178182
3.51964000 341.72090545
3.52062000 340.94174379
3.52160000 340.15750911
3.52258000 339.37137766
3.52356000 338.58647936
3.52454000 337.80588831
3.52552000 337.03261418
3.52650000 336.26959448
3.52748000 335.51968761
3.52846000 334.78566685
3.52944000 334.07021503
3.53042000 333.37592000
3.53140000 332.70527080
3.53238000 332.06065452
3.53336000 331.44435369
3.53434000 330.85854434
3.53532000 330.30529446
3.53630000 329.78656299
3.53728000 329.30419914
3.53826000 328.85994212
3.53924000 328.45542110
3.54022000 328.09215548
3.54120000 327.77155527
3.54218000 327.49492171
3.54316000 327.26344793
3.54414000 327.07821974
3.54512000 326.94021636
3.54610000 326.85031129
3.54708000 326.80927298
3.54806000 326.81776562
3.54904000 326.87634969
3.55002000 326.98548254
3.55100000 327.14551877
3.55198000 327.35671055
3.55296000 327.61920770
3.55394000 327.93305777
3.55492000 328.29820584
3.55590000 328.71449427
3.55688000 329.18166221
3.55786000 329.69934509
3.55884000 330.26707391
3.55982000 330.88427439
3.56080000 331.55026610
3.56178000 332.26426148
3.56276000 333.02536479
3.56374000 333.83257105
3.56472000 334.68476495
3.56570000 335.58071989
3.56668000 336.51909691
3.56766000 337.49844396
3.56864000 338.51719509
3.56962000 339.57366999
3.57060000 340.66607370
3.57158000 341.79249659
3.57256000 342.95091474
3.57354000 344.13919064
3.57452000 345.35507434
3.57550000 346.59620512
3.57648000 347.86011364
3.57746000 349.14422472
3.57844000 350.44586076
3.57942000 351.76224581
3.58040000 353.09051035
3.58138000 354.42769689
3.58236000 355.77076631
3.58334000 357.11660502
3.58432000 358.46203295
3.58530000 359.80381243
3.58628000 361.13865781
3.58726000 362.46324604
3.58824000 363.77422795
3.58922000 365.06824035
3.59020000 366.34191887
3.59118000 367.59191147
3.59216000 368.81489251
3.59314000 370.00757741
3.59412000 371.16673769
3.59510000 372.28921631
3.59608000 373.37194328
3.59706000 374.41195126
3.59804000 375.40639116
3.59902000 376.35254752
3.60000000 377.24785351


==> figures/data/bragg/poly/k_0.dat <==
3.11000000 634.95984964
3.11098000 428.23608336
3.11196000 305.22434877
3.11294000 227.75853987
3.11392000 176.29898996
3.11490000 140.55881200
3.11588000 114.81023669
3.11686000 95.68866689
3.11784000 81.12324916
3.11882000 69.78734550
3.11980000 60.80134556
3.12078000 53.56444014
3.12176000 47.65549378
3.12274000 42.77253675
3.12372000 38.69466313
3.12470000 35.25736706
3.12568000 32.33618016
3.12666000 29.83557439
3.12764000 27.68128502
3.12862000 25.81490352
3.12960000 24.19000665
3.13058000 22.76934365
3.13156000 21.52276446
3.13254000 20.42567457
3.13352000 19.45786939
3.13450000 18.60264554
3.13548000 17.84611679
3.13646000 17.17668281
3.13744000 16.58461316
3.13842000 16.06171926
3.13940000 15.60109395
3.14038000 15.19690355
3.14136000 14.84422103
3.14234000 14.53889180
3.14332000 14.27742533
3.14430000 14.05690771
3.14528000 13.87493124
3.14626000 13.72953799
3.14724000 13.61917510
3.14822000 13.54265996
3.14920000 13.49915409
3.15018000 13.48814445
3.15116000 13.50943182
3.15214000 13.56312557
3.15312000 13.64964468
3.15410000 13.76972508
3.15508000 13.92443343
3.15606000 14.11518791
3.15704000 14.34378661
3.15802000 14.61244459
3.15900000 14.92384095
3.15998000 15.28117763
3.16096000 15.68825220
3.16194000 16.14954770
3.16292000 16.67034306
3.16390000 17.25684926
3.16488000 17.91637725
3.16586000 18.65754605
3.16684000 19.49054154
3.16782000 20.42744014
3.16880000 21.48261603
3.16978000 22.67325698
3.17076000 24.02002257
3.17174000 25.54789072
3.17272000 27.28725631
3.17370000 29.27536996
3.17468000 31.55824185
3.17566000 34.19318857
3.17664000 37.25228055
3.17762000 40.82706879
3.17860000 45.03515557
3.17958000 50.02946657
3.18056000 56.01154886
3.18154000 63.25098195
3.18252000 72.11425828
3.18350000 83.10865176
3.18448000 96.95035871
3.18546000 114.67290978
3.18644000 137.80409139
3.18742000 168.66236974
3.18840000 210.86668367
3.18938000 270.23427910
3.19036000 356.38959007
3.19134000 485.65711606
3.19232000 686.13748597
3.19330000 1005.89329414
3.19428000 2353.93919990
3.19526000 4439.28172701
3.19624000 1482.92180239
3.19722000 1141.52981648
3.19820000 776.71710843
3.19918000 538.74810790
3.20016000 388.91325654
3.20114000 291.61482677
3.20212000 225.90232012
3.20310000 179.86223916
3.20408000 146.54921837
3.20506000 121.76571816
3.20604000 102.88139589
3.20702000 88.19183224
3.20800000 76.55874934
3.20898000 67.20119193
3.20996000 59.57032921
3.21094000 53.27210035
3.21192000 48.01808821
3.21290000 43.59352960
3.21388000 39.83600520
3.21486000 36.62094711
3.21584000 33.85159501
3.21682000 31.45191472
3.21780000 29.36152587
3.21878000 27.53201577
3.21976000 25.92422469
3.22074000 24.50622188
3.22172000 23.25177936
3.22270000 22.13920894
3.22368000 21.15046727
3.22466000 20.27046110
3.22564000 19.48650328
3.22662000 18.78788365
3.22760000 18.16552799
3.22858000 17.61172543
3.22956000 17.11990909
3.23054000 16.68447883
3.23152000 16.30065729
3.23250000 15.96437261
3.23348000 15.67216265
3.23446000 15.42109670
3.23544000 15.20871151
3.23642000 15.03295923
3.23740000 14.89216528
3.23838000 14.78499461
3.23936000 14.71042532
3.24034000 14.66772862
3.24132000 14.65645444
3.24230000 14.67642239
3.24328000 14.72771751
3.24426000 14.81069094
3.24524000 14.92596529
3.24622000 15.07444496
3.24720000 15.25733168
3.24818000 15.47614579
3.24916000 15.73275383
3.25014000 16.02940339
3.25112000 16.36876630
3.25210000 16.75399171
3.25308000 17.18877079
3.25406000 17.67741554
3.25504000 18.22495459
3.25602000 18.83724989
3.25700000 19.52113908
3.25798000 20.28460978
3.25896000 21.13701384
3.25994000 22.08933195
3.26092000 23.15450218
3.26190000 24.34783039
3.26288000 25.68750616
3.26386000 27.19525600
3.26484000 28.89717666
3.26582000 30.82480696
3.26680000 33.01651843
3.26778000 35.51933679
3.26876000 38.39135204
3.26974000 41.70494204
3.27072000 45.55113518
3.27170000 50.04558941
3.27268000 55.33689845
3.27366000 61.61830156
3.27464000 69.14445461
3.27562000 78.25586371
3.27660000 89.41514384
3.27758000 103.26190051
3.27856000 120.69757786
3.27954000 143.01961400
3.28052000 172.13859527
3.28150000 210.93827237
3.28248000 263.88656531
3.28346000 338.09490238
3.28444000 445.18679548
3.28542000 604.63313391
3.28640000 849.76845327
3.28738000 1389.99875453
3.28836000 3628.73384772
3.28934000 2895.80290634
3.29032000 1640.18472866
3.29130000 1169.21646350
3.29228000 805.05865552
3.29326000 571.78757072
3.29424000 421.53644634
3.29522000 321.41963556
3.29620000 252.26946256
3.29718000 202.91621588
3.29816000 166.66227604
3.29914000 139.35454428
3.30012000 118.33225124
3.30110000 101.83853672
3.30208000 88.68125178
3.30306000 78.03131475
3.30404000 69.29927072
3.30502000 62.05763489
3.30600000 55.99079664
3.30698000 50.86195097
3.30796000 46.49080563
3.30894000 42.73826035
3.30992000 39.49569027
3.31090000 36.67732740
3.31188000 34.21476337
3.31286000 32.05292787
3.31384000 30.14710917
3.31482000 28.46072063
3.31580000 26.96360809
3.31678000 25.63075419
3.31776000 24.44127708
3.31874000 23.37764998
3.31972000 22.42508774
3.32070000 21.57106118
3.32168000 20.80490976
3.32266000 20.11753066
3.32364000 19.50112780
3.32462000 18.94900797
3.32560000 18.45541458
3.32658000 18.01539134
3.32756000 17.62467019
3.32854000 17.27957881
3.32952000 16.97696420
3.33050000 16.71412941
3.33148000 16.48878128
3.33246000 16.29898723
3.33344000 16.14313994
3.33442000 16.01992846
3.33540000 15.92831520
3.33638000 15.86751783
3.33736000 15.83699567
3.33834000 15.83644025
3.33932000 15.86576957
3.34030000 15.92512605
3.34128000 16.01487807
3.34226000 16.13562506
3.34324000 16.28820631
3.34422000 16.47371380
3.34520000 16.69350921
3.34618000 16.94924580
3.34716000 17.24289555
3.34814000 17.57678255
3.34912000 17.95362344
3.35010000 18.37657628
3.35108000 18.84929935
3.35206000 19.37602184
3.35304000 19.96162878
3.35402000 20.61176347
3.35500000 21.33295096
3.35598000 22.13274774
3.35696000 23.01992367
3.35794000 24.00468409
3.35892000 25.09894234
3.35990000 26.31665597
3.36088000 27.67424372
3.36186000 29.19110617
3.36284000 30.89027993
3.36382000 32.79926573
3.36480000 34.95108446
3.36578000 37.38563519
3.36676000 40.15145650
3.36774000 43.30803265
3.36872000 46.92884299
3.36970000 51.10543764
3.37068000 55.95294733
3.37166000 61.61762357
3.37264000 68.28729364
3.37362000 76.20606205
3.37460000 85.69529588
3.37558000 97.18406414
3.37656000 111.25404813
3.37754000 128.70700321
3.37852000 150.66801038
3.37950000 178.74655450
3.38048000 215.29260322
3.38146000 263.81091279
3.38244000 329.64100424
3.38342000 421.08237963
3.38440000 551.25211697
3.38538000 741.09184673
3.38636000 1023.99923770
3.38734000 1849.82025591
3.38832000 4114.09032664
3.38930000 1623.10140991
3.39028000 1602.73612417
3.39126000 1184.63976496
3.39224000 844.74632936
3.39322000 615.81166078
3.39420000 462.95203571
3.39518000 358.32152874
3.39616000 284.52662386
3.39714000 230.97228549
3.39812000 191.09547675
3.39910000 160.72137384
3.40008000 137.11924408
3.40106000 118.45472699
3.40204000 103.46490708
3.40302000 91.26057368
3.40400000 81.20277103
3.40498000 72.82382662
3.40596000 65.77566776
3.40694000 59.79527479
3.40792000 54.68113427
3.40890000 50.27689863
3.40988000 46.45985739
3.41086000 43.13267793
3.41184000 40.21740444
3.41282000 37.65104046
3.41380000 35.38225736
3.41478000 33.36891428
3.41576000 31.57616968
3.41674000 29.97502948
3.41772000 28.54122050
3.41870000 27.25430913
3.41968000 26.09700606
3.42066000 25.05461396
3.42164000 24.11458559
3.42262000 23.26616793
3.42360000 22.50011388
3.42458000 21.80844743
3.42556000 21.18427133
3.42654000 20.62160886
3.42752000 20.11527304
3.42850000 19.66075822
3.42948000 19.25414979
3.43046000 18.89204892
3.43144000 18.57150955
3.43242000 18.28998578
3.43340000 18.04528776
3.43438000 17.83554494
3.43536000 17.65917541
3.43634000 17.51486056
3.43732000 17.40152441
3.43830000 17.31831692
3.43928000 17.26460086
3.44026000 17.23994208
3.44124000 17.24410258
3.44222000 17.27703664
3.44320000 17.33888946
3.44418000 17.42999862
3.44516000 17.55089821
3.44614000 17.70232569
3.44712000 17.88523184
3.44810000 18.10079373
3.44908000 18.35043131
3.45006000 18.63582785
3.45104000 18.95895480
3.45202000 19.32210172
3.45300000 19.72791207
3.45398000 20.17942581
3.45496000 20.68013015
3.45594000 21.23401978
3.45692000 21.84566856
3.45790000 22.52031496
3.45888000 23.26396403
3.45986000 24.08350963
3.46084000 24.98688119
3.46182000 25.98322091
3.46280000 27.08309832
3.46378000 28.29877155
3.46476000 29.64450690
3.46574000 31.13697199
3.46672000 32.79572198
3.46770000 34.64380505
3.46868000 36.70852083
3.46966000 39.02237751
3.47064000 41.62430842
3.47162000 44.56123084
3.47260000 47.89006017
3.47358000 51.68033576
3.47456000 56.01767726
3.47554000 61.00838052
3.47652000 66.78559540
3.47750000 73.51772672
3.47848000 81.41999995
3.47946000 90.77059384
3.48044000 101.93345874
3.48142000 115.39106943
3.48240000 131.79216895
3.48338000 152.02249037
3.48436000 177.31124722
3.48534000 209.39412122
3.48632000 250.76662881
3.48730000 305.08340219
3.48828000 377.79386299
3.48926000 477.15895411
3.49024000 615.87282632
3.49122000 813.62562684
3.49220000 1101.13822447
3.49318000 1526.78015769
3.49416000 3389.30004420
3.49514000 4504.49364748
3.49612000 1493.18275751
3.49710000 1464.72510621
3.49808000 1111.71664144
3.49906000 814.99071923
3.50004000 609.22979731
3.50102000 468.26985353
3.50200000 369.49472261
3.50298000 298.32348619
3.50396000 245.66625597
3.50494000 205.77361284
3.50592000 174.91534451
3.50690000 150.60547876
3.50788000 131.14451106
3.50886000 115.34311877
3.50984000 102.35118051
3.51082000 91.54928573
3.51180000 82.47824466
3.51278000 74.79226862
3.51376000 68.22723442
3.51474000 62.57876819
3.51572000 57.68684867
3.51670000 53.42481866
3.51768000 49.69142794
3.51866000 46.40499344
3.51964000 43.49905995
3.52062000 40.91913852
3.52160000 38.62022849
3.52258000 36.56491622
3.52356000 34.72190266
3.52454000 33.06485312
3.52552000 31.57149145
3.52650000 30.22288132
3.52748000 29.00285183
3.52846000 27.89753540
3.52944000 26.89499374
3.53042000 25.98491324
3.53140000 25.15835560
3.53238000 24.40755260
3.53336000 23.72573642
3.53434000 23.10699871
3.53532000 22.54617309
3.53630000 22.03873679
3.53728000 21.58072812
3.53826000 21.16867697
3.53924000 20.79954613
3.54022000 20.47068182
3.54120000 20.17977174
3.54218000 19.92480971
3.54316000 19.70406576
3.54414000 19.51606098
3.54512000 19.35954650
3.54610000 19.23348604
3.54708000 19.13704160
3.54806000 19.06956202
3.54904000 19.03057409
3.55002000 19.01977601
3.55100000 19.03703306
3.55198000 19.08237539
3.55296000 19.15599783
3.55394000 19.25826183
3.55492000 19.38969934
3.55590000 19.55101896
3.55688000 19.74311430
3.55786000 19.96707483
3.55884000 20.22419935
3.55982000 20.51601249
3.56080000 20.84428447
3.56178000 21.21105477
3.56276000 21.61865997
3.56374000 22.06976675
3.56472000 22.56741065
3.56570000 23.11504164
3.56668000 23.71657784
3.56766000 24.37646868
3.56864000 25.09976950
3.56962000 25.89222971
3.57060000 26.76039740
3.57158000 27.71174369
3.57256000 28.75481124
3.57354000 29.89939215
3.57452000 31.15674200
3.57550000 32.53983858
3.57648000 34.06369603
3.57746000 35.74574824
3.57844000 37.60631931
3.57942000 39.66920418
3.58040000 41.96238940
3.58138000 44.51895389
3.58236000 47.37820204
3.58334000 50.58709952
3.58432000 54.20210647
3.58530000 58.29153719
3.58628000 62.93862346
3.58726000 68.24552775
3.58824000 74.33865177
3.58922000 81.37573037
3.59020000 89.55541457
3.59118000 99.13036598
3.59216000 110.42536627
3.59314000 123.86268184
3.59412000 139.99806288
3.59510000 159.57253750
3.59608000 183.58797442
3.59706000 213.41885676
3.59804000 250.97983192
3.59902000 298.97991158
3.60000000 361.31194621


==> figures/data/bragg/poly/k_002_numeric.dat <==
3.11000000 939.57790552
3.11294000 666.85458126
3.11588000 452.59431368
3.11882000 317.61238817
3.12176000 234.14745258
3.12470000 180.99197004
3.12764000 145.87998562
3.13058000 121.93715832
3.13352000 105.22477551
3.13646000 93.41144102
3.13940000 85.07497955
3.14234000 79.33037823
3.14528000 75.62609179
3.14822000 73.63024120
3.15116000 73.16933580
3.15410000 74.19617904
3.15704000 76.78188363
3.15998000 81.12529004
3.16292000 87.58621403
3.16586000 96.74750392
3.16880000 109.52702413
3.17174000 127.38020474
3.17468000 152.61567058
3.17762000 189.08409651
3.18056000 243.24643593
3.18350000 326.15570911
3.18644000 456.13304623
3.18938000 658.31778067
3.19232000 937.74356640
3.19526000 1161.62195137
3.19820000 1058.07636488
3.20114000 762.34361373
3.20408000 522.32882548
3.20702000 367.91403416
3.20996000 270.89170398
3.21290000 208.80752977
3.21584000 167.37157769
3.21878000 138.90713077
3.22172000 118.85528756
3.22466000 104.48509012
3.22760000 94.11352029
3.23054000 86.67590877
3.23348000 81.49095801
3.23642000 78.12241290
3.23936000 76.30093102
3.24230000 75.90415046
3.24524000 76.76738596
3.24818000 79.27431858
3.25112000 83.26691753
3.25406000 89.15367851
3.25700000 97.39729585
3.25994000 108.71441363
3.26288000 124.20871639
3.26582000 145.60306008
3.26876000 175.61487563
3.27170000 218.76338890
3.27464000 282.45234125
3.27758000 379.19865416
3.28052000 528.94972604
3.28346000 756.10801312
3.28640000 1051.16240588
3.28934000 1242.52095995
3.29228000 1093.32411350
3.29522000 791.53180124
3.29816000 551.36614312
3.30110000 393.89554539
3.30404000 293.02092891
3.30698000 226.99273434
3.30992000 182.40735327
3.31286000 151.38659689
3.31580000 129.27748001
3.31874000 113.20933222
3.32168000 101.41271217
3.32462000 92.75675375
3.32756000 86.46313321
3.33050000 82.05579500
3.33344000 79.20697042
3.33638000 77.72895361
3.33932000 77.50995503
3.34226000 78.54168479
3.34520000 81.32271914
3.34814000 84.60131931
3.35108000 90.02991939
3.35402000 97.50928455
3.35696000 107.60439550
3.35990000 121.15734294
3.36284000 139.44335677
3.36578000 164.42030272
3.36872000 199.16614882
3.37166000 248.62404503
3.37460000 320.85636633
3.37754000 428.94400522
3.38048000 592.59197281
3.38342000 832.87062812
3.38636000 1132.26124878
3.38930000 1315.92953732
3.39224000 1161.21592502
3.39518000 852.52476908
3.39812000 601.94768533
3.40106000 434.20859013
3.40400000 325.02842327
3.40694000 252.57549551
3.40988000 201.99475253
3.41282000 168.25087746
3.41576000 143.19286607
3.41870000 118.51624188
3.42164000 110.94757618
3.42458000 101.14281323
3.42752000 93.56854213
3.43046000 87.97082118
3.43340000 84.01865810
3.43634000 81.45695874
3.43928000 80.12522921
3.44222000 79.94838327
3.44516000 80.90360745
3.44810000 83.03263873
3.45104000 86.43978680
3.45398000 91.35536548
3.45692000 98.02891867
3.45986000 106.90981180
3.46280000 118.62554623
3.46574000 134.10173492
3.46868000 154.69545868
3.47162000 182.53721590
3.47456000 220.78502475
3.47750000 274.50263394
3.48044000 351.70534066
3.48338000 464.93339507
3.48632000 632.24241487
3.48926000 872.06814577
3.49220000 1171.72993353
3.49514000 1398.45376291
3.49808000 1318.48401558
3.50102000 1011.08498874
3.50396000 724.37633556
3.50690000 523.67346791
3.50984000 390.88464875
3.51278000 302.29188507
3.51572000 241.65645193
3.51866000 198.99475161
3.52160000 168.20413044
3.52454000 145.51074107
3.52748000 128.51266895
3.53042000 115.64208956
3.53336000 105.85067768
3.53630000 98.43262562
3.53924000 92.89805989
3.54218000 88.90651641
3.54512000 86.05491333
3.54806000 84.73065535
3.55100000 84.31571924
3.55394000 84.96096733
3.55688000 86.68915845
3.55982000 89.58372097
3.56276000 93.77884083
3.56570000 99.49131804
3.56864000 107.03520886
3.57158000 116.85993021
3.57452000 129.60434672
3.57746000 146.20136962
3.58040000 167.99097786
3.58334000 196.98042846
3.58628000 236.19171821
3.58922000 290.27350275
3.59216000 366.44709661
3.59510000 475.76939011
3.59804000 634.21472012


==> figures/data/bragg/poly/k_inf.dat <==
3.11000000 269.21794251
3.11098000 269.38760114
3.11196000 269.55731318
3.11294000 269.72707864
3.11392000 269.89689749
3.11490000 270.06676976
3.11588000 270.23669543
3.11686000 270.40667451
3.11784000 270.57670699
3.11882000 270.74679289
3.11980000 270.91693219
3.12078000 271.08712489
3.12176000 271.25737101
3.12274000 271.42767053
3.12372000 271.59802345
3.12470000 271.76842979
3.12568000 271.93888953
3.12666000 272.10940268
3.12764000 272.27996923
3.12862000 272.45058919
3.12960000 272.62126256
3.13058000 272.79198933
3.13156000 272.96276951
3.13254000 273.13360310
3.13352000 273.30449009
3.13450000 273.47543049
3.13548000 273.64642429
3.13646000 273.81747150
3.13744000 273.98857212
3.13842000 274.15972614
3.13940000 274.33093357
3.14038000 274.50219441
3.14136000 274.67350865
3.14234000 274.84487630
3.14332000 275.01629735
3.14430000 275.18777181
3.14528000 275.35929968
3.14626000 275.53088095
3.14724000 275.70251562
3.14822000 275.87420370
3.14920000 276.04594519
3.15018000 276.21774009
3.15116000 276.38958838
3.15214000 276.56149009
3.15312000 276.73344520
3.15410000 276.90545371
3.15508000 277.07751563
3.15606000 277.24963096
3.15704000 277.42179969
3.15802000 277.59402183
3.15900000 277.76629737
3.15998000 277.93862631
3.16096000 278.11100866
3.16194000 278.28344442
3.16292000 278.45593358
3.16390000 278.62847615
3.16488000 278.80107212
3.16586000 278.97372150
3.16684000 279.14642428
3.16782000 279.31918046
3.16880000 279.49199005
3.16978000 279.66485305
3.17076000 279.83776945
3.17174000 280.01073925
3.17272000 280.18376246
3.17370000 280.35683907
3.17468000 280.52996909
3.17566000 280.70315251
3.17664000 280.87638934
3.17762000 281.04967957
3.17860000 281.22302321
3.17958000 281.39642025
3.18056000 281.56987069
3.18154000 281.74337454
3.18252000 281.91693179
3.18350000 282.09054244
3.18448000 282.26420650
3.18546000 282.43792397
3.18644000 282.61169483
3.18742000 282.78551911
3.18840000 282.95939678
3.18938000 283.13332786
3.19036000 283.30731234
3.19134000 283.48135023
3.19232000 283.65544152
3.19330000 283.82958621
3.19428000 284.00378431
3.19526000 284.17803581
3.19624000 284.35234071
3.19722000 284.52669902
3.19820000 284.70111073
3.19918000 284.87557585
3.20016000 285.05009436
3.20114000 285.22466628
3.20212000 285.39929161
3.20310000 285.57397033
3.20408000 285.74870246
3.20506000 285.92348800
3.20604000 286.09832693
3.20702000 286.27321927
3.20800000 286.44816501
3.20898000 286.62316416
3.20996000 286.79821671
3.21094000 286.97332266
3.21192000 287.14848201
3.21290000 287.32369476
3.21388000 287.49896092
3.21486000 287.67428048
3.21584000 287.84965345
3.21682000 288.02507981
3.21780000 288.20055958
3.21878000 288.37609275
3.21976000 288.55167932
3.22074000 288.72731930
3.22172000 288.90301268
3.22270000 289.07875946
3.22368000 289.25455964
3.22466000 289.43041322
3.22564000 289.60632021
3.22662000 289.78228060
3.22760000 289.95829439
3.22858000 290.13436158
3.22956000 290.31048217
3.23054000 290.48665617
3.23152000 290.66288356
3.23250000 290.83916436
3.23348000 291.01549856
3.23446000 291.19188617
3.23544000 291.36832717
3.23642000 291.54482158
3.23740000 291.72136938
3.23838000 291.89797059
3.23936000 292.07462520
3.24034000 292.25133321
3.24132000 292.42809463
3.24230000 292.60490944
3.24328000 292.78177766
3.24426000 292.95869927
3.24524000 293.13567429
3.24622000 293.31270271
3.24720000 293.48978453
3.24818000 293.66691975
3.24916000 293.84410837
3.25014000 294.02135040
3.25112000 294.19864582
3.25210000 294.37599464
3.25308000 294.55339687
3.25406000 294.73085249
3.25504000 294.90836152
3.25602000 295.08592395
3.25700000 295.26353978
3.25798000 295.44120901
3.25896000 295.61893163
3.25994000 295.79670766
3.26092000 295.97453709
3.26190000 296.15241992
3.26288000 296.33035615
3.26386000 296.50834578
3.26484000 296.68638882
3.26582000 296.86448525
3.26680000 297.04263508
3.26778000 297.22083831
3.26876000 297.39909494
3.26974000 297.57740497
3.27072000 297.75576840
3.27170000 297.93418523
3.27268000 298.11265547
3.27366000 298.29117910
3.27464000 298.46975613
3.27562000 298.64838656
3.27660000 298.82707039
3.27758000 299.00580762
3.27856000 299.18459825
3.27954000 299.36344227
3.28052000 299.54233970
3.28150000 299.72129053
3.28248000 299.90029476
3.28346000 300.07935238
3.28444000 300.25846341
3.28542000 300.43762783
3.28640000 300.61684566
3.28738000 300.79611688
3.28836000 300.97544150
3.28934000 301.15481952
3.29032000 301.33425094
3.29130000 301.51373576
3.29228000 301.69327398
3.29326000 301.87286560
3.29424000 302.05251061
3.29522000 302.23220903
3.29620000 302.41196084
3.29718000 302.59176605
3.29816000 302.77162466
3.29914000 302.95153667
3.30012000 303.13150208
3.30110000 303.31152089
3.30208000 303.49159309
3.30306000 303.67171869
3.30404000 303.85189770
3.30502000 304.03213010
3.30600000 304.21241589
3.30698000 304.39275509
3.30796000 304.57314768
3.30894000 304.75359368
3.30992000 304.93409307
3.31090000 305.11464586
3.31188000 305.29525204
3.31286000 305.47591163
3.31384000 305.65662461
3.31482000 305.83739099
3.31580000 306.01821077
3.31678000 306.19908394
3.31776000 306.38001051
3.31874000 306.56099048
3.31972000 306.74202385
3.32070000 306.92311062
3.32168000 307.10425078
3.32266000 307.28544434
3.32364000 307.46669130
3.32462000 307.64799166
3.32560000 307.82934541
3.32658000 308.01075256
3.32756000 308.19221311
3.32854000 308.37372705
3.32952000 308.55529439
3.33050000 308.73691513
3.33148000 308.91858927
3.33246000 309.10031680
3.33344000 309.28209773
3.33442000 309.46393206
3.33540000 309.64581978
3.33638000 309.82776090
3.33736000 310.00975542
3.33834000 310.19180333
3.33932000 310.37390464
3.34030000 310.55605935
3.34128000 310.73826745
3.34226000 310.92052895
3.34324000 311.10284385
3.34422000 311.28521214
3.34520000 311.46763383
3.34618000 311.65010891
3.34716000 311.83263739
3.34814000 312.01521927
3.34912000 312.19785454
3.35010000 312.38054321
3.35108000 312.56328528
3.35206000 312.74608074
3.35304000 312.92892960
3.35402000 313.11183185
3.35500000 313.29478750
3.35598000 313.47779655
3.35696000 313.66085899
3.35794000 313.84397483
3.35892000 314.02714406
3.35990000 314.21036669
3.36088000 314.39364271
3.36186000 314.57697213
3.36284000 314.76035495
3.36382000 314.94379116
3.36480000 315.12728076
3.36578000 315.31082376
3.36676000 315.49442016
3.36774000 315.67806995
3.36872000 315.86177314
3.36970000 316.04552972
3.37068000 316.22933970
3.37166000 316.41320307
3.37264000 316.59711984
3.37362000 316.78109000
3.37460000 316.96511355
3.37558000 317.14919051
3.37656000 317.33332085
3.37754000 317.51750459
3.37852000 317.70174173
3.37950000 317.88603226
3.38048000 318.07037619
3.38146000 318.25477351
3.38244000 318.43922422
3.38342000 318.62372833
3.38440000 318.80828583
3.38538000 318.99289673
3.38636000 319.17756102
3.38734000 319.36227871
3.38832000 319.54704979
3.38930000 319.73187426
3.39028000 319.91675213
3.39126000 320.10168339
3.39224000 320.28666805
3.39322000 320.47170610
3.39420000 320.65679755
3.39518000 320.84194238
3.39616000 321.02714062
3.39714000 321.21239224
3.39812000 321.39769726
3.39910000 321.58305568
3.40008000 321.76846748
3.40106000 321.95393268
3.40204000 322.13945128
3.40302000 322.32502327
3.40400000 322.51064865
3.40498000 322.69632742
3.40596000 322.88205959
3.40694000 323.06784515
3.40792000 323.25368411
3.40890000 323.43957645
3.40988000 323.62552220
3.41086000 323.81152133
3.41184000 323.99757386
3.41282000 324.18367978
3.41380000 324.36983909
3.41478000 324.55605180
3.41576000 324.74231789
3.41674000 324.92863739
3.41772000 325.11501027
3.41870000 325.30143655
3.41968000 325.48791622
3.42066000 325.67444928
3.42164000 325.86103573
3.42262000 326.04767558
3.42360000 326.23436882
3.42458000 326.42111545
3.42556000 326.60791548
3.42654000 326.79476890
3.42752000 326.98167570
3.42850000 327.16863591
3.42948000 327.35564950
3.43046000 327.54271649
3.43144000 327.72983686
3.43242000 327.91701063
3.43340000 328.10423780
3.43438000 328.29151835
3.43536000 328.47885229
3.43634000 328.66623963
3.43732000 328.85368036
3.43830000 329.04117448
3.43928000 329.22872200
3.44026000 329.41632290
3.44124000 329.60397720
3.44222000 329.79168488
3.44320000 329.97944596
3.44418000 330.16726043
3.44516000 330.35512829
3.44614000 330.54304955
3.44712000 330.73102419
3.44810000 330.91905223
3.44908000 331.10713365
3.45006000 331.29526847
3.45104000 331.48345668
3.45202000 331.67169828
3.45300000 331.85999327
3.45398000 332.04834165
3.45496000 332.23674342
3.45594000 332.42519859
3.45692000 332.61370714
3.45790000 332.80226909
3.45888000 332.99088442
3.45986000 333.17955315
3.46084000 333.36827527
3.46182000 333.55705077
3.46280000 333.74587967
3.46378000 333.93476196
3.46476000 334.12369764
3.46574000 334.31268671
3.46672000 334.50172917
3.46770000 334.69082502
3.46868000 334.87997426
3.46966000 335.06917689
3.47064000 335.25843291
3.47162000 335.44774232
3.47260000 335.63710512
3.47358000 335.82652131
3.47456000 336.01599089
3.47554000 336.20551386
3.47652000 336.39509022
3.47750000 336.58471997
3.47848000 336.77440311
3.47946000 336.96413963
3.48044000 337.15392955
3.48142000 337.34377286
3.48240000 337.53366956
3.48338000 337.72361964
3.48436000 337.91362312
3.48534000 338.10367998
3.48632000 338.29379024
3.48730000 338.48395388
3.48828000 338.67417092
3.48926000 338.86444134
3.49024000 339.05476515
3.49122000 339.24514235
3.49220000 339.43557294
3.49318000 339.62605692
3.49416000 339.81659429
3.49514000 340.00718504
3.49612000 340.19782919
3.49710000 340.38852672
3.49808000 340.57927764
3.49906000 340.77008195
3.50004000 340.96093965
3.50102000 341.15185074
3.50200000 341.34281522
3.50298000 341.53383308
3.50396000 341.72490433
3.50494000 341.91602898
3.50592000 342.10720701
3.50690000 342.29843842
3.50788000 342.48972323
3.50886000 342.68106142
3.50984000 342.87245301
3.51082000 343.06389798
3.51180000 343.25539634
3.51278000 343.44694808
3.51376000 343.63855322
3.51474000 343.83021174
3.51572000 344.02192365
3.51670000 344.21368895
3.51768000 344.40550763
3.51866000 344.59737970
3.51964000 344.78930516
3.52062000 344.98128401
3.52160000 345.17331625
3.52258000 345.36540187
3.52356000 345.55754088
3.52454000 345.74973328
3.52552000 345.94197906
3.52650000 346.13427823
3.52748000 346.32663079
3.52846000 346.51903674
3.52944000 346.71149607
3.53042000 346.90400879
3.53140000 347.09657490
3.53238000 347.28919440
3.53336000 347.48186728
3.53434000 347.67459354
3.53532000 347.86737320
3.53630000 348.06020624
3.53728000 348.25309267
3.53826000 348.44603248
3.53924000 348.63902568
3.54022000 348.83207227
3.54120000 349.02517225
3.54218000 349.21832561
3.54316000 349.41153235
3.54414000 349.60479249
3.54512000 349.79810601
3.54610000 349.99147291
3.54708000 350.18489320
3.54806000 350.37836688
3.54904000 350.57189395
3.55002000 350.76547440
3.55100000 350.95910823
3.55198000 351.15279545
3.55296000 351.34653606
3.55394000 351.54033005
3.55492000 351.73417743
3.55590000 351.92807820
3.55688000 352.12203235
3.55786000 352.31603989
3.55884000 352.51010081
3.55982000 352.70421511
3.56080000 352.89838281
3.56178000 353.09260388
3.56276000 353.28687835
3.56374000 353.48120620
3.56472000 353.67558743
3.56570000 353.87002205
3.56668000 354.06451005
3.56766000 354.25905144
3.56864000 354.45364622
3.56962000 354.64829437
3.57060000 354.84299592
3.57158000 355.03775085
3.57256000 355.23255916
3.57354000 355.42742086
3.57452000 355.62233594
3.57550000 355.81730441
3.57648000 356.01232626
3.57746000 356.20740150
3.57844000 356.40253012
3.57942000 356.59771213
3.58040000 356.79294752
3.58138000 356.98823629
3.58236000 357.18357845
3.58334000 357.37897399
3.58432000 357.57442292
3.58530000 357.76992523
3.58628000 357.96548093
3.58726000 358.16109001
3.58824000 358.35675247
3.58922000 358.55246832
3.59020000 358.74823755
3.59118000 358.94406017
3.59216000 359.13993616
3.59314000 359.33586555
3.59412000 359.53184831
3.59510000 359.72788446
3.59608000 359.92397400
3.59706000 360.12011691
3.59804000 360.31631321
3.59902000 360.51256290
3.60000000 360.70886597


==> figures/data/embed/fixed_capillaries.dat <==
0.00200000 3.83563724
0.00617531 5.56003969
0.01035063 1.88112471
0.01452594 0.76981651
0.01870126 0.42670319
0.02287657 0.28918928
0.02705188 0.22397644
0.03122720 0.18975223
0.03540251 0.17077563
0.03957782 0.16006818
0.04375314 0.15467577
0.04792845 0.15180015
0.05210377 0.15114993
0.05627908 0.15194495
0.06462971 0.15644829
0.06880502 0.15975206
0.07298033 0.16360054
0.07715565 0.16792634
0.08133096 0.17268718
0.08550628 0.17785817
0.08968159 0.18342767
0.09385690 0.18939401
0.09803222 0.19576189
0.10220753 0.20254760
0.10638285 0.20976908
0.11055816 0.21745335
0.11473347 0.22562712
0.11890879 0.23432844
0.12308410 0.24360084
0.12725941 0.25349276
0.13143473 0.26406147
0.13561004 0.27537214
0.13978536 0.28750028
0.14396067 0.30053239
0.14813598 0.31456876
0.15231130 0.32972513
0.15648661 0.34614341
0.16066192 0.36396336
0.16483724 0.38339026
0.16901255 0.40463784
0.17318787 0.42798425
0.17736318 0.45372167
0.18153849 0.48224810
0.18571381 0.51403489
0.18988912 0.54966801
0.19406444 0.58987916
0.19823975 0.63559907
0.20241506 0.68802303
0.20659038 0.74871369
0.21076569 0.81975311
0.21494100 0.90396843
0.21911632 1.00528672
0.22329163 1.12930005
0.22746695 1.28423666
0.23164226 1.48258906
0.23581757 1.74413383
0.23999289 2.10162053
0.24416820 2.61212111
0.24834351 3.38079630
0.25251883 4.60837514
0.25669414 6.66260302
0.26086946 9.86343862
0.26504477 11.82996152
0.26922008 7.78348328
0.27339540 3.60551748
0.27757071 1.58157992
0.28174603 0.68871656
0.28592134 0.28640855
0.29009665 0.10513636
0.29427197 0.03145832
0.29844728 0.01465534
0.30262259 0.03070492
0.30679791 0.06779563
0.31097322 0.12014319
0.31514854 0.18519405
0.31932385 0.26229058
0.32349916 0.35207248
0.32767448 0.45618736
0.33184979 0.57725357
0.33602510 0.71890673
0.34020042 0.88606032
0.34437573 1.08517123
0.34855105 1.32474848
0.35272636 1.61593948
0.35690167 1.97328878
0.36107699 2.41559460
0.36525230 2.96649662
0.36942762 3.65413098
0.37360293 4.50792911
0.37777824 5.54906431
0.38195356 6.76853758
0.38612887 8.08880284
0.39030418 9.32188773
0.39447950 10.17815020
0.39865481 10.39271379
0.40283013 9.91173009
0.40700544 8.92926192
0.41118075 7.73472875
0.41535607 6.55263569
0.41953138 5.49875687
0.42370669 4.60861084
0.42788201 3.87636551
0.43205732 3.28032868
0.43623264 2.79603671
0.44040795 2.40128501
0.44458326 2.07762174
0.44875858 1.81032830
0.45293389 1.58790386
0.45710921 1.40126695
0.46128452 1.24354099
0.46545983 1.10922364
0.46963515 0.99402161
0.47381046 0.89454252
0.47798577 0.80807747
0.48216109 0.73244336
0.48633640 0.66586383
0.49051172 0.60687155
0.49468703 0.55422173
0.49886234 0.50681460
0.50303766 0.46360460
0.50721297 0.42343363
0.51138828 0.38464192
0.51556360 0.34374741
0.51973891 0.28839105
0.52391423 0.09936113
0.52808954 0.44654473
0.53226485 0.34738105
0.53644017 0.30983186
0.54061548 0.28529988
0.54479079 0.26655321
0.54896611 0.25148906
0.55314142 0.23930803
0.55731674 0.22973155
0.56149205 0.22277419
0.56566736 0.21869787
0.56984268 0.21803772
0.57401799 0.22172919
0.57819331 0.23132670
0.58236862 0.24943975
0.58654393 0.28059437
0.59071925 0.33302388
0.59489456 0.42267884
0.59906987 0.58287170
0.60324519 0.88907257
0.60742050 1.51976110
0.61159582 2.79963117
0.61577113 4.22227119
0.61994644 3.45529333
0.62412176 2.03759343
0.62829707 1.23052720
0.63247238 0.81315690
0.63664770 0.58074080
0.64082301 0.43954244
0.64499833 0.34705358
0.64917364 0.28256150
0.65334895 0.23515895
0.65752427 0.19868396
0.66169958 0.16942675
0.66587490 0.14501830
0.67005021 0.12384797
0.67422552 0.10476788
0.67840084 0.08693034
0.68257615 0.06992196
0.68675146 0.05473286
0.69092678 0.05003857
0.69510209 0.12949634
0.69927741 1.30726713
0.70345272 1.01518930
0.70762803 0.43547461
0.71180335 0.28028780
0.71597866 0.21356850
0.72015397 0.17655050
0.72432929 0.15269898
0.72850460 0.13579575
0.73267992 0.12300190
0.73685523 0.11283920
0.74103054 0.10445948
0.74520586 0.09728384
0.74938117 0.09061904
0.75355649 0.09570556
0.75773180 0.08306325
0.76190711 0.07845085
0.76608243 0.07454748
0.77025774 0.07106542
0.77443305 0.06790531
0.77860837 0.06500999
0.78278368 0.06233970
0.78695900 0.05986418
0.79113431 0.05755935
0.79530962 0.05540573
0.79948494 0.05338674
0.80366025 0.05148870
0.80783556 0.04969988
0.81201088 0.04801017
0.81618619 0.04641074
0.82036151 0.04489394
0.82453682 0.04345300
0.82871213 0.04208185
0.83288745 0.04077545
0.83706276 0.03952901
0.84123808 0.03833845
0.84541339 0.03720016
0.84958870 0.03611116
0.85376402 0.03506897
0.85793933 0.03407195
0.86211464 0.03311943
0.86628996 0.03221231
0.87046527 0.03135419
0.87464059 0.03055359
0.87881590 0.02982958
0.88299121 0.02922888
0.88716653 0.02891830
0.89134184 0.03085207
0.89551715 0.02789179
0.89969247 0.02969896
0.90386778 0.03601696
0.90804310 0.07048254
0.91221841 1.68612115
0.91639372 0.16893604
0.92056904 0.05783663
0.92474435 0.03922591
0.92891967 0.03230318
0.93309498 0.02866183
0.93727029 0.02629087
0.94144561 0.02446824
0.94562092 0.02281154
0.94979623 0.02087200
0.95397155 0.01692848
0.95814686 0.06975649
0.96232218 0.02658913
0.96649749 0.02364515
0.97067280 0.02227870
0.97484812 0.02136162
0.97902343 0.02064576
0.98319874 0.02004320
0.98737406 0.01951407
0.99154937 0.01903726
0.99572469 0.01860031
0.99990000 0.01819562


==> figures/data/embed/k_0.0.dat <==
0.00200000 0.03270249
0.00366594 0.03315451
0.00533189 0.03357323
0.00699783 0.03396253
0.00866377 0.03432796
0.01032972 0.03467227
0.01199566 0.03499856
0.01366160 0.03530897
0.01532755 0.03560484
0.01699349 0.03588787
0.01865943 0.03615957
0.02032538 0.03642079
0.02199132 0.03667203
0.02365726 0.03691449
0.02532321 0.03714863
0.02698915 0.03737555
0.02865509 0.03759534
0.03032104 0.03780877
0.03198698 0.03801597
0.03365292 0.03821775
0.03531886 0.03841429
0.03698481 0.03860561
0.03865075 0.03879257
0.04031669 0.03897540
0.04198264 0.03915390
0.04364858 0.03932886
0.04531452 0.03950015
0.04698047 0.03966825
0.04864641 0.03983320
0.05031235 0.03999537
0.05197830 0.04015443
0.05364424 0.04031113
0.05531018 0.04046536
0.05697613 0.04061726
0.05864207 0.04076717
0.06030801 0.04091490
0.06197396 0.04106089
0.06363990 0.04120510
0.06530584 0.04134794
0.06697179 0.04148908
0.06863773 0.04162862
0.07030367 0.04176738
0.07196962 0.04190486
0.07363556 0.04204170
0.07530150 0.04217776
0.07696745 0.04231342
0.07863339 0.04244914
0.08029933 0.04258487
0.08196528 0.04272139
0.08363122 0.04285927
0.08529716 0.04299976
0.08696311 0.04314381
0.08862905 0.04329326
0.09029499 0.04345146
0.09196093 0.04362236
0.09362688 0.04381336
0.09529282 0.04403692
0.09695876 0.04431527
0.09862471 0.04469044
0.10029065 0.04525186
0.10195659 0.04621266
0.10362254 0.04817200
0.10528848 0.05335708
0.10695442 0.07506011
0.10862037 0.25372864
0.11028631 0.10995144
0.11195225 0.06336126
0.11361820 0.05384940
0.11528414 0.05050952
0.11695008 0.04899055
0.11861603 0.04819749
0.12028197 0.04775473
0.12194791 0.04750271
0.12361386 0.04736535
0.12527980 0.04730397
0.12694574 0.04730164
0.12861169 0.04736281
0.13027763 0.04761429
0.13194357 0.04642552
0.13360952 0.04713504
0.13527546 0.04728941
0.13694140 0.04739891
0.13860735 0.04749877
0.14027329 0.04759622
0.14193923 0.04769381
0.14360518 0.04779235
0.14527112 0.04789163
0.14693706 0.04799156
0.14860301 0.04809184
0.15026895 0.04819178
0.15193489 0.04829110
0.15360083 0.04838880
0.15526678 0.04848431
0.15693272 0.04857631
0.15859866 0.04866331
0.16026461 0.04874201
0.16193055 0.04880962
0.16359649 0.04885934
0.16526244 0.04888027
0.16692838 0.04885138
0.16859432 0.04872444
0.17026027 0.04836959
0.17192621 0.04735597
0.17359215 0.10711087
0.17525810 0.05392796
0.17692404 0.05222162
0.17858998 0.05175697
0.18025593 0.05159766
0.18192187 0.05155958
0.18358781 0.05158155
0.18525376 0.05163840
0.18691970 0.05171717
0.18858564 0.05181053
0.19025159 0.05191494
0.19191753 0.05202701
0.19358347 0.05214567
0.19524942 0.05226903
0.19691536 0.05239676
0.19858130 0.05252776
0.20024725 0.05266195
0.20191319 0.05279888
0.20357913 0.05293841
0.20524508 0.05307985
0.20691102 0.05322372
0.20857696 0.05336856
0.21024290 0.05351642
0.21190885 0.05366547
0.21357479 0.05381623
0.21524073 0.05396856
0.21690668 0.05412266
0.21857262 0.05427821
0.22023856 0.05443515
0.22190451 0.05459365
0.22357045 0.05475355
0.22523639 0.05491471
0.22690234 0.05507766
0.22856828 0.05524181
0.23023422 0.05540771
0.23190017 0.05557495
0.23356611 0.05574332
0.23523205 0.05591341
0.23689800 0.05608489
0.23856394 0.05625798
0.24022988 0.05643255
0.24189583 0.05660849
0.24356177 0.05678577
0.24522771 0.05696454
0.24689366 0.05714529
0.24855960 0.05732719
0.25022554 0.05751051
0.25189149 0.05769577
0.25355743 0.05788238
0.25522337 0.05807079
0.25688932 0.05826077
0.25855526 0.05845224
0.26022120 0.05864549
0.26188715 0.05884040
0.26355309 0.05903723
0.26521903 0.05923557
0.26688497 0.05943563
0.26855092 0.05963759
0.27021686 0.05984105
0.27188280 0.06004691
0.27354875 0.06025436
0.27521469 0.06046387
0.27688063 0.06067494
0.27854658 0.06088819
0.28021252 0.06110357
0.28187846 0.06132071
0.28354441 0.06154018
0.28521035 0.06176159
0.28687629 0.06198538
0.28854224 0.06221154
0.29020818 0.06243957
0.29187412 0.06267060
0.29354007 0.06290307
0.29520601 0.06313896
0.29687195 0.06337704
0.29853790 0.06361715
0.30020384 0.06386073
0.30186978 0.06410687
0.30353573 0.06435592
0.30520167 0.06460817
0.30686761 0.06486391
0.30853356 0.06512286
0.31019950 0.06538625
0.31186544 0.06565307
0.31353139 0.06592470
0.31519733 0.06620135
0.31686327 0.06648320
0.31852922 0.06677256
0.32019516 0.06706923
0.32186110 0.06737612
0.32352705 0.06769545
0.32519299 0.06803255
0.32685893 0.06839331
0.32852487 0.06879313
0.33019082 0.06925950
0.33185676 0.06986341
0.33352270 0.07082687
0.33518865 0.07350391
0.33685459 0.05462538
0.33852053 0.06706119
0.34018648 0.06860553
0.34185242 0.06937913
0.34351836 0.06993223
0.34518431 0.07039355
0.34685025 0.07080913
0.34851619 0.07119899
0.35018214 0.07157420
0.35184808 0.07194009
0.35351402 0.07230107
0.35517997 0.07265918
0.35684591 0.07301603
0.35851185 0.07337266
0.36017780 0.07373019
0.36184374 0.07408893
0.36350968 0.07445003
0.36517563 0.07481322
0.36684157 0.07517878
0.36850751 0.07554776
0.37017346 0.07591939
0.37183940 0.07629469
0.37350534 0.07667326
0.37517129 0.07705544
0.37683723 0.07744142
0.37850317 0.07783152
0.38016912 0.07822600
0.38183506 0.07862397
0.38350100 0.07902678
0.38516694 0.07943394
0.38683289 0.07984538
0.38849883 0.08026172
0.39016477 0.08068293
0.39183072 0.08110860
0.39349666 0.08153944
0.39516260 0.08197571
0.39682855 0.08241686
0.39849449 0.08286382
0.40016043 0.08331552
0.40182638 0.08377302
0.40349232 0.08423618
0.40515826 0.08470514
0.40682421 0.08517989
0.40849015 0.08566070
0.41015609 0.08614754
0.41182204 0.08664132
0.41348798 0.08714029
0.41515392 0.08764635
0.41681987 0.08815906
0.41848581 0.08867850
0.42015175 0.08920473
0.42181770 0.08973771
0.42348364 0.09027801
0.42514958 0.09082650
0.42681553 0.09138191
0.42848147 0.09194472
0.43014741 0.09251561
0.43181336 0.09309337
0.43347930 0.09367971
0.43514524 0.09427503
0.43681119 0.09487903
0.43847713 0.09549008
0.44014307 0.09611121
0.44180902 0.09674124
0.44347496 0.09737969
0.44514090 0.09802839
0.44680684 0.09868552
0.44847279 0.09935342
0.45013873 0.10003123
0.45180467 0.10071936
0.45347062 0.10141721
0.45513656 0.10212624
0.45680250 0.10284624
0.45846845 0.10357658
0.46013439 0.10431989
0.46180033 0.10507401
0.46346628 0.10584018
0.46513222 0.10661808
0.46679816 0.10740830
0.46846411 0.10821293
0.47013005 0.10903002
0.47179599 0.10985951
0.47346194 0.11070268
0.47512788 0.11156055
0.47679382 0.11243302
0.47845977 0.11331945
0.48012571 0.11422167
0.48179165 0.11514055
0.48345760 0.11607258
0.48512354 0.11702348
0.48678948 0.11799061
0.48845543 0.11897335
0.49012137 0.11997365
0.49178731 0.12099386
0.49345326 0.12203115
0.49511920 0.12308771
0.49678514 0.12416380
0.49845109 0.12525954
0.50011703 0.12637638
0.50178297 0.12751334
0.50344891 0.12867395
0.50511486 0.12985601
0.50678080 0.13106028
0.50844674 0.13228953
0.51011269 0.13354152
0.51177863 0.13481988
0.51344457 0.13612229
0.51511052 0.13745170
0.51677646 0.13881039
0.51844240 0.14019389
0.52010835 0.14161046
0.52177429 0.14305307
0.52344023 0.14452733
0.52510618 0.14603446
0.52677212 0.14757373
0.52843806 0.14914561
0.53010401 0.15075407
0.53176995 0.15239847
0.53343589 0.15407952
0.53510184 0.15579859
0.53676778 0.15755829
0.53843372 0.15935766
0.54009967 0.16120087
0.54176561 0.16308723
0.54343155 0.16502070
0.54509750 0.16700111
0.54676344 0.16902966
0.54842938 0.17110988
0.55009533 0.17324126
0.55176127 0.17542944
0.55342721 0.17767182
0.55509316 0.17997627
0.55675910 0.18234079
0.55842504 0.18476922
0.56009098 0.18726307
0.56175693 0.18982861
0.56342287 0.19246399
0.56508881 0.19517404
0.56675476 0.19796508
0.56842070 0.20083647
0.57008664 0.20379467
0.57175259 0.20683928
0.57341853 0.20997867
0.57508447 0.21321955
0.57675042 0.21655806
0.57841636 0.22000877
0.58008230 0.22357087
0.58174825 0.22725174
0.58341419 0.23105934
0.58508013 0.23499743
0.58674608 0.23907485
0.58841202 0.24329808
0.59007796 0.24767660
0.59174391 0.25221935
0.59340985 0.25693514
0.59507579 0.26183638
0.59674174 0.26693142
0.59840768 0.27223773
0.60007362 0.27776329
0.60173957 0.28352682
0.60340551 0.28953863
0.60507145 0.29582513
0.60673740 0.30240496
0.60840334 0.30929385
0.61006928 0.31652063
0.61173523 0.32411507
0.61340117 0.33210005
0.61506711 0.34051246
0.61673306 0.34939255
0.61839900 0.35878564
0.62006494 0.36873445
0.62173088 0.37929375
0.62339683 0.39053769
0.62506277 0.40253288
0.62672871 0.41536168
0.62839466 0.42912993
0.63006060 0.44395000
0.63172654 0.45995282
0.63339249 0.47730059
0.63505843 0.49620543
0.63672437 0.51689598
0.63839032 0.53962424
0.64005626 0.56478847
0.64172220 0.59280954
0.64338815 0.62421701
0.64505409 0.65974499
0.64672003 0.70030956
0.64838598 0.74704685
0.65005192 0.80157259
0.65171786 0.86603433
0.65338381 0.94342436
0.65504975 1.03792517
0.65671569 1.15569248
0.65838164 1.30552061
0.66004758 1.50037551
0.66171352 1.75889225
0.66337947 2.10244965
0.66504541 2.54314618
0.66671135 3.01043531
0.66837730 3.19272675
0.67004324 2.66369824
0.67170918 1.70029562
0.67337513 0.93010887
0.67504107 0.49004307
0.67670701 0.26846070
0.67837295 0.16495894
0.68003890 0.12254089
0.68170484 0.11200503
0.68337078 0.11847254
0.68503673 0.13432048
0.68670267 0.15556474
0.68836861 0.18022073
0.69003456 0.20742551
0.69170050 0.23735217
0.69336644 0.27093250
0.69503239 0.31034124
0.69669833 0.35955518
0.69836427 0.42471820
0.70003022 0.51372233
0.70169616 0.63162744
0.70336210 0.77160184
0.70502805 0.90983525
0.70669399 1.02150415
0.70835993 1.10020022
0.71002588 1.15620626
0.71169182 1.20252632
0.71335776 1.24812235
0.71502371 1.29825548
0.71668965 1.35584540
0.71835559 1.42242819
0.72002154 1.50035949
0.72168748 1.59427243
0.72335342 1.73386906
0.72501937 1.62372326
0.72668531 1.84188255
0.72835125 1.98826788
0.73001720 2.14071880
0.73168314 2.30746338
0.73334908 2.49241243
0.73501503 2.69803843
0.73668097 2.92774085
0.73834691 3.18442365
0.74001285 3.47177825
0.74167880 3.79226589
0.74334474 4.15107259
0.74501068 4.54847004
0.74667663 4.98903599
0.74834257 5.47210676
0.75000851 5.99530644
0.75167446 6.55278080
0.75334040 7.13051997
0.75500634 7.70902762
0.75667229 8.25830690
0.75833823 8.74157340
0.76000417 9.11450026
0.76167012 9.33724643
0.76333606 9.37918787
0.76500200 9.22757699
0.76666795 8.89379381
0.76833389 8.40639942
0.76999983 7.80573069
0.77166578 7.13407485
0.77333172 6.42925077
0.77499766 5.71516038
0.77666361 5.00399024
0.77832955 4.28807119
0.77999549 3.53029557
0.78166144 2.61739460
0.78332738 1.17016649
0.78499332 6.25534740
0.78665927 6.52516527
0.78832521 4.43035295
0.78999115 3.57327316
0.79165710 3.05044960
0.79332304 2.67370594
0.79498898 2.37877978
0.79665492 2.13719994
0.79832087 1.93377038
0.79998681 1.75924173
0.80165275 1.60765211
0.80331870 1.47460237
0.80498464 1.35692035
0.80665058 1.25221674
0.80831653 1.15859932
0.80998247 1.07437669
0.81164841 0.99844053
0.81331436 0.92959428
0.81498030 0.86699717
0.81664624 0.80977259
0.81831219 0.75729619
0.81997813 0.70879088
0.82164407 0.66344895
0.82331002 0.61974960
0.82497596 0.57288647
0.82664190 0.42739142
0.82830785 0.56263115
0.82997379 0.51536272
0.83163973 0.48313145
0.83330568 0.45554028
0.83497162 0.43072136
0.83663756 0.40795846
0.83830351 0.38692880
0.83996945 0.36736154
0.84163539 0.34913842
0.84330134 0.33209027
0.84496728 0.31609291
0.84663322 0.30111330
0.84829917 0.28700015
0.84996511 0.27372133
0.85163105 0.26118198
0.85329699 0.24934287
0.85496294 0.23814074
0.85662888 0.22752098
0.85829482 0.21745163
0.85996077 0.20788268
0.86162671 0.19877790
0.86329265 0.19009555
0.86495860 0.18179672
0.86662454 0.17384685
0.86829048 0.16623884
0.86995643 0.15890820
0.87162237 0.15183989
0.87328831 0.14499191
0.87495426 0.13833469
0.87662020 0.13182498
0.87828614 0.12541807
0.87995209 0.11906663
0.88161803 0.11269498
0.88328397 0.10622161
0.88494992 0.09952944
0.88661586 0.09244495
0.88828180 0.08470367
0.88994775 0.07589424
0.89161369 0.06527463
0.89327963 0.05150110
0.89494558 0.03217294
0.89661152 0.01048983
0.89827746 1.91244765
0.89994341 0.47870159
0.90160935 0.22814761
0.90327529 0.16839334
0.90494124 0.14121478
0.90660718 0.12512589
0.90827312 0.11411329
0.90993907 0.10585436
0.91160501 0.09926977
0.91327095 0.09378444
0.91493689 0.08906683
0.91660284 0.08491117
0.91826878 0.01970754
0.91993472 0.07777683
0.92160067 0.07462624
0.92326661 0.07167360
0.92493255 0.06886521
0.92659850 0.06614452
0.92826444 0.06343337
0.92993038 0.06060032
0.93159633 0.05733593
0.93326227 0.05259444
0.93492821 0.03857079
0.93659416 0.08373271
0.93826010 0.06304730
0.93992604 0.05809342
0.94159199 0.05519473
0.94325793 0.05300098
0.94492387 0.05115440
0.94658982 0.04951675
0.94825576 0.04802587
0.94992170 0.04664472
0.95158765 0.04535382
0.95325359 0.04413852
0.95491953 0.04299318
0.95658548 0.04190845
0.95825142 0.04088002
0.95991736 0.03990685
0.96158331 0.03898624
0.96324925 0.03812018
0.96491519 0.03731018
0.96658114 0.03656101
0.96824708 0.03588258
0.96991302 0.03529283
0.97157896 0.03482548
0.97324491 0.03455263
0.97491085 0.03464685
0.97657679 0.03565228
0.97824274 0.04042369
0.97990868 0.19735376
0.98157462 0.02438132
0.98324057 0.02474679
0.98490651 0.02512456
0.98657245 0.02512788
0.98823840 0.02494865
0.98990434 0.02467652
0.99157028 0.02435590
0.99323623 0.02400981
0.99490217 0.02365184
0.99656811 0.02329017
0.99823406 0.02292960
0.99990000 0.02257401


==> figures/data/embed/k_0.0001.dat <==
0.00200000 0.05118738
0.00366594 0.05070288
0.00533189 0.05026495
0.00699783 0.04987317
0.00866377 0.04952395
0.01032972 0.04921501
0.01199566 0.04894395
0.01366160 0.04870732
0.01532755 0.04850321
0.01699349 0.04832855
0.01865943 0.04818083
0.02032538 0.04805775
0.02199132 0.04795729
0.02365726 0.04787720
0.02532321 0.04781591
0.02698915 0.04777170
0.02865509 0.04774287
0.03032104 0.04772850
0.03198698 0.04772702
0.03365292 0.04773770
0.03531886 0.04775938
0.03698481 0.04779142
0.03865075 0.04783314
0.04031669 0.04788409
0.04198264 0.04794354
0.04364858 0.04801136
0.04531452 0.04808684
0.04698047 0.04817002
0.04864641 0.04826069
0.05031235 0.04835887
0.05197830 0.04846416
0.05364424 0.04857713
0.05531018 0.04869760
0.05697613 0.04882591
0.05864207 0.04896225
0.06030801 0.04910701
0.06197396 0.04926096
0.06363990 0.04942450
0.06530584 0.04959877
0.06697179 0.04978424
0.06863773 0.04998191
0.07030367 0.05019389
0.07196962 0.05042113
0.07363556 0.05066595
0.07530150 0.05093032
0.07696745 0.05121714
0.07863339 0.05152973
0.08029933 0.05187126
0.08196528 0.05224711
0.08363122 0.05266197
0.08529716 0.05312214
0.08696311 0.05363511
0.08862905 0.05420870
0.09029499 0.05485196
0.09196093 0.05557455
0.09362688 0.05638463
0.09529282 0.05728814
0.09695876 0.05828908
0.09862471 0.05937772
0.10029065 0.06053156
0.10195659 0.06170564
0.10362254 0.06282883
0.10528848 0.06380273
0.10695442 0.06452153
0.10862037 0.06489317
0.11028631 0.06487211
0.11195225 0.06447747
0.11361820 0.06378595
0.11528414 0.06290433
0.11695008 0.06194320
0.11861603 0.06098338
0.12028197 0.06008814
0.12194791 0.05928706
0.12361386 0.05859306
0.12527980 0.05800655
0.12694574 0.05752134
0.12861169 0.05712837
0.13027763 0.05681760
0.13194357 0.05658015
0.13360952 0.05640805
0.13527546 0.05629505
0.13694140 0.05623655
0.13860735 0.05622817
0.14027329 0.05626741
0.14193923 0.05635304
0.14360518 0.05648456
0.14527112 0.05666298
0.14693706 0.05689032
0.14860301 0.05717032
0.15026895 0.05750805
0.15193489 0.05791066
0.15360083 0.05838705
0.15526678 0.05894884
0.15693272 0.05960939
0.15859866 0.06038436
0.16026461 0.06128636
0.16193055 0.06232810
0.16359649 0.06351064
0.16526244 0.06481901
0.16692838 0.06620367
0.16859432 0.06757310
0.17026027 0.06878883
0.17192621 0.06968971
0.17359215 0.07013813
0.17525810 0.07007883
0.17692404 0.06956173
0.17858998 0.06871698
0.18025593 0.06769884
0.18192187 0.06663839
0.18358781 0.06563251
0.18525376 0.06472698
0.18691970 0.06394242
0.18858564 0.06328083
0.19025159 0.06273265
0.19191753 0.06228471
0.19358347 0.06192495
0.19524942 0.06163970
0.19691536 0.06141797
0.19858130 0.06124945
0.20024725 0.06112680
0.20191319 0.06103997
0.20357913 0.06099217
0.20524508 0.06096693
0.20691102 0.06096786
0.20857696 0.06098911
0.21024290 0.06102843
0.21190885 0.06108374
0.21357479 0.06115304
0.21524073 0.06123463
0.21690668 0.06132742
0.21857262 0.06142994
0.22023856 0.06154126
0.22190451 0.06166049
0.22357045 0.06178720
0.22523639 0.06192019
0.22690234 0.06205977
0.22856828 0.06220474
0.23023422 0.06235549
0.23190017 0.06251086
0.23356611 0.06267064
0.23523205 0.06283507
0.23689800 0.06300362
0.23856394 0.06317629
0.24022988 0.06335274
0.24189583 0.06353260
0.24356177 0.06371587
0.24522771 0.06390256
0.24689366 0.06409258
0.24855960 0.06428576
0.25022554 0.06448207
0.25189149 0.06468119
0.25355743 0.06488323
0.25522337 0.06508845
0.25688932 0.06529645
0.25855526 0.06550704
0.26022120 0.06572054
0.26188715 0.06593673
0.26355309 0.06615589
0.26521903 0.06637741
0.26688497 0.06660152
0.26855092 0.06682852
0.27021686 0.06705767
0.27188280 0.06728999
0.27354875 0.06752473
0.27521469 0.06776220
0.27688063 0.06800174
0.27854658 0.06824406
0.28021252 0.06848908
0.28187846 0.06873633
0.28354441 0.06898633
0.28521035 0.06923869
0.28687629 0.06949366
0.28854224 0.06975143
0.29020818 0.07001097
0.29187412 0.07027380
0.29354007 0.07053788
0.29520601 0.07080545
0.29687195 0.07107481
0.29853790 0.07134581
0.30020384 0.07161993
0.30186978 0.07189588
0.30353573 0.07217385
0.30520167 0.07245402
0.30686761 0.07273644
0.30853356 0.07302044
0.31019950 0.07330712
0.31186544 0.07359492
0.31353139 0.07388486
0.31519733 0.07417644
0.31686327 0.07446938
0.31852922 0.07476482
0.32019516 0.07506115
0.32186110 0.07535971
0.32352705 0.07565989
0.32519299 0.07596233
0.32685893 0.07626582
0.32852487 0.07657172
0.33019082 0.07688016
0.33185676 0.07719110
0.33352270 0.07750502
0.33518865 0.07782102
0.33685459 0.07814069
0.33852053 0.07846337
0.34018648 0.07879108
0.34185242 0.07912178
0.34351836 0.07945678
0.34518431 0.07979673
0.34685025 0.08014205
0.34851619 0.08049198
0.35018214 0.08084736
0.35184808 0.08120816
0.35351402 0.08157478
0.35517997 0.08194689
0.35684591 0.08232515
0.35851185 0.08270914
0.36017780 0.08309922
0.36184374 0.08349509
0.36350968 0.08389759
0.36517563 0.08430595
0.36684157 0.08472015
0.36850751 0.08514101
0.37017346 0.08556743
0.37183940 0.08600037
0.37350534 0.08643915
0.37517129 0.08688403
0.37683723 0.08733500
0.37850317 0.08779236
0.38016912 0.08825626
0.38183506 0.08872560
0.38350100 0.08920170
0.38516694 0.08968411
0.38683289 0.09017260
0.38849883 0.09066773
0.39016477 0.09116954
0.39183072 0.09167740
0.39349666 0.09219211
0.39516260 0.09271398
0.39682855 0.09324225
0.39849449 0.09377801
0.40016043 0.09432003
0.40182638 0.09486951
0.40349232 0.09542617
0.40515826 0.09599025
0.40682421 0.09656174
0.40849015 0.09714087
0.41015609 0.09772759
0.41182204 0.09832289
0.41348798 0.09892512
0.41515392 0.09953612
0.41681987 0.10015529
0.41848581 0.10078295
0.42015175 0.10141907
0.42181770 0.10206378
0.42348364 0.10271750
0.42514958 0.10338134
0.42681553 0.10405390
0.42848147 0.10473567
0.43014741 0.10542746
0.43181336 0.10612718
0.43347930 0.10683918
0.43514524 0.10756138
0.43681119 0.10829425
0.43847713 0.10903620
0.44014307 0.10979045
0.44180902 0.11055576
0.44347496 0.11133177
0.44514090 0.11212032
0.44680684 0.11291951
0.44847279 0.11373196
0.45013873 0.11455679
0.45180467 0.11539441
0.45347062 0.11624429
0.45513656 0.11710794
0.45680250 0.11798541
0.45846845 0.11887569
0.46013439 0.11978194
0.46180033 0.12070181
0.46346628 0.12163668
0.46513222 0.12258618
0.46679816 0.12355108
0.46846411 0.12453378
0.47013005 0.12553208
0.47179599 0.12654605
0.47346194 0.12757718
0.47512788 0.12862640
0.47679382 0.12969367
0.47845977 0.13077907
0.48012571 0.13188382
0.48179165 0.13300912
0.48345760 0.13415143
0.48512354 0.13531688
0.48678948 0.13650283
0.48845543 0.13770835
0.49012137 0.13893601
0.49178731 0.14018837
0.49345326 0.14146241
0.49511920 0.14276038
0.49678514 0.14408292
0.49845109 0.14543018
0.50011703 0.14680395
0.50178297 0.14820295
0.50344891 0.14963148
0.50511486 0.15108724
0.50678080 0.15257099
0.50844674 0.15408413
0.51011269 0.15562906
0.51177863 0.15720578
0.51344457 0.15881298
0.51511052 0.16045402
0.51677646 0.16213152
0.51844240 0.16384114
0.52010835 0.16559166
0.52177429 0.16737568
0.52344023 0.16919932
0.52510618 0.17106444
0.52677212 0.17297007
0.52843806 0.17491726
0.53010401 0.17691024
0.53176995 0.17894892
0.53343589 0.18103376
0.53510184 0.18316679
0.53676778 0.18535108
0.53843372 0.18758573
0.54009967 0.18987598
0.54176561 0.19222099
0.54343155 0.19462528
0.54509750 0.19708904
0.54676344 0.19961425
0.54842938 0.20220477
0.55009533 0.20485997
0.55176127 0.20758743
0.55342721 0.21038378
0.55509316 0.21325867
0.55675910 0.21620984
0.55842504 0.21924207
0.56009098 0.22235784
0.56175693 0.22556419
0.56342287 0.22885943
0.56508881 0.23224957
0.56675476 0.23574241
0.56842070 0.23933744
0.57008664 0.24304256
0.57175259 0.24685762
0.57341853 0.25079304
0.57508447 0.25485705
0.57675042 0.25904536
0.57841636 0.26337570
0.58008230 0.26784717
0.58174825 0.27246936
0.58341419 0.27725174
0.58508013 0.28219934
0.58674608 0.28732300
0.58841202 0.29263096
0.59007796 0.29813485
0.59174391 0.30384543
0.59340985 0.30977316
0.59507579 0.31593448
0.59674174 0.32233757
0.59840768 0.32900450
0.60007362 0.33594489
0.60173957 0.34318011
0.60340551 0.35072286
0.60507145 0.35860357
0.60673740 0.36684462
0.60840334 0.37546176
0.61006928 0.38448886
0.61173523 0.39395703
0.61340117 0.40389262
0.61506711 0.41433396
0.61673306 0.42532491
0.61839900 0.43690870
0.62006494 0.44912623
0.62173088 0.46203366
0.62339683 0.47569900
0.62506277 0.49018003
0.62672871 0.50554740
0.62839466 0.52188674
0.63006060 0.53928343
0.63172654 0.55783090
0.63339249 0.57763537
0.63505843 0.59882708
0.63672437 0.62153940
0.63839032 0.64586982
0.64005626 0.67200504
0.64172220 0.70007452
0.64338815 0.73021976
0.64505409 0.76259772
0.64672003 0.79732712
0.64838598 0.83443073
0.65005192 0.87393309
0.65171786 0.91566393
0.65338381 0.95933157
0.65504975 1.00439015
0.65671569 1.04991567
0.65838164 1.09460204
0.66004758 1.13662452
0.66171352 1.17374282
0.66337947 1.20346122
0.66504541 1.22317323
0.66671135 1.23066636
0.66837730 1.22489051
0.67004324 1.20602601
0.67170918 1.17590188
0.67337513 1.13738392
0.67504107 1.09429317
0.67670701 1.05019308
0.67837295 1.00831758
0.68003890 0.97105944
0.68170484 0.94003883
0.68337078 0.91608018
0.68503673 0.89955199
0.68670267 0.89046216
0.68836861 0.88860809
0.69003456 0.89366662
0.69170050 0.90532592
0.69336644 0.92323723
0.69503239 0.94697568
0.69669833 0.97616486
0.69836427 1.01022679
0.70003022 1.04855979
0.70169616 1.09040245
0.70336210 1.13511553
0.70502805 1.18207281
0.70669399 1.23100810
0.70835993 1.28186288
0.71002588 1.33508914
0.71169182 1.39127433
0.71335776 1.45091793
0.71502371 1.51482300
0.71668965 1.58380683
0.71835559 1.65837363
0.72002154 1.73973481
0.72168748 1.82875484
0.72335342 1.92677323
0.72501937 2.03477630
0.72668531 2.15380095
0.72835125 2.28423402
0.73001720 2.42634818
0.73168314 2.58056704
0.73334908 2.74759548
0.73501503 2.92758115
0.73668097 3.12155566
0.73834691 3.32984210
0.74001285 3.55303515
0.74167880 3.79031818
0.74334474 4.04240041
0.74501068 4.30612313
0.74667663 4.58093018
0.74834257 4.86276588
0.75000851 5.14695738
0.75167446 5.42780665
0.75334040 5.69697313
0.75500634 5.94597021
0.75667229 6.16457622
0.75833823 6.34288405
0.76000417 6.47060095
0.76167012 6.54023802
0.76333606 6.54656474
0.76500200 6.48762560
0.76666795 6.36611034
0.76833389 6.18779898
0.76999983 5.96170039
0.77166578 5.69921511
0.77333172 5.41384414
0.77499766 5.11869654
0.77666361 4.82824194
0.77832955 4.55553735
0.77999549 4.31262495
0.78166144 4.10682464
0.78332738 3.93593182
0.78499332 3.78565052
0.78665927 3.63526983
0.78832521 3.46874165
0.78999115 3.28298151
0.79165710 3.08492152
0.79332304 2.88403779
0.79498898 2.68799934
0.79665492 2.50185515
0.79832087 2.32804370
0.79998681 2.16731681
0.80165275 2.01960914
0.80331870 1.88413527
0.80498464 1.76001006
0.80665058 1.64634257
0.80831653 1.54223320
0.80998247 1.44665187
0.81164841 1.35900104
0.81331436 1.27841116
0.81498030 1.20433393
0.81664624 1.13613063
0.81831219 1.07346741
0.81997813 1.01588838
0.82164407 0.96313881
0.82331002 0.91478770
0.82497596 0.87045635
0.82664190 0.82936317
0.82830785 0.79052347
0.82997379 0.75345006
0.83163973 0.71797475
0.83330568 0.68424825
0.83497162 0.65243310
0.83663756 0.62251821
0.83830351 0.59449195
0.83996945 0.56819273
0.84163539 0.54356511
0.84330134 0.52044768
0.84496728 0.49870545
0.84663322 0.47829945
0.84829917 0.45908210
0.84996511 0.44099960
0.85163105 0.42393905
0.85329699 0.40786273
0.85496294 0.39269896
0.85662888 0.37838661
0.85829482 0.36489821
0.85996077 0.35218211
0.86162671 0.34020956
0.86329265 0.32894622
0.86495860 0.31836479
0.86662454 0.30845159
0.86829048 0.29924198
0.86995643 0.29069612
0.87162237 0.28285671
0.87328831 0.27575215
0.87495426 0.26944976
0.87662020 0.26402955
0.87828614 0.25962369
0.87995209 0.25642000
0.88161803 0.25466648
0.88328397 0.25473466
0.88494992 0.25712623
0.88661586 0.26253561
0.88828180 0.27186791
0.88994775 0.28622901
0.89161369 0.30662710
0.89327963 0.33330377
0.89494558 0.36410071
0.89661152 0.39288162
0.89827746 0.40997931
0.89994341 0.40786617
0.90160935 0.38752255
0.90327529 0.35677929
0.90494124 0.32377476
0.90660718 0.29328663
0.90827312 0.26706245
0.90993907 0.24515996
0.91160501 0.22703135
0.91327095 0.21198834
0.91493689 0.19941318
0.91660284 0.18881241
0.91826878 0.17980166
0.91993472 0.17208752
0.92160067 0.16545111
0.92326661 0.15973534
0.92493255 0.15481596
0.92659850 0.15059122
0.92826444 0.14696627
0.92993038 0.14382529
0.93159633 0.14102893
0.93326227 0.13839919
0.93492821 0.13573617
0.93659416 0.13288931
0.93826010 0.12979126
0.93992604 0.12646349
0.94159199 0.12301273
0.94325793 0.11956162
0.94492387 0.11620860
0.94658982 0.11301796
0.94825576 0.11003026
0.94992170 0.10725400
0.95158765 0.10469108
0.95325359 0.10233196
0.95491953 0.10017663
0.95658548 0.09820992
0.95825142 0.09642764
0.95991736 0.09483047
0.96158331 0.09341935
0.96324925 0.09220504
0.96491519 0.09119994
0.96658114 0.09041931
0.96824708 0.08988391
0.96991302 0.08961029
0.97157896 0.08959749
0.97324491 0.08980827
0.97491085 0.09012747
0.97657679 0.09034367
0.97824274 0.09014127
0.97990868 0.08922969
0.98157462 0.08748460
0.98324057 0.08505597
0.98490651 0.08227054
0.98657245 0.07945453
0.98823840 0.07682273
0.98990434 0.07446435
0.99157028 0.07240053
0.99323623 0.07060196
0.99490217 0.06903353
0.99656811 0.06765822
0.99823406 0.06644348
0.99990000 0.06536195


==> figures/data/embed/k_0.0005.dat <==
0.00200000 0.07856358
0.00366594 0.07825514
0.00533189 0.07795944
0.00699783 0.07767708
0.00866377 0.07740698
0.01032972 0.07714865
0.01199566 0.07690160
0.01366160 0.07666584
0.01532755 0.07644192
0.01699349 0.07622846
0.01865943 0.07602692
0.02032538 0.07583570
0.02199132 0.07565594
0.02365726 0.07548651
0.02532321 0.07532852
0.02698915 0.07517989
0.02865509 0.07504222
0.03032104 0.07491527
0.03198698 0.07479774
0.03365292 0.07468983
0.03531886 0.07459196
0.03698481 0.07450377
0.03865075 0.07442475
0.04031669 0.07435490
0.04198264 0.07429419
0.04364858 0.07424216
0.04531452 0.07419836
0.04698047 0.07416251
0.04864641 0.07413510
0.05031235 0.07411531
0.05197830 0.07410331
0.05364424 0.07409872
0.05531018 0.07410124
0.05697613 0.07411048
0.05864207 0.07412664
0.06030801 0.07414902
0.06197396 0.07417778
0.06363990 0.07421246
0.06530584 0.07425283
0.06697179 0.07429856
0.06863773 0.07434961
0.07030367 0.07440542
0.07196962 0.07446593
0.07363556 0.07453104
0.07530150 0.07460009
0.07696745 0.07467318
0.07863339 0.07474962
0.08029933 0.07482899
0.08196528 0.07491186
0.08363122 0.07499730
0.08529716 0.07508518
0.08696311 0.07517527
0.08862905 0.07526701
0.09029499 0.07536046
0.09196093 0.07545538
0.09362688 0.07555118
0.09529282 0.07564791
0.09695876 0.07574538
0.09862471 0.07584307
0.10029065 0.07594138
0.10195659 0.07604010
0.10362254 0.07613901
0.10528848 0.07623802
0.10695442 0.07633718
0.10862037 0.07643662
0.11028631 0.07653617
0.11195225 0.07663625
0.11361820 0.07673681
0.11528414 0.07683770
0.11695008 0.07693947
0.11861603 0.07704312
0.12028197 0.07714748
0.12194791 0.07725368
0.12361386 0.07736179
0.12527980 0.07747209
0.12694574 0.07758494
0.12861169 0.07770015
0.13027763 0.07781849
0.13194357 0.07794021
0.13360952 0.07806490
0.13527546 0.07819307
0.13694140 0.07832509
0.13860735 0.07846072
0.14027329 0.07859980
0.14193923 0.07874318
0.14360518 0.07888949
0.14527112 0.07903976
0.14693706 0.07919327
0.14860301 0.07935035
0.15026895 0.07951045
0.15193489 0.07967292
0.15360083 0.07983796
0.15526678 0.08000541
0.15693272 0.08017484
0.15859866 0.08034571
0.16026461 0.08051756
0.16193055 0.08069006
0.16359649 0.08086299
0.16526244 0.08103602
0.16692838 0.08120878
0.16859432 0.08138098
0.17026027 0.08155251
0.17192621 0.08172245
0.17359215 0.08189101
0.17525810 0.08205834
0.17692404 0.08222367
0.17858998 0.08238829
0.18025593 0.08255048
0.18192187 0.08271123
0.18358781 0.08287021
0.18525376 0.08302775
0.18691970 0.08318416
0.18858564 0.08333962
0.19025159 0.08349482
0.19191753 0.08364850
0.19358347 0.08380279
0.19524942 0.08395662
0.19691536 0.08411138
0.19858130 0.08426625
0.20024725 0.08442274
0.20191319 0.08458040
0.20357913 0.08473991
0.20524508 0.08490093
0.20691102 0.08506496
0.20857696 0.08523070
0.21024290 0.08539936
0.21190885 0.08557110
0.21357479 0.08574619
0.21524073 0.08592443
0.21690668 0.08610667
0.21857262 0.08629247
0.22023856 0.08648211
0.22190451 0.08667530
0.22357045 0.08687323
0.22523639 0.08707440
0.22690234 0.08728050
0.22856828 0.08749060
0.23023422 0.08770578
0.23190017 0.08792471
0.23356611 0.08814789
0.23523205 0.08837583
0.23689800 0.08860826
0.23856394 0.08884541
0.24022988 0.08908712
0.24189583 0.08933293
0.24356177 0.08958329
0.24522771 0.08983808
0.24689366 0.09009758
0.24855960 0.09036141
0.25022554 0.09062983
0.25189149 0.09090255
0.25355743 0.09117968
0.25522337 0.09146156
0.25688932 0.09174783
0.25855526 0.09203841
0.26022120 0.09233355
0.26188715 0.09263301
0.26355309 0.09293731
0.26521903 0.09324555
0.26688497 0.09355825
0.26855092 0.09387564
0.27021686 0.09419702
0.27188280 0.09452339
0.27354875 0.09485405
0.27521469 0.09518944
0.27688063 0.09552866
0.27854658 0.09587258
0.28021252 0.09622128
0.28187846 0.09657415
0.28354441 0.09693184
0.28521035 0.09729394
0.28687629 0.09766081
0.28854224 0.09803268
0.29020818 0.09840843
0.29187412 0.09878986
0.29354007 0.09917465
0.29520601 0.09956548
0.29687195 0.09996073
0.29853790 0.10035988
0.30020384 0.10076500
0.30186978 0.10117455
0.30353573 0.10158906
0.30520167 0.10200850
0.30686761 0.10243359
0.30853356 0.10286306
0.31019950 0.10329873
0.31186544 0.10373869
0.31353139 0.10418433
0.31519733 0.10463518
0.31686327 0.10509126
0.31852922 0.10555345
0.32019516 0.10602030
0.32186110 0.10649360
0.32352705 0.10697193
0.32519299 0.10745681
0.32685893 0.10794654
0.32852487 0.10844245
0.33019082 0.10894486
0.33185676 0.10945320
0.33352270 0.10996810
0.33518865 0.11048845
0.33685459 0.11101539
0.33852053 0.11154856
0.34018648 0.11208948
0.34185242 0.11263563
0.34351836 0.11318875
0.34518431 0.11374868
0.34685025 0.11431633
0.34851619 0.11489028
0.35018214 0.11547168
0.35184808 0.11605980
0.35351402 0.11665567
0.35517997 0.11725887
0.35684591 0.11787004
0.35851185 0.11848812
0.36017780 0.11911449
0.36184374 0.11974842
0.36350968 0.12039122
0.36517563 0.12104193
0.36684157 0.12170063
0.36850751 0.12236862
0.37017346 0.12304438
0.37183940 0.12372955
0.37350534 0.12442300
0.37517129 0.12512575
0.37683723 0.12583735
0.37850317 0.12655876
0.38016912 0.12729014
0.38183506 0.12803006
0.38350100 0.12878028
0.38516694 0.12954071
0.38683289 0.13031093
0.38849883 0.13109157
0.39016477 0.13188326
0.39183072 0.13268472
0.39349666 0.13349727
0.39516260 0.13432167
0.39682855 0.13515662
0.39849449 0.13600385
0.40016043 0.13686165
0.40182638 0.13773191
0.40349232 0.13861395
0.40515826 0.13950847
0.40682421 0.14041557
0.40849015 0.14133533
0.41015609 0.14226771
0.41182204 0.14321473
0.41348798 0.14417319
0.41515392 0.14514664
0.41681987 0.14613337
0.41848581 0.14713457
0.42015175 0.14814994
0.42181770 0.14918001
0.42348364 0.15022483
0.42514958 0.15128658
0.42681553 0.15236292
0.42848147 0.15345475
0.43014741 0.15456332
0.43181336 0.15568715
0.43347930 0.15682832
0.43514524 0.15798745
0.43681119 0.15916422
0.43847713 0.16035687
0.44014307 0.16156937
0.44180902 0.16280013
0.44347496 0.16404912
0.44514090 0.16531811
0.44680684 0.16660547
0.44847279 0.16791417
0.45013873 0.16924359
0.45180467 0.17059363
0.45347062 0.17196441
0.45513656 0.17335734
0.45680250 0.17477330
0.45846845 0.17620993
0.46013439 0.17767232
0.46180033 0.17915704
0.46346628 0.18066625
0.46513222 0.18219936
0.46679816 0.18375730
0.46846411 0.18534357
0.47013005 0.18695526
0.47179599 0.18859261
0.47346194 0.19025775
0.47512788 0.19195127
0.47679382 0.19367424
0.47845977 0.19542588
0.48012571 0.19720834
0.48179165 0.19902296
0.48345760 0.20086576
0.48512354 0.20274410
0.48678948 0.20465548
0.48845543 0.20659753
0.49012137 0.20857483
0.49178731 0.21059009
0.49345326 0.21264001
0.49511920 0.21472668
0.49678514 0.21685188
0.49845109 0.21901537
0.50011703 0.22121999
0.50178297 0.22346324
0.50344891 0.22575156
0.50511486 0.22808202
0.50678080 0.23045519
0.50844674 0.23287326
0.51011269 0.23533930
0.51177863 0.23785343
0.51344457 0.24041412
0.51511052 0.24302509
0.51677646 0.24568974
0.51844240 0.24840343
0.52010835 0.25117658
0.52177429 0.25400000
0.52344023 0.25688095
0.52510618 0.25982259
0.52677212 0.26282278
0.52843806 0.26588363
0.53010401 0.26900974
0.53176995 0.27220174
0.53343589 0.27545848
0.53510184 0.27878372
0.53676778 0.28218087
0.53843372 0.28564778
0.54009967 0.28919225
0.54176561 0.29281249
0.54343155 0.29651302
0.54509750 0.30029352
0.54676344 0.30415746
0.54842938 0.30810839
0.55009533 0.31214421
0.55176127 0.31627481
0.55342721 0.32049501
0.55509316 0.32481586
0.55675910 0.32923375
0.55842504 0.33375370
0.56009098 0.33837807
0.56175693 0.34311391
0.56342287 0.34795685
0.56508881 0.35291406
0.56675476 0.35799345
0.56842070 0.36319186
0.57008664 0.36851688
0.57175259 0.37396621
0.57341853 0.37955046
0.57508447 0.38527696
0.57675042 0.39113658
0.57841636 0.39714812
0.58008230 0.40330463
0.58174825 0.40961660
0.58341419 0.41608824
0.58508013 0.42272060
0.58674608 0.42952219
0.58841202 0.43649641
0.59007796 0.44365171
0.59174391 0.45098669
0.59340985 0.45851029
0.59507579 0.46623121
0.59674174 0.47414815
0.59840768 0.48227438
0.60007362 0.49060966
0.60173957 0.49916441
0.60340551 0.50793411
0.60507145 0.51693905
0.60673740 0.52618156
0.60840334 0.53566033
0.61006928 0.54538781
0.61173523 0.55537114
0.61340117 0.56561242
0.61506711 0.57612020
0.61673306 0.58690359
0.61839900 0.59796617
0.62006494 0.60930106
0.62173088 0.62093651
0.62339683 0.63286879
0.62506277 0.64510321
0.62672871 0.65764259
0.62839466 0.67049736
0.63006060 0.68367240
0.63172654 0.69716266
0.63339249 0.71098346
0.63505843 0.72514312
0.63672437 0.73963547
0.63839032 0.75446010
0.64005626 0.76963440
0.64172220 0.78515513
0.64338815 0.80101950
0.64505409 0.81723393
0.64672003 0.83380489
0.64838598 0.85071567
0.65005192 0.86799385
0.65171786 0.88561899
0.65338381 0.90358863
0.65504975 0.92191830
0.65671569 0.94059632
0.65838164 0.95961405
0.66004758 0.97899005
0.66171352 0.99872219
0.66337947 1.01876293
0.66504541 1.03916499
0.66671135 1.05991351
0.66837730 1.08099907
0.67004324 1.10241573
0.67170918 1.12419210
0.67337513 1.14630895
0.67504107 1.16876968
0.67670701 1.19159053
0.67837295 1.21477670
0.68003890 1.23834772
0.68170484 1.26232066
0.68337078 1.28671496
0.68503673 1.31158378
0.68670267 1.33691809
0.68836861 1.36282202
0.69003456 1.38926413
0.69170050 1.41638111
0.69336644 1.44420267
0.69503239 1.47279615
0.69669833 1.50223495
0.69836427 1.53259104
0.70003022 1.56395768
0.70169616 1.59641584
0.70336210 1.63005445
0.70502805 1.66493257
0.70669399 1.70114066
0.70835993 1.73869952
0.71002588 1.77773655
0.71169182 1.81832612
0.71335776 1.86040746
0.71502371 1.90407013
0.71668965 1.94934312
0.71835559 1.99605740
0.72002154 2.04437347
0.72168748 2.09409371
0.72335342 2.14522868
0.72501937 2.19760298
0.72668531 2.25114870
0.72835125 2.30567227
0.73001720 2.36093431
0.73168314 2.41676356
0.73334908 2.47296710
0.73501503 2.52907645
0.73668097 2.58491775
0.73834691 2.64007464
0.74001285 2.69425426
0.74167880 2.74688089
0.74334474 2.79781850
0.74501068 2.84626557
0.74667663 2.89210203
0.74834257 2.93474444
0.75000851 2.97375848
0.75167446 3.00881176
0.75334040 3.03939140
0.75500634 3.06521899
0.75667229 3.08596761
0.75833823 3.10140713
0.76000417 3.11125094
0.76167012 3.11542845
0.76333606 3.11388735
0.76500200 3.10658608
0.76666795 3.09364949
0.76833389 3.07518215
0.76999983 3.05138913
0.77166578 3.02248139
0.77333172 2.98886980
0.77499766 2.95077127
0.77666361 2.90869466
0.77832955 2.86291109
0.77999549 2.81385868
0.78166144 2.76196550
0.78332738 2.70763449
0.78499332 2.65124333
0.78665927 2.59319599
0.78832521 2.53380929
0.78999115 2.47343863
0.79165710 2.41246099
0.79332304 2.35110912
0.79498898 2.28963458
0.79665492 2.22830520
0.79832087 2.16731771
0.79998681 2.10687819
0.80165275 2.04720349
0.80331870 1.98838560
0.80498464 1.93054548
0.80665058 1.87383592
0.80831653 1.81835986
0.80998247 1.76411807
0.81164841 1.71127071
0.81331436 1.65979446
0.81498030 1.60976433
0.81664624 1.56115249
0.81831219 1.51405112
0.81997813 1.46840620
0.82164407 1.42426100
0.82331002 1.38151162
0.82497596 1.34024224
0.82664190 1.30044202
0.82830785 1.26196989
0.82997379 1.22491702
0.83163973 1.18919730
0.83330568 1.15477661
0.83497162 1.12165204
0.83663756 1.08973473
0.83830351 1.05904448
0.83996945 1.02947507
0.84163539 1.00106972
0.84330134 0.97375300
0.84496728 0.94745182
0.84663322 0.92221380
0.84829917 0.89794232
0.84996511 0.87463898
0.85163105 0.85222824
0.85329699 0.83071632
0.85496294 0.81005945
0.85662888 0.79021574
0.85829482 0.77118740
0.85996077 0.75292997
0.86162671 0.73542567
0.86329265 0.71863701
0.86495860 0.70252713
0.86662454 0.68706814
0.86829048 0.67229861
0.86995643 0.65812103
0.87162237 0.64453945
0.87328831 0.63151961
0.87495426 0.61904746
0.87662020 0.60708233
0.87828614 0.59560179
0.87995209 0.58458918
0.88161803 0.57399216
0.88328397 0.56379255
0.88494992 0.55396295
0.88661586 0.54446068
0.88828180 0.53524038
0.88994775 0.52631227
0.89161369 0.51760421
0.89327963 0.50909779
0.89494558 0.50077561
0.89661152 0.49259274
0.89827746 0.48453380
0.89994341 0.47658972
0.90160935 0.46873449
0.90327529 0.46096247
0.90494124 0.45326509
0.90660718 0.44564758
0.90827312 0.43810134
0.90993907 0.43063168
0.91160501 0.42325059
0.91327095 0.41596230
0.91493689 0.40877109
0.91660284 0.40169512
0.91826878 0.39474557
0.91993472 0.38791766
0.92160067 0.38122195
0.92326661 0.37467510
0.92493255 0.36827467
0.92659850 0.36202807
0.92826444 0.35593625
0.92993038 0.35000226
0.93159633 0.34422870
0.93326227 0.33861672
0.93492821 0.33316063
0.93659416 0.32786437
0.93826010 0.32272222
0.93992604 0.31773229
0.94159199 0.31289230
0.94325793 0.30819932
0.94492387 0.30365134
0.94658982 0.29923849
0.94825576 0.29496559
0.94992170 0.29081800
0.95158765 0.28680097
0.95325359 0.28290851
0.95491953 0.27914037
0.95658548 0.27548617
0.95825142 0.27194137
0.95991736 0.26850480
0.96158331 0.26517147
0.96324925 0.26194102
0.96491519 0.25880991
0.96658114 0.25577032
0.96824708 0.25282179
0.96991302 0.24996297
0.97157896 0.24718771
0.97324491 0.24449616
0.97491085 0.24188505
0.97657679 0.23935219
0.97824274 0.23689393
0.97990868 0.23451372
0.98157462 0.23220620
0.98324057 0.22997044
0.98490651 0.22780616
0.98657245 0.22571181
0.98823840 0.22368946
0.98990434 0.22173359
0.99157028 0.21984943
0.99323623 0.21803315
0.99490217 0.21628633
0.99656811 0.21460767
0.99823406 0.21299757
0.99990000 0.21145569


==> figures/data/embed/k_0.001.dat <==
0.00200000 0.09074137
0.00617531 0.09084890
0.01035063 0.09098429
0.01452594 0.09114006
0.01870126 0.09131281
0.02287657 0.09150075
0.02705188 0.09170378
0.03122720 0.09191943
0.03540251 0.09214656
0.03957782 0.09238580
0.04375314 0.09263699
0.04792845 0.09289856
0.05210377 0.09317103
0.05627908 0.09345310
0.06045439 0.09374490
0.06462971 0.09404607
0.06880502 0.09435685
0.07298033 0.09467675
0.07715565 0.09500680
0.08133096 0.09534581
0.08550628 0.09569512
0.08968159 0.09605426
0.09385690 0.09642409
0.09803222 0.09680399
0.10220753 0.09719510
0.10638285 0.09759812
0.11055816 0.09801232
0.11473347 0.09843892
0.11890879 0.09887723
0.12308410 0.09932869
0.12725941 0.09979363
0.13143473 0.10027186
0.13561004 0.10076336
0.13978536 0.10126857
0.14396067 0.10178747
0.14813598 0.10232021
0.15231130 0.10286683
0.15648661 0.10342708
0.16066192 0.10400178
0.16483724 0.10459019
0.16901255 0.10519204
0.17318787 0.10580817
0.17736318 0.10643869
0.18153849 0.10708514
0.18571381 0.10774527
0.18988912 0.10842189
0.19406444 0.10911520
0.19823975 0.10982538
0.20241506 0.11055416
0.20659038 0.11130159
0.21076569 0.11206837
0.21911632 0.11366696
0.22329163 0.11449947
0.22746695 0.11535554
0.23164226 0.11623799
0.23581757 0.11714568
0.23999289 0.11808096
0.24416820 0.11904369
0.24834351 0.12003484
0.25251883 0.12105536
0.25669414 0.12210722
0.26086946 0.12319121
0.26504477 0.12430675
0.26922008 0.12545563
0.27339540 0.12663885
0.27757071 0.12785681
0.28174603 0.12911059
0.28592134 0.13040148
0.29009665 0.13173074
0.29427197 0.13309869
0.29844728 0.13450681
0.30262259 0.13595591
0.30679791 0.13744816
0.31097322 0.13898335
0.31514854 0.14056421
0.31932385 0.14219029
0.32349916 0.14386448
0.32767448 0.14558791
0.33184979 0.14736309
0.33602510 0.14919066
0.34020042 0.15107215
0.34437573 0.15301039
0.34855105 0.15500739
0.35272636 0.15706481
0.35690167 0.15918434
0.36107699 0.16136851
0.36525230 0.16361980
0.36942762 0.16594036
0.37360293 0.16833477
0.37777824 0.17080349
0.38195356 0.17335149
0.38612887 0.17597986
0.39030418 0.17869360
0.39447950 0.18149493
0.39865481 0.18438634
0.40283013 0.18737535
0.40700544 0.19046311
0.41118075 0.19365493
0.41535607 0.19695390
0.41953138 0.20036522
0.42370669 0.20389365
0.42788201 0.20754412
0.43205732 0.21132403
0.43623264 0.21523714
0.44040795 0.21929028
0.44458326 0.22348920
0.44875858 0.22784052
0.45293389 0.23235115
0.45710921 0.23703100
0.46128452 0.24188564
0.46545983 0.24692463
0.46963515 0.25215356
0.47381046 0.25758539
0.47798577 0.26322900
0.48216109 0.26909740
0.48633640 0.27519673
0.49051172 0.28154022
0.49468703 0.28814393
0.49886234 0.29501547
0.50303766 0.30217451
0.50721297 0.30963178
0.51138828 0.31740375
0.51556360 0.32550852
0.51973891 0.33396433
0.52391423 0.34278689
0.52808954 0.35199797
0.53226485 0.36162276
0.53644017 0.37167289
0.54061548 0.38217928
0.54479079 0.39317003
0.54896611 0.40466590
0.55314142 0.41669330
0.55731674 0.42928967
0.56149205 0.44248410
0.56566736 0.45630018
0.56984268 0.47078643
0.57401799 0.48596677
0.57819331 0.50189105
0.58236862 0.51858983
0.58654393 0.53610761
0.59071925 0.55449533
0.59489456 0.57378284
0.59906987 0.59402769
0.60324519 0.61527463
0.60742050 0.63756865
0.61159582 0.66095692
0.61577113 0.68549343
0.61994644 0.71121513
0.62412176 0.73818109
0.62829707 0.76641504
0.63247238 0.79596476
0.63664770 0.82687372
0.64082301 0.85913999
0.64499833 0.89280392
0.64917364 0.92788504
0.65334895 0.96435983
0.65752427 1.00223157
0.66169958 1.04151261
0.66587490 1.08212607
0.67005021 1.12407648
0.67422552 1.16733565
0.67840084 1.21182591
0.68257615 1.25749438
0.68675146 1.30431059
0.69092678 1.35214607
0.69510209 1.40096318
0.69927741 1.45057101
0.70345272 1.50082114
0.70762803 1.55144110
0.71180335 1.60213723
0.71597866 1.65248281
0.72015397 1.70197876
0.72432929 1.74999475
0.72850460 1.79582241
0.73267992 1.83866963
0.73685523 1.87769875
0.74103054 1.91201535
0.74520586 1.94075268
0.74938117 1.96315056
0.75355649 1.97852132
0.75773180 1.98632645
0.76190711 1.98625015
0.76608243 1.97819110
0.77025774 1.96225480
0.77443305 1.93875941
0.77860837 1.90822003
0.78278368 1.87131943
0.78695900 1.82884953
0.79113431 1.78167811
0.79530962 1.73070423
0.79948494 1.67681728
0.80366025 1.62088270
0.80783556 1.56367471
0.81201088 1.50593168
0.81618619 1.44824956
0.82036151 1.39118535
0.82453682 1.33517104
0.82871213 1.28055423
0.83288745 1.22761190
0.83706276 1.17658349
0.84123808 1.12758557
0.84541339 1.08071124
0.84958870 1.03603111
0.85376402 0.99353701
0.85793933 0.95319080
0.86211464 0.91498821
0.86628996 0.87881464
0.87046527 0.84465585
0.87464059 0.81237262
0.87881590 0.78187863
0.88299121 0.75307551
0.88716653 0.72585564
0.89134184 0.70013259
0.89551715 0.67578809
0.89969247 0.65272878
0.90386778 0.63087812
0.90804310 0.61015129
0.91221841 0.59049808
0.91639372 0.57182746
0.92056904 0.55410734
0.92474435 0.53727170
0.92891967 0.52128562
0.93309498 0.50611745
0.93727029 0.49171707
0.94144561 0.47806446
0.94562092 0.46512320
0.94979623 0.45288027
0.95397155 0.44127864
0.95814686 0.43031670
0.96232218 0.41995349
0.96649749 0.41019299
0.97067280 0.40098493
0.97484812 0.39231415
0.97902343 0.38416295
0.98319874 0.37651014
0.98737406 0.36933968
0.99154937 0.36263371
0.99572469 0.35637670
0.99990000 0.35055134


==> figures/data/embed/k_0.005.dat <==
0.00200000 0.19387561
0.00617531 0.19462647
0.01035063 0.19541406
0.01452594 0.19623142
0.01870126 0.19707575
0.02287657 0.19794664
0.02705188 0.19884250
0.03122720 0.19976061
0.03540251 0.20070164
0.03957782 0.20166525
0.04375314 0.20265137
0.04792845 0.20365843
0.05210377 0.20468722
0.05627908 0.20573596
0.06045439 0.20680692
0.06462971 0.20789310
0.06880502 0.20900158
0.07298033 0.21012927
0.07715565 0.21127769
0.08133096 0.21244574
0.08550628 0.21363326
0.08968159 0.21484090
0.09385690 0.21606982
0.09803222 0.21731720
0.10220753 0.21858596
0.10638285 0.21987655
0.11055816 0.22118710
0.11473347 0.22251987
0.11890879 0.22387377
0.12308410 0.22524792
0.12725941 0.22664651
0.13143473 0.22806909
0.13561004 0.22951117
0.13978536 0.23097808
0.14396067 0.23246897
0.14813598 0.23398384
0.15231130 0.23552407
0.15648661 0.23708866
0.16066192 0.23867808
0.16483724 0.24029327
0.16901255 0.24193412
0.17318787 0.24360159
0.17736318 0.24529515
0.18153849 0.24701821
0.18571381 0.24876596
0.18988912 0.25054330
0.19406444 0.25234995
0.19823975 0.25418427
0.20241506 0.25604868
0.20659038 0.25794269
0.21076569 0.25986589
0.21911632 0.26380768
0.22329163 0.26582376
0.22746695 0.26787175
0.23164226 0.26995494
0.23581757 0.27206961
0.23999289 0.27421923
0.24416820 0.27640190
0.24834351 0.27862099
0.25251883 0.28086928
0.25669414 0.28315668
0.26086946 0.28548239
0.26504477 0.28784263
0.26922008 0.29023955
0.27339540 0.29267564
0.27757071 0.29514891
0.28174603 0.29766094
0.28592134 0.30021296
0.29009665 0.30280418
0.29427197 0.30543598
0.29844728 0.30810923
0.30262259 0.31082434
0.30679791 0.31358126
0.31097322 0.31638038
0.31514854 0.31922315
0.31932385 0.32210963
0.32349916 0.32503956
0.32767448 0.32801712
0.33184979 0.33103723
0.33602510 0.33410353
0.34020042 0.33721796
0.34437573 0.34037740
0.34855105 0.34358601
0.35272636 0.34684262
0.35690167 0.35014791
0.36107699 0.35350044
0.36525230 0.35690254
0.36942762 0.36035432
0.37360293 0.36386007
0.37777824 0.36741249
0.38195356 0.37101782
0.38612887 0.37467362
0.39030418 0.37838258
0.39447950 0.38214231
0.39865481 0.38595380
0.40283013 0.38982033
0.40700544 0.39373904
0.41118075 0.39771171
0.41535607 0.40173574
0.41953138 0.40581393
0.42370669 0.40994445
0.42788201 0.41412850
0.43205732 0.41836768
0.43623264 0.42265970
0.44040795 0.42700405
0.44458326 0.43140221
0.44875858 0.43585179
0.45293389 0.44035401
0.45710921 0.44491056
0.46128452 0.44951811
0.46545983 0.45417657
0.46963515 0.45888364
0.47381046 0.46364171
0.47798577 0.46844945
0.48216109 0.47330635
0.48633640 0.47820909
0.49051172 0.48315823
0.49468703 0.48815331
0.49886234 0.49319024
0.50303766 0.49827165
0.50721297 0.50339328
0.51138828 0.50855425
0.51556360 0.51375320
0.51973891 0.51898895
0.52391423 0.52425811
0.52808954 0.52955908
0.53226485 0.53489324
0.53644017 0.54024995
0.54061548 0.54563194
0.54479079 0.55104052
0.54896611 0.55647079
0.55314142 0.56190648
0.55731674 0.56736426
0.56149205 0.57283349
0.56566736 0.57830622
0.56984268 0.58378835
0.57401799 0.58926473
0.57819331 0.59474019
0.58236862 0.60020840
0.58654393 0.60566630
0.59071925 0.61110840
0.59489456 0.61653015
0.59906987 0.62192866
0.60324519 0.62729951
0.60742050 0.63263529
0.61159582 0.63793276
0.61577113 0.64318964
0.61994644 0.64839691
0.62412176 0.65355399
0.62829707 0.65865132
0.63247238 0.66368552
0.63664770 0.66865325
0.64082301 0.67354374
0.64499833 0.67835932
0.64917364 0.68308998
0.65334895 0.68772843
0.65752427 0.69227341
0.66169958 0.69671921
0.66587490 0.70105826
0.67005021 0.70528694
0.67422552 0.70940139
0.67840084 0.71339361
0.68257615 0.71726028
0.68675146 0.72099870
0.69092678 0.72459806
0.69510209 0.72806241
0.69927741 0.73137941
0.70345272 0.73454871
0.70762803 0.73756502
0.71180335 0.74042572
0.71597866 0.74312727
0.72015397 0.74566627
0.72432929 0.74803828
0.72850460 0.75024394
0.73267992 0.75227367
0.73685523 0.75413416
0.74103054 0.75581743
0.74520586 0.75732396
0.74938117 0.75865590
0.75355649 0.75980457
0.75773180 0.76077365
0.76190711 0.76156444
0.76608243 0.76217292
0.77025774 0.76260401
0.77443305 0.76285681
0.77860837 0.76292917
0.78278368 0.76282676
0.78695900 0.76255017
0.79113431 0.76209825
0.79530962 0.76147758
0.79948494 0.76068886
0.80366025 0.75973297
0.80783556 0.75861680
0.81201088 0.75734004
0.81618619 0.75590967
0.82036151 0.75432742
0.82453682 0.75259602
0.82871213 0.75072212
0.83288745 0.74870797
0.83706276 0.74656141
0.84123808 0.74428214
0.84541339 0.74188002
0.84958870 0.73935796
0.85376402 0.73671919
0.85793933 0.73397087
0.86211464 0.73111657
0.86628996 0.72816213
0.87046527 0.72511309
0.87464059 0.72197389
0.87881590 0.71875715
0.88299121 0.71545036
0.88716653 0.71207174
0.89134184 0.70862715
0.89551715 0.70511673
0.89969247 0.70154616
0.90386778 0.69792117
0.90804310 0.69424675
0.91221841 0.69052867
0.91639372 0.68676918
0.92056904 0.68297334
0.92474435 0.67914685
0.92891967 0.67529164
0.93309498 0.67141447
0.93727029 0.66751747
0.94144561 0.66360734
0.94562092 0.65968058
0.94979623 0.65574576
0.95397155 0.65181187
0.95814686 0.64787418
0.96232218 0.64393698
0.96649749 0.64000657
0.97067280 0.63608228
0.97484812 0.63216886
0.97902343 0.62826885
0.98319874 0.62438441
0.98737406 0.62052116
0.99154937 0.61667333
0.99572469 0.61285053
0.99990000 0.60904988


==> figures/data/embed/k_0.01.dat <==
0.00200000 0.28938601
0.00617531 0.29027797
0.01035063 0.29120258
0.01452594 0.29215329
0.01870126 0.29312752
0.02287657 0.29412440
0.02705188 0.29514322
0.03122720 0.29617994
0.03540251 0.29723643
0.03957782 0.29831120
0.04375314 0.29940486
0.04792845 0.30051575
0.05210377 0.30164431
0.05627908 0.30278962
0.06045439 0.30394967
0.06462971 0.30512652
0.06880502 0.30631891
0.07298033 0.30752718
0.07715565 0.30875148
0.08133096 0.30999127
0.08550628 0.31124517
0.08968159 0.31251534
0.09385690 0.31380203
0.09803222 0.31510278
0.10220753 0.31641891
0.10638285 0.31775217
0.11055816 0.31909978
0.11473347 0.32046392
0.11890879 0.32184333
0.12308410 0.32323853
0.12725941 0.32465081
0.13143473 0.32607878
0.13561004 0.32752297
0.13978536 0.32898321
0.14396067 0.33046024
0.14813598 0.33195373
0.15231130 0.33346373
0.15648661 0.33499013
0.16066192 0.33653479
0.16483724 0.33809544
0.16901255 0.33967202
0.17318787 0.34126575
0.17736318 0.34287591
0.18153849 0.34450476
0.18571381 0.34614779
0.18988912 0.34781017
0.19406444 0.34948896
0.19823975 0.35118438
0.20241506 0.35289751
0.20659038 0.35462759
0.21076569 0.35637343
0.21494100 0.35813880
0.21911632 0.35991885
0.22329163 0.36171583
0.22746695 0.36352978
0.23164226 0.36536258
0.23581757 0.36721089
0.23999289 0.36907738
0.24416820 0.37095971
0.24834351 0.37286082
0.25251883 0.37477384
0.25669414 0.37670589
0.26086946 0.37865646
0.26504477 0.38062223
0.26922008 0.38260448
0.27339540 0.38460363
0.27757071 0.38661874
0.28174603 0.38865057
0.28592134 0.39069844
0.29009665 0.39276217
0.29427197 0.39484220
0.29844728 0.39693845
0.30262259 0.39905035
0.30679791 0.40117823
0.31097322 0.40332088
0.31514854 0.40547961
0.31932385 0.40765288
0.32349916 0.40984085
0.32767448 0.41204434
0.33184979 0.41426233
0.33602510 0.41649587
0.34020042 0.41874153
0.34437573 0.42100262
0.34855105 0.42327788
0.35272636 0.42556665
0.35690167 0.42786858
0.36107699 0.43018191
0.36525230 0.43250913
0.36942762 0.43484846
0.37360293 0.43719982
0.37777824 0.43956308
0.38612887 0.44432418
0.39030418 0.44672152
0.39447950 0.44912753
0.39865481 0.45154379
0.40283013 0.45397033
0.40700544 0.45640608
0.41118075 0.45885033
0.41535607 0.46130211
0.41953138 0.46376193
0.42370669 0.46622835
0.42788201 0.46870204
0.43205732 0.47118198
0.43623264 0.47366754
0.44040795 0.47615754
0.44458326 0.47865268
0.44875858 0.48115133
0.45293389 0.48365273
0.45710921 0.48615826
0.46128452 0.48866602
0.46545983 0.49117498
0.46963515 0.49368326
0.47381046 0.49619252
0.47798577 0.49870193
0.48216109 0.50121062
0.48633640 0.50371554
0.49051172 0.50621904
0.49468703 0.50871906
0.49886234 0.51121402
0.50303766 0.51370472
0.50721297 0.51619005
0.51138828 0.51866835
0.51556360 0.52113984
0.51973891 0.52360387
0.52391423 0.52605824
0.52808954 0.52850309
0.53226485 0.53093884
0.53644017 0.53336101
0.54061548 0.53577147
0.54479079 0.53817106
0.54896611 0.54055806
0.55314142 0.54292322
0.55731674 0.54527795
0.56149205 0.54761657
0.56566736 0.54993577
0.56984268 0.55223846
0.57401799 0.55452188
0.57819331 0.55678455
0.58236862 0.55902674
0.58654393 0.56124797
0.59071925 0.56344598
0.59489456 0.56562054
0.59906987 0.56777118
0.60324519 0.56989714
0.60742050 0.57199566
0.61159582 0.57406834
0.61577113 0.57611291
0.61994644 0.57812896
0.62412176 0.58011607
0.62829707 0.58207248
0.63247238 0.58399911
0.63664770 0.58589326
0.64082301 0.58775238
0.64499833 0.58958166
0.64917364 0.59137583
0.65334895 0.59313357
0.65752427 0.59485763
0.66169958 0.59654465
0.66587490 0.59819553
0.67005021 0.59980768
0.67422552 0.60138290
0.67840084 0.60291812
0.68257615 0.60441439
0.68675146 0.60587184
0.69092678 0.60728685
0.69510209 0.60866386
0.69927741 0.60999678
0.70345272 0.61128829
0.70762803 0.61253673
0.71180335 0.61374336
0.71597866 0.61490630
0.72015397 0.61602682
0.72432929 0.61710274
0.72850460 0.61813481
0.73267992 0.61911957
0.73685523 0.62006283
0.74103054 0.62096006
0.74520586 0.62181209
0.74938117 0.62262050
0.75355649 0.62338280
0.75773180 0.62409860
0.76190711 0.62477061
0.76608243 0.62539495
0.77025774 0.62597635
0.77443305 0.62651209
0.77860837 0.62700120
0.78278368 0.62744619
0.78695900 0.62784644
0.79113431 0.62820110
0.79530962 0.62851110
0.79948494 0.62877862
0.80366025 0.62899993
0.80783556 0.62917853
0.81201088 0.62931330
0.81618619 0.62940584
0.82036151 0.62945570
0.82453682 0.62946234
0.82871213 0.62942764
0.83288745 0.62935061
0.83706276 0.62923497
0.84123808 0.62907691
0.84541339 0.62888034
0.84958870 0.62864488
0.85376402 0.62836901
0.85793933 0.62805803
0.86211464 0.62770786
0.86628996 0.62732426
0.87046527 0.62689818
0.87464059 0.62643984
0.87881590 0.62595055
0.88299121 0.62542311
0.88716653 0.62486313
0.89134184 0.62427222
0.89551715 0.62364881
0.89969247 0.62299498
0.90386778 0.62231061
0.90804310 0.62159768
0.91221841 0.62085607
0.91639372 0.62008695
0.92056904 0.61929126
0.92474435 0.61847117
0.92891967 0.61762417
0.93309498 0.61675300
0.93727029 0.61585843
0.94144561 0.61494238
0.94562092 0.61400398
0.94979623 0.61304406
0.95397155 0.61206701
0.95814686 0.61106965
0.96232218 0.61005325
0.96649749 0.60902023
0.97067280 0.60797070
0.97484812 0.60690426
0.97902343 0.60582452
0.98319874 0.60473002
0.98737406 0.60362357
0.99154937 0.60250360
0.99572469 0.60137230
0.99990000 0.60023013


==> figures/data/embed/k_1e-05.dat <==
0.00200000 0.03546785
0.00366594 0.03557441
0.00533189 0.03573124
0.00699783 0.03591782
0.00866377 0.03612201
0.01032972 0.03633550
0.01199566 0.03655375
0.01366160 0.03677330
0.01532755 0.03699178
0.01699349 0.03720822
0.01865943 0.03742192
0.02032538 0.03763226
0.02199132 0.03783865
0.02365726 0.03804129
0.02532321 0.03823985
0.02698915 0.03843491
0.02865509 0.03862606
0.03032104 0.03881374
0.03198698 0.03899766
0.03365292 0.03917844
0.03531886 0.03935600
0.03698481 0.03953024
0.03865075 0.03970179
0.04031669 0.03987077
0.04198264 0.04003663
0.04364858 0.04020086
0.04531452 0.04036244
0.04698047 0.04052205
0.04864641 0.04067971
0.05031235 0.04083573
0.05197830 0.04098976
0.05364424 0.04114268
0.05531018 0.04129420
0.05697613 0.04144457
0.05864207 0.04159412
0.06030801 0.04174276
0.06197396 0.04189097
0.06363990 0.04203882
0.06530584 0.04218684
0.06697179 0.04233484
0.06863773 0.04248310
0.07030367 0.04263270
0.07196962 0.04278342
0.07363556 0.04293626
0.07530150 0.04309155
0.07696745 0.04325029
0.07863339 0.04341368
0.08029933 0.04358263
0.08196528 0.04375931
0.08363122 0.04394592
0.08529716 0.04414609
0.08696311 0.04436406
0.08862905 0.04460622
0.09029499 0.04488251
0.09196093 0.04520695
0.09362688 0.04560204
0.09529282 0.04610430
0.09695876 0.04677806
0.09862471 0.04773777
0.10029065 0.04921183
0.10195659 0.05169812
0.10362254 0.05641204
0.10528848 0.06676436
0.10695442 0.09250018
0.10862037 0.13416527
0.11028631 0.11072946
0.11195225 0.07678556
0.11361820 0.06233283
0.11528414 0.05601093
0.11695008 0.05285979
0.11861603 0.05111841
0.12028197 0.05009276
0.12194791 0.04946716
0.12361386 0.04908953
0.12527980 0.04888599
0.12694574 0.04883797
0.12861169 0.04899686
0.13027763 0.04949533
0.13194357 0.04947276
0.13360952 0.04872315
0.13527546 0.04847591
0.13694140 0.04843986
0.13860735 0.04847423
0.14027329 0.04853955
0.14193923 0.04862295
0.14360518 0.04871942
0.14527112 0.04882652
0.14693706 0.04894358
0.14860301 0.04907085
0.15026895 0.04920909
0.15193489 0.04936050
0.15360083 0.04952802
0.15526678 0.04971713
0.15693272 0.04993599
0.15859866 0.05019841
0.16026461 0.05052636
0.16193055 0.05096185
0.16359649 0.05158415
0.16526244 0.05256239
0.16692838 0.05430362
0.16859432 0.05798311
0.17026027 0.06803187
0.17192621 0.10818517
0.17359215 0.18359006
0.17525810 0.09349678
0.17692404 0.06721879
0.17858998 0.05953504
0.18025593 0.05645053
0.18192187 0.05496180
0.18358781 0.05416517
0.18525376 0.05371495
0.18691970 0.05345854
0.18858564 0.05331928
0.19025159 0.05325556
0.19191753 0.05324235
0.19358347 0.05326527
0.19524942 0.05331396
0.19691536 0.05338235
0.19858130 0.05346550
0.20024725 0.05356035
0.20191319 0.05366531
0.20357913 0.05377808
0.20524508 0.05389702
0.20691102 0.05402185
0.20857696 0.05415074
0.21024290 0.05428478
0.21190885 0.05442210
0.21357479 0.05456283
0.21524073 0.05470657
0.21690668 0.05485330
0.21857262 0.05500254
0.22023856 0.05515412
0.22190451 0.05530803
0.22357045 0.05546409
0.22523639 0.05562203
0.22690234 0.05578232
0.22856828 0.05594431
0.23023422 0.05610852
0.23190017 0.05627445
0.23356611 0.05644191
0.23523205 0.05661142
0.23689800 0.05678264
0.23856394 0.05695577
0.24022988 0.05713063
0.24189583 0.05730712
0.24356177 0.05748517
0.24522771 0.05766433
0.24689366 0.05784646
0.24855960 0.05802970
0.25022554 0.05821536
0.25189149 0.05840215
0.25355743 0.05859070
0.25522337 0.05878123
0.25688932 0.05897349
0.25855526 0.05916739
0.26022120 0.05936324
0.26188715 0.05956090
0.26355309 0.05976064
0.26521903 0.05996203
0.26688497 0.06016529
0.26855092 0.06037070
0.27021686 0.06057758
0.27188280 0.06078714
0.27354875 0.06099844
0.27521469 0.06121197
0.27688063 0.06142531
0.27854658 0.06164483
0.28021252 0.06186478
0.28187846 0.06208668
0.28354441 0.06231112
0.28521035 0.06253774
0.28687629 0.06276697
0.28854224 0.06299887
0.29020818 0.06323288
0.29187412 0.06347025
0.29354007 0.06370936
0.29520601 0.06395233
0.29687195 0.06419787
0.29853790 0.06444591
0.30020384 0.06469802
0.30186978 0.06495331
0.30353573 0.06521219
0.30520167 0.06547516
0.30686761 0.06574259
0.30853356 0.06601443
0.31019950 0.06629216
0.31186544 0.06657503
0.31353139 0.06686491
0.31519733 0.06716246
0.31686327 0.06746860
0.31852922 0.06778672
0.32019516 0.06811770
0.32186110 0.06846665
0.32352705 0.06883832
0.32519299 0.06924182
0.32685893 0.06968723
0.32852487 0.07019502
0.33019082 0.07078857
0.33185676 0.07149260
0.33352270 0.07226685
0.33518865 0.07284249
0.33685459 0.07273164
0.33852053 0.07207496
0.34018648 0.07157646
0.34185242 0.07142792
0.34351836 0.07151204
0.34518431 0.07171865
0.34685025 0.07198756
0.34851619 0.07228889
0.35018214 0.07260879
0.35184808 0.07293961
0.35351402 0.07327808
0.35517997 0.07362185
0.35684591 0.07397010
0.35851185 0.07432208
0.36017780 0.07467773
0.36184374 0.07503666
0.36350968 0.07539952
0.36517563 0.07576566
0.36684157 0.07613511
0.36850751 0.07650871
0.37017346 0.07688555
0.37183940 0.07726656
0.37350534 0.07765125
0.37517129 0.07803990
0.37683723 0.07843266
0.37850317 0.07882981
0.38016912 0.07923157
0.38183506 0.07963704
0.38350100 0.08004755
0.38516694 0.08046260
0.38683289 0.08088210
0.38849883 0.08130667
0.39016477 0.08173628
0.39183072 0.08217048
0.39349666 0.08261002
0.39516260 0.08305515
0.39682855 0.08350529
0.39849449 0.08396139
0.40016043 0.08442238
0.40182638 0.08488932
0.40349232 0.08536207
0.40515826 0.08584076
0.40682421 0.08632539
0.40849015 0.08681625
0.41015609 0.08731327
0.41182204 0.08781741
0.41348798 0.08832688
0.41515392 0.08884361
0.41681987 0.08936714
0.41848581 0.08989758
0.42015175 0.09043496
0.42181770 0.09097928
0.42348364 0.09153109
0.42514958 0.09209128
0.42681553 0.09265857
0.42848147 0.09323344
0.43014741 0.09381656
0.43181336 0.09440680
0.43347930 0.09500579
0.43514524 0.09561396
0.43681119 0.09623102
0.43847713 0.09685534
0.44014307 0.09748996
0.44180902 0.09813371
0.44347496 0.09878610
0.44514090 0.09944898
0.44680684 0.10012051
0.44847279 0.10080307
0.45013873 0.10149579
0.45180467 0.10219908
0.45347062 0.10291235
0.45513656 0.10363708
0.45680250 0.10437307
0.45846845 0.10511964
0.46013439 0.10587950
0.46180033 0.10665046
0.46346628 0.10743376
0.46513222 0.10822911
0.46679816 0.10903708
0.46846411 0.10985982
0.47013005 0.11069536
0.47179599 0.11154362
0.47346194 0.11240716
0.47512788 0.11328328
0.47679382 0.11417529
0.47845977 0.11508230
0.48012571 0.11600517
0.48179165 0.11694511
0.48345760 0.11789859
0.48512354 0.11887140
0.48678948 0.11986087
0.48845543 0.12086637
0.49012137 0.12188991
0.49178731 0.12293386
0.49345326 0.12399537
0.49511920 0.12507664
0.49678514 0.12617795
0.49845109 0.12729948
0.50011703 0.12844267
0.50178297 0.12960651
0.50344891 0.13079464
0.50511486 0.13200487
0.50678080 0.13323817
0.50844674 0.13449906
0.51011269 0.13577852
0.51177863 0.13708749
0.51344457 0.13842127
0.51511052 0.13978279
0.51677646 0.14117438
0.51844240 0.14259155
0.52010835 0.14404265
0.52177429 0.14552056
0.52344023 0.14703099
0.52510618 0.14857521
0.52677212 0.15015248
0.52843806 0.15176332
0.53010401 0.15341173
0.53176995 0.15509714
0.53343589 0.15682024
0.53510184 0.15858246
0.53676778 0.16038647
0.53843372 0.16223133
0.54009967 0.16412131
0.54176561 0.16605571
0.54343155 0.16803855
0.54509750 0.17006976
0.54676344 0.17215056
0.54842938 0.17428455
0.55009533 0.17647121
0.55176127 0.17871641
0.55342721 0.18101746
0.55509316 0.18338243
0.55675910 0.18580932
0.55842504 0.18830208
0.56009098 0.19086233
0.56175693 0.19349644
0.56342287 0.19620234
0.56508881 0.19898579
0.56675476 0.20185250
0.56842070 0.20480214
0.57008664 0.20784134
0.57175259 0.21096978
0.57341853 0.21419606
0.57508447 0.21752696
0.57675042 0.22095907
0.57841636 0.22450689
0.58008230 0.22816982
0.58174825 0.23195553
0.58341419 0.23587222
0.58508013 0.23992387
0.58674608 0.24411964
0.58841202 0.24846630
0.59007796 0.25297367
0.59174391 0.25765107
0.59340985 0.26250761
0.59507579 0.26755634
0.59674174 0.27280582
0.59840768 0.27827430
0.60007362 0.28397007
0.60173957 0.28991267
0.60340551 0.29611290
0.60507145 0.30259820
0.60673740 0.30938810
0.60840334 0.31649896
0.61006928 0.32396090
0.61173523 0.33180476
0.61340117 0.34005478
0.61506711 0.34874930
0.61673306 0.35793052
0.61839900 0.36764531
0.62006494 0.37793840
0.62173088 0.38886726
0.62339683 0.40050877
0.62506277 0.41293245
0.62672871 0.42622429
0.62839466 0.44049397
0.63006060 0.45585843
0.63172654 0.47245357
0.63339249 0.49044703
0.63505843 0.51005762
0.63672437 0.53152103
0.63839032 0.55509510
0.64005626 0.58118650
0.64172220 0.61022152
0.64338815 0.64273208
0.64505409 0.67945114
0.64672003 0.72128259
0.64838598 0.76932463
0.65005192 0.82511827
0.65171786 0.89065532
0.65338381 0.96862422
0.65504975 1.06260852
0.65671569 1.17757398
0.65838164 1.31992662
0.66004758 1.49776021
0.66171352 1.71975033
0.66337947 1.98826957
0.66504541 2.28497712
0.66671135 2.52964274
0.66837730 2.55371823
0.67004324 2.22063876
0.67170918 1.65390694
0.67337513 1.11658997
0.67504107 0.73578556
0.67670701 0.50068558
0.67837295 0.36576592
0.68003890 0.29292032
0.68170484 0.25755591
0.68337078 0.24495827
0.68503673 0.24656532
0.68670267 0.25742991
0.68836861 0.27479701
0.69003456 0.29725296
0.69170050 0.32453490
0.69336644 0.35722530
0.69503239 0.39700114
0.69669833 0.44688286
0.69836427 0.51100621
0.70003022 0.59375641
0.70169616 0.69629712
0.70336210 0.81214193
0.70502805 0.92602838
0.70669399 1.02320365
0.70835993 1.09895925
0.71002588 1.15874736
0.71169182 1.21091286
0.71335776 1.26208239
0.71502371 1.31678018
0.71668965 1.37778812
0.71835559 1.44652080
0.72002154 1.52456130
0.72168748 1.61209399
0.72335342 1.69222623
0.72501937 1.71260192
0.72668531 1.87475960
0.72835125 2.02404089
0.73001720 2.17823232
0.73168314 2.34572051
0.73334908 2.53059608
0.73501503 2.73527491
0.73668097 2.96297007
0.73834691 3.21629550
0.74001285 3.49854195
0.74167880 3.81168056
0.74334474 4.16019841
0.74501068 4.54371861
0.74667663 4.96581286
0.74834257 5.42492131
0.75000851 5.91778423
0.75167446 6.43790419
0.75334040 6.97140855
0.75500634 7.49990417
0.75667229 7.99624573
0.75833823 8.42826158
0.76000417 8.75813594
0.76167012 8.95275528
0.76333606 8.98697311
0.76500200 8.85029932
0.76666795 8.55199916
0.76833389 8.11532970
0.76999983 7.57374269
0.77166578 6.96319637
0.77333172 6.31709618
0.77499766 5.65799058
0.77666361 5.00008200
0.77832955 4.34396687
0.77999549 3.67820590
0.78166144 2.99247268
0.78332738 2.53138752
0.78499332 5.13777698
0.78665927 5.84926969
0.78832521 4.46581447
0.78999115 3.66171035
0.79165710 3.13907233
0.79332304 2.75659706
0.79498898 2.45586600
0.79665492 2.20912300
0.79832087 2.00115571
0.79998681 1.82258209
0.80165275 1.66734452
0.80331870 1.53096984
0.80498464 1.41023609
0.80665058 1.30272030
0.80831653 1.20650462
0.80998247 1.11987506
0.81164841 1.04171624
0.81331436 0.97081864
0.81498030 0.90634348
0.81664624 0.84742400
0.81831219 0.79347909
0.81997813 0.74383872
0.82164407 0.69803287
0.82331002 0.65583973
0.82497596 0.62090392
0.82664190 0.67181030
0.82830785 0.61320578
0.82997379 0.54946623
0.83163973 0.51220179
0.83330568 0.48212614
0.83497162 0.45566303
0.83663756 0.43163261
0.83830351 0.40954207
0.83996945 0.38904568
0.84163539 0.36998939
0.84330134 0.35218297
0.84496728 0.33549564
0.84663322 0.31986728
0.84829917 0.30514697
0.84996511 0.29130905
0.85163105 0.27824917
0.85329699 0.26592613
0.85496294 0.25427445
0.85662888 0.24323791
0.85829482 0.23278440
0.85996077 0.22286320
0.86162671 0.21343863
0.86329265 0.20446958
0.86495860 0.19591793
0.86662454 0.18775187
0.86829048 0.17996907
0.86995643 0.17250832
0.87162237 0.16536195
0.87328831 0.15849735
0.87495426 0.15189862
0.87662020 0.14554097
0.87828614 0.13940756
0.87995209 0.13349160
0.88161803 0.12777936
0.88328397 0.12228735
0.88494992 0.11705998
0.88661586 0.11220515
0.88828180 0.10798698
0.88994775 0.10507172
0.89161369 0.10520952
0.89327963 0.11388270
0.89494558 0.15292728
0.89661152 0.35745288
0.89827746 1.89554843
0.89994341 0.89781110
0.90160935 0.37135680
0.90327529 0.23831899
0.90494124 0.18402581
0.90660718 0.15515495
0.90827312 0.13712897
0.90993907 0.12460126
0.91160501 0.11522196
0.91327095 0.10780561
0.91493689 0.10170045
0.91660284 0.09652161
0.91826878 0.09202821
0.91993472 0.08806186
0.92160067 0.08451877
0.92326661 0.08133929
0.92493255 0.07849654
0.92659850 0.07601358
0.92826444 0.07401167
0.92993038 0.07288164
0.93159633 0.07398150
0.93326227 0.08352165
0.93492821 0.13923360
0.93659416 0.15521181
0.93826010 0.09196516
0.93992604 0.07399710
0.94159199 0.06657054
0.94325793 0.06230163
0.94492387 0.05931472
0.94658982 0.05696855
0.94825576 0.05499803
0.94992170 0.05327118
0.95158765 0.05171988
0.95325359 0.05030235
0.95491953 0.04899851
0.95658548 0.04778922
0.95825142 0.04666547
0.95991736 0.04562448
0.96158331 0.04466430
0.96324925 0.04379094
0.96491519 0.04301403
0.96658114 0.04235280
0.96824708 0.04184389
0.96991302 0.04155555
0.97157896 0.04162375
0.97324491 0.04235336
0.97491085 0.04453445
0.97657679 0.05081117
0.97824274 0.07406183
0.97990868 0.17569751
0.98157462 0.08147273
0.98324057 0.04416995
0.98490651 0.03603950
0.98657245 0.03302965
0.98823840 0.03145532
0.98990434 0.03042009
0.99157028 0.02963352
0.99323623 0.02897814
0.99490217 0.02840207
0.99656811 0.02787916
0.99823406 0.02739489
0.99990000 0.02694145


==> figures/data/embed/k_inf.dat <==
0.00200000 0.45403120
0.00617531 0.45468485
0.01035063 0.45534075
0.01452594 0.45576501
0.01870126 0.45623132
0.02287657 0.45689223
0.02705188 0.45755509
0.03122720 0.45840589
0.03540251 0.45908114
0.03957782 0.45975513
0.04375314 0.46052633
0.04792845 0.46086675
0.05210377 0.46149205
0.05627908 0.46216078
0.06045439 0.46296693
0.06462971 0.46362994
0.06880502 0.46442964
0.07298033 0.46511672
0.07715565 0.46578903
0.08133096 0.46614123
0.08550628 0.46679798
0.08968159 0.46745354
0.09385690 0.46800260
0.09803222 0.46865862
0.10220753 0.46948605
0.10638285 0.47034246
0.11055816 0.47099494
0.11473347 0.47150194
0.11890879 0.47224412
0.12308410 0.47268731
0.12725941 0.47333814
0.13143473 0.47397469
0.13561004 0.47503902
0.13978536 0.47550053
0.14396067 0.47614709
0.14813598 0.47679083
0.15231130 0.47748717
0.15648661 0.47845283
0.16066192 0.47910121
0.16483724 0.47974771
0.16901255 0.48039495
0.17318787 0.48104222
0.17736318 0.48123569
0.18153849 0.48190272
0.18571381 0.48265762
0.18988912 0.48330238
0.19406444 0.48379555
0.19823975 0.48443675
0.20241506 0.48494169
0.20659038 0.48558276
0.21076569 0.48634238
0.21494100 0.48677252
0.21911632 0.48742326
0.22329163 0.48815072
0.22746695 0.48878548
0.23164226 0.48942148
0.23581757 0.49005432
0.23999289 0.49068775
0.24416820 0.49126478
0.24834351 0.49202440
0.25251883 0.49259081
0.25669414 0.49321501
0.26086946 0.49384136
0.26504477 0.49467738
0.26922008 0.49518744
0.27339540 0.49580642
0.27757071 0.49641106
0.28174603 0.49703126
0.28592134 0.49783256
0.29009665 0.49844029
0.29427197 0.49897823
0.29844728 0.49958992
0.30262259 0.50002611
0.30679791 0.50063378
0.31097322 0.50129579
0.31514854 0.50217037
0.31932385 0.50256496
0.32349916 0.50316289
0.32767448 0.50368577
0.33184979 0.50429897
0.33602510 0.50481669
0.34020042 0.50541171
0.34437573 0.50600476
0.34855105 0.50659522
0.35272636 0.50741697
0.35690167 0.50784604
0.36107699 0.50858575
0.36525230 0.50925191
0.36942762 0.50982768
0.37360293 0.51040958
0.37777824 0.51096994
0.38195356 0.51131546
0.38612887 0.51188442
0.39030418 0.51245504
0.39447950 0.51302831
0.39865481 0.51359069
0.40283013 0.51450980
0.40700544 0.51460917
0.41118075 0.51516600
0.41535607 0.51602276
0.41953138 0.51657117
0.42370669 0.51711877
0.42788201 0.51766354
0.43205732 0.51820632
0.43623264 0.51850638
0.44040795 0.51903523
0.44458326 0.51957279
0.44875858 0.52011021
0.45293389 0.52058229
0.45710921 0.52111934
0.46128452 0.52164119
0.46545983 0.52255799
0.46963515 0.52282500
0.47381046 0.52336134
0.47798577 0.52387413
0.48216109 0.52435202
0.48633640 0.52486225
0.49051172 0.52536211
0.49468703 0.52586561
0.49886234 0.52636466
0.50303766 0.52686626
0.50721297 0.52736119
0.51138828 0.52787645
0.51556360 0.52819025
0.51973891 0.52866458
0.52391423 0.52928324
0.52808954 0.52972945
0.53226485 0.53012998
0.53644017 0.53060302
0.54061548 0.53119781
0.54479079 0.53167227
0.54896611 0.53210842
0.55314142 0.53265812
0.55731674 0.53311928
0.56149205 0.53356285
0.56566736 0.53422116
0.56984268 0.53444212
0.57401799 0.53497771
0.57819331 0.53543238
0.58236862 0.53584391
0.58654393 0.53646561
0.59071925 0.53691115
0.59489456 0.53720595
0.59906987 0.53756821
0.60324519 0.53800719
0.60742050 0.53867285
0.61159582 0.53908937
0.61577113 0.53951911
0.61994644 0.53974963
0.62412176 0.54033062
0.62829707 0.54066088
0.63247238 0.54108450
0.63664770 0.54164140
0.64082301 0.54206285
0.64499833 0.54231947
0.64917364 0.54273549
0.65334895 0.54323543
0.65752427 0.54364126
0.66169958 0.54458259
0.66587490 0.54444679
0.67005021 0.54485106
0.67422552 0.54526815
0.67840084 0.54596556
0.68257615 0.54623138
0.68675146 0.54665633
0.69092678 0.54747423
0.69510209 0.54786762
0.69927741 0.54824976
0.70345272 0.54863919
0.70762803 0.54902765
0.71180335 0.54941560
0.71597866 0.54939602
0.72015397 0.54978159
0.72432929 0.55015021
0.72850460 0.55050785
0.73267992 0.55089011
0.73685523 0.55136785
0.74103054 0.55176523
0.74520586 0.55195609
0.74938117 0.55233284
0.75355649 0.55269944
0.75773180 0.55307598
0.76190711 0.55347747
0.76608243 0.55372327
0.77025774 0.55411117
0.77443305 0.55460465
0.77860837 0.55497275
0.78278368 0.55533916
0.78695900 0.55570696
0.79113431 0.55598753
0.79530962 0.55635229
0.79948494 0.55672758
0.80366025 0.55708975
0.80783556 0.55741683
0.81201088 0.55791023
0.81618619 0.55826697
0.82036151 0.55854135
0.82453682 0.55890102
0.82871213 0.55925581
0.83288745 0.55937030
0.83706276 0.55969339
0.84123808 0.56024074
0.84541339 0.56089332
0.84958870 0.56124957
0.85376402 0.56160518
0.85793933 0.56178703
0.86211464 0.56213840
0.86628996 0.56258397
0.87046527 0.56266544
0.87464059 0.56301464
0.87881590 0.56364981
0.88299121 0.56398589
0.88716653 0.56433698
0.89134184 0.56461618
0.89551715 0.56499270
0.89969247 0.56525675
0.90386778 0.56574411
0.90804310 0.56609617
0.91221841 0.56643851
0.91639372 0.56660606
0.92056904 0.56702933
0.92474435 0.56737918
0.92891967 0.56772984
0.93309498 0.56813233
0.93727029 0.56843319
0.94144561 0.56878455
0.94562092 0.56912524
0.94979623 0.56973167
0.95397155 0.56995247
0.95814686 0.57030553
0.96232218 0.57065940
0.96649749 0.57088383
0.97067280 0.57110652
0.97484812 0.57145703
0.97902343 0.57211081
0.98319874 0.57240376
0.98737406 0.57275597
0.99154937 0.57310860
0.99572469 0.57332875
0.99990000 0.57385377


==> figures/data/embed/shifting_capillaries.dat <==
0.00200000 6.13886604
0.00617531 2.32391241
0.01035063 0.94543367
0.01452594 0.51084087
0.01870126 0.33638297
0.02287657 0.25334136
0.02705188 0.20925953
0.03122720 0.18422056
0.03540251 0.16947291
0.03957782 0.16073114
0.04375314 0.15571639
0.04792845 0.15313621
0.05210377 0.15221872
0.05627908 0.15248359
0.06045439 0.15362172
0.06462971 0.15542890
0.06880502 0.15776733
0.07298033 0.16054285
0.07715565 0.16369052
0.08133096 0.16716573
0.08550628 0.17093822
0.08968159 0.17498809
0.09385690 0.17930332
0.09803222 0.18387770
0.10220753 0.18870977
0.10638285 0.19380189
0.11055816 0.19915951
0.11473347 0.20479088
0.11890879 0.21070671
0.12308410 0.21692021
0.12725941 0.22344664
0.13143473 0.23030351
0.13561004 0.23751057
0.13978536 0.24509000
0.14396067 0.25306637
0.14813598 0.26146700
0.15231130 0.27032201
0.15648661 0.27966471
0.16066192 0.28953169
0.16483724 0.29996379
0.16901255 0.31100558
0.17318787 0.32270693
0.17736318 0.33512289
0.18153849 0.34831423
0.18571381 0.36234898
0.18988912 0.37730276
0.19406444 0.39326002
0.19823975 0.41031507
0.20241506 0.42857391
0.20659038 0.44815537
0.21076569 0.46919380
0.21494100 0.49184088
0.21911632 0.51626871
0.22329163 0.54267257
0.22746695 0.57127527
0.23164226 0.60233172
0.23581757 0.63613462
0.23999289 0.67302134
0.24416820 0.71338228
0.24834351 0.75766922
0.25251883 0.80640984
0.25669414 0.86022122
0.26086946 0.91982894
0.26504477 0.98608922
0.26922008 1.06001708
0.27339540 1.14282247
0.27757071 1.23595208
0.28174603 1.34114500
0.28592134 1.46050355
0.29009665 1.59657427
0.29427197 1.75245885
0.29844728 1.93193772
0.30262259 2.13963437
0.30679791 2.38119376
0.31097322 2.66348101
0.31514854 2.99475623
0.31932385 3.38480258
0.32349916 3.84478081
0.32767448 4.38665686
0.33184979 5.02161319
0.33602510 5.75666448
0.34020042 6.58847912
0.34437573 7.49339747
0.34855105 8.41456024
0.35272636 9.25215052
0.35690167 9.86982073
0.36107699 10.13146317
0.36525230 9.96152335
0.36942762 9.38829164
0.37360293 8.53026464
0.37777824 7.53754063
0.38195356 6.53644473
0.38612887 5.60667142
0.39030418 4.78532787
0.39447950 4.08102171
0.39865481 3.48696624
0.40283013 2.98995406
0.40700544 2.57521396
0.41118075 2.22885819
0.41535607 1.93876479
0.41953138 1.69476924
0.42370669 1.48853914
0.42788201 1.31330492
0.43205732 1.16360487
0.43623264 1.03502731
0.44040795 0.92400798
0.44458326 0.82766069
0.44875858 0.74363428
0.45293389 0.67001045
0.45710921 0.60521156
0.46128452 0.54793615
0.46545983 0.49710592
0.46963515 0.45182142
0.47381046 0.41132890
0.47798577 0.37499607
0.48216109 0.34228674
0.48633640 0.31274681
0.49051172 0.28598949
0.49468703 0.26168382
0.49886234 0.23954600
0.50303766 0.21933158
0.50721297 0.20083059
0.51138828 0.18386113
0.51556360 0.16826686
0.51973891 0.15391259
0.52391423 0.14068283
0.52808954 0.12847946
0.53226485 0.11722053
0.53644017 0.10683951
0.54061548 0.09728554
0.54479079 0.08852434
0.54896611 0.08053998
0.55314142 0.07333736
0.55731674 0.06694988
0.56149205 0.06144549
0.56566736 0.05694085
0.56984268 0.05362230
0.57401799 0.05177906
0.57819331 0.05185749
0.58236862 0.05455353
0.58654393 0.06097413
0.59071925 0.07293199
0.59489456 0.09351219
0.59906987 0.12822825
0.60324519 0.18755329
0.60742050 0.29296157
0.61159582 0.49283931
0.61577113 0.90901200
0.61994644 1.87830710
0.62412176 4.16592088
0.62829707 6.42162466
0.63247238 4.34956551
0.63664770 2.40155215
0.64082301 1.47126749
0.64499833 1.01559754
0.64917364 0.77861117
0.65334895 0.66373640
0.65752427 0.64531763
0.66169958 0.75314833
0.66587490 1.11358754
0.67005021 1.96327115
0.67422552 2.56186600
0.67840084 1.76482693
0.68257615 1.06380745
0.68675146 0.70618004
0.69092678 0.51612533
0.69510209 0.40394011
0.69927741 0.33139147
0.70345272 0.28101411
0.70762803 0.24406497
0.71180335 0.21578830
0.71597866 0.19341218
0.72015397 0.17522489
0.72432929 0.16011734
0.72850460 0.14734076
0.73267992 0.13637241
0.73685523 0.12683636
0.74103054 0.11845427
0.74520586 0.11101704
0.74938117 0.10436308
0.75355649 0.09836597
0.75773180 0.09292502
0.76190711 0.08795881
0.76608243 0.08340063
0.77025774 0.07919506
0.77443305 0.07529536
0.77860837 0.07166164
0.78278368 0.06825926
0.78695900 0.06505751
0.79113431 0.06202864
0.79530962 0.05914680
0.79948494 0.05638709
0.80366025 0.05372445
0.80783556 0.05113226
0.81201088 0.04858059
0.81618619 0.04603332
0.82036151 0.04344385
0.82453682 0.04074736
0.82871213 0.03784701
0.83288745 0.03458652
0.83706276 0.03069183
0.84123808 0.02563994
0.84541339 0.01840921
0.84958870 0.00933792
0.85376402 0.38558506
0.85793933 0.14214668
0.86211464 0.07979728
0.86628996 0.06239020
0.87046527 0.05402869
0.87464059 0.04893386
0.87881590 0.04545817
0.88299121 0.04461124
0.88716653 0.04193262
0.89134184 0.03874885
0.89551715 0.03700421
0.89969247 0.03553963
0.90386778 0.03424208
0.90804310 0.03306787
0.91221841 0.03199159
0.91639372 0.03099597
0.92056904 0.03006855
0.92474435 0.02919984
0.92891967 0.02838249
0.93309498 0.02761066
0.93727029 0.02687958
0.94144561 0.02618540
0.94562092 0.02552493
0.94979623 0.02489553
0.95397155 0.02429506
0.95814686 0.02372178
0.96232218 0.02317439
0.96649749 0.02265208
0.97067280 0.02215448
0.97484812 0.02168198
0.97902343 0.02123590
0.98319874 0.02081900
0.98737406 0.02043647
0.99154937 0.02009757
0.99572469 0.01981914
0.99990000 0.01963303


==> figures/data/mesh_maxh/coarse_cladding1.dat <==
7887.00000000 0.00000113
27557.00000000 0.00087819
59011.00000000 0.46217997
102249.00000000 0.15699257
157271.00000000 0.14086561
224077.00000000 0.13292161
302667.00000000 1.10979445
393041.00000000 1.90316315
495199.00000000 0.17564932
609141.00000000 1.36858566
734867.00000000 0.18119382
872377.00000000 0.15647401
1021671.00000000 0.14536949
1182749.00000000 0.15287260
1355611.00000000 0.15326689


==> figures/data/mesh_maxh/coarse_cladding2.dat <==
31485.00000000 0.01232948
110105.00000000 0.39540673
235861.00000000 0.49406474
408753.00000000 0.18432743
628781.00000000 0.26799141
895945.00000000 0.30005626
1210245.00000000 0.15836044
1571681.00000000 0.15362862
1980253.00000000 0.15334971
2435961.00000000 0.15331655


==> figures/data/mesh_maxh/fine_cladding1.dat <==
41322.00000000 12.01358903
144566.00000000 0.45454140
309733.00000000 0.34201039
536823.00000000 0.15647942
825836.00000000 0.15334587
1176772.00000000 0.15330284
1589631.00000000 0.15331178
2064413.00000000 0.15331436
2601118.00000000 0.15331480


==> figures/data/mesh_maxh/fine_cladding2.dat <==
165207.00000000 0.25196453
578105.00000000 0.85016605
1238695.00000000 0.15542352
2146977.00000000 0.15332031
3302951.00000000 0.15331323


==> figures/data/mesh_maxh/maxh_0.025_ref0.dat <==
139597.00000000 0.19029145
488533.00000000 1.06578217
1046809.00000000 0.15552142
1814425.00000000 0.15340281
2791381.00000000 0.15328074
3977677.00000000 0.15331007


==> figures/data/mesh_maxh/maxh_0.05_ref0.dat <==
43918.00000000 4.11984448
153658.00000000 0.50021969
329221.00000000 0.33403071
570607.00000000 0.15646441
877816.00000000 0.15333107
1250848.00000000 0.15330337
1689703.00000000 0.15331516
2194381.00000000 0.15331475
2764882.00000000 0.15331583


==> figures/data/mesh_maxh/maxh_0.0_ref0.dat <==
7887.00000000 0.00103169
27557.00000000 0.00087903
59011.00000000 0.46245785
102249.00000000 0.15699288
157271.00000000 0.14086367
224077.00000000 0.13292187
302667.00000000 1.10979415
393041.00000000 1.74680273
495199.00000000 0.17564932
609141.00000000 1.36858111
734867.00000000 0.18077377
872377.00000000 0.15590225
1021671.00000000 0.15397720
1182749.00000000 0.15315879


==> figures/data/mesh_maxh/maxh_0.1_ref0.dat <==
14791.00000000 0.95660087
51715.00000000 0.31655028
110773.00000000 0.34533220
191965.00000000 0.15011987
295291.00000000 0.24270809
420751.00000000 0.15557148
568345.00000000 0.15341068
738073.00000000 0.15331851
929935.00000000 0.15331276
1143931.00000000 0.15331072
1380061.00000000 0.15331274
1638325.00000000 0.15331460
1918723.00000000 0.15331467


==> figures/data/mesh_maxh/maxh_0.1_ref1.dat <==
59093.00000000 3.90819523
206721.00000000 0.02613239
442885.00000000 0.42112390
767585.00000000 0.15713978
1180821.00000000 0.15338152
1682593.00000000 0.15331468
2272901.00000000 0.15331405
2951745.00000000 0.15331452


==> figures/data/mesh_maxh/mesh_maxh0.dat <==
14791.00000000 0.95660087
51715.00000000 0.31655028
110773.00000000 0.34533220
191965.00000000 0.15011987
295291.00000000 0.24270809
420751.00000000 0.15557148
568345.00000000 0.15341068
738073.00000000 0.15331851
929935.00000000 0.15331276
1143931.00000000 0.15331072
1380061.00000000 0.15331274
1638325.00000000 0.15331460
1918723.00000000 0.15331467


==> figures/data/mesh_maxh/mesh_maxh1.dat <==
14791.00000000 0.95660087
51715.00000000 0.31655028
110773.00000000 0.34533220
191965.00000000 0.15011987
295291.00000000 0.24270809
420751.00000000 0.15557148
568345.00000000 0.15341068
738073.00000000 0.15331851
929935.00000000 0.15331276
1143931.00000000 0.15331072
1380061.00000000 0.15331274
1638325.00000000 0.15331460
1918723.00000000 0.15331467


==> figures/data/mesh_maxh/mesh_maxh2.dat <==
43918.00000000 4.11984448
153658.00000000 0.50021969
329221.00000000 0.33403071
570607.00000000 0.15646441
877816.00000000 0.15333107
1250848.00000000 0.15330337
1689703.00000000 0.15331516
2194381.00000000 0.15331475
2764882.00000000 0.15331583


==> figures/data/mesh_maxh/mesh_maxh3.dat <==
139597.00000000 0.19029145
488533.00000000 1.06578217
1046809.00000000 0.15552142
1814425.00000000 0.15340281
2791381.00000000 0.15328074
3977677.00000000 0.15331007


==> figures/data/refidx/PMMA_k.dat <==
1.00000000 0.00000073
1.01000000 0.00000105
1.02000000 0.00000106
1.03000000 0.00000152
1.04000000 0.00000156
1.05000000 0.00000132
1.06000000 0.00000123
1.07000000 0.00000128
1.08000000 0.00000128
1.09000000 0.00000120
1.10000000 0.00000145
1.11000000 0.00000184
1.12000000 0.00000238
1.13000000 0.00000363
1.14000000 0.00000484
1.15000000 0.00000604
1.16000000 0.00000799
1.17000000 0.00000959
1.18000000 0.00000931
1.19000000 0.00000656
1.20000000 0.00000367
1.21000000 0.00000334
1.22000000 0.00000249
1.23000000 0.00000226
1.24000000 0.00000207
1.25000000 0.00000191
1.26000000 0.00000164
1.27000000 0.00000188
1.28000000 0.00000185
1.29000000 0.00000183
1.30000000 0.00000187
1.31000000 0.00000197
1.32000000 0.00000226
1.33000000 0.00000320
1.34000000 0.00000724
1.35000000 0.00001020
1.36000000 0.00001120
1.37000000 0.00001240
1.38000000 0.00001330
1.39000000 0.00001340
1.40000000 0.00001190
1.41000000 0.00001140
1.42000000 0.00001200
1.43000000 0.00001150
1.44000000 0.00001010
1.45000000 0.00000780
1.46000000 0.00000617
1.47000000 0.00000546
1.48000000 0.00000365
1.49000000 0.00000460
1.50000000 0.00000404
1.51000000 0.00000375
1.52000000 0.00000349
1.53000000 0.00000349
1.54000000 0.00000342
1.55000000 0.00000365
1.56000000 0.00000395
1.57000000 0.00000436
1.58000000 0.00000475
1.59000000 0.00000526
1.60000000 0.00000593
1.61000000 0.00000699
1.62000000 0.00000907
1.63000000 0.00001040
1.64000000 0.00001240
1.65000000 0.00001930
1.66000000 0.00004280
1.67000000 0.00006480
1.68000000 0.00008910
1.69000000 0.00006590
1.70000000 0.00006890
1.71000000 0.00006550
1.72000000 0.00006680
1.73000000 0.00006000
1.74000000 0.00005180
1.75000000 0.00004290
1.76000000 0.00003500
1.77000000 0.00003230
1.78000000 0.00003500
1.79000000 0.00003250
1.80000000 0.00002710
1.81000000 0.00002290
1.82000000 0.00002120
1.83000000 0.00002100
1.84000000 0.00002140
1.85000000 0.00002330
1.86000000 0.00002520
1.87000000 0.00002380
1.88000000 0.00002580
1.89000000 0.00003650
1.90000000 0.00006020
1.91000000 0.00006830
1.92000000 0.00004590
1.93000000 0.00003430
1.94000000 0.00003620
1.95000000 0.00003920
1.96000000 0.00003060
1.97000000 0.00002450
1.98000000 0.00002270
1.99000000 0.00002260
2.00000000 0.00002310
2.00970000 0.00002200
2.01900000 0.00002250
2.02850000 0.00002310
2.03810000 0.00002390
2.04780000 0.00002470
2.05750000 0.00002590
2.06730000 0.00002660
2.07730000 0.00002840
2.08730000 0.00003320
2.09750000 0.00003410
2.10770000 0.00004100
2.11800000 0.00004940
2.12850000 0.00005100
2.13900000 0.00005490
2.14960000 0.00005440
2.15680000 0.00005220
2.16760000 0.00005330
2.17850000 0.00005420
2.18960000 0.00006120
2.19700000 0.00007390
2.20820000 0.00009330
2.21960000 0.00079600
2.22720000 0.00058400
2.23870000 0.00009360
2.24650000 0.00009000
2.25820000 0.00046400
2.26610000 0.00022800
2.27810000 0.00044200
2.28610000 0.00121000
2.29830000 0.00129000
2.30650000 0.00111000
2.31880000 0.00184000
2.32720000 0.00175000
2.33980000 0.00063800
2.34820000 0.00067700
2.35680000 0.00137000
2.36970000 0.00237000
2.37840000 0.00137000
2.38720000 0.00073000
2.39600000 0.00071400
2.40930000 0.00195000
2.41830000 0.00238000
2.42740000 0.00202000
2.43650000 0.00130000
2.44570000 0.00140000
2.45960000 0.00216000
2.46900000 0.00202000
2.47840000 0.00168000
2.48800000 0.00161000
2.49750000 0.00183000
2.50720000 0.00232000
2.51690000 0.00329000
2.52680000 0.00275000
2.53660000 0.00088800
2.54660000 0.00104000
2.55670000 0.00172000
2.56680000 0.00109000
2.57700000 0.00080700
2.58730000 0.00089100
2.59760000 0.00052600
2.60810000 0.00061000
2.61860000 0.00083400
2.62930000 0.00161000
2.64000000 0.00212000
2.64540000 0.00209000
2.65620000 0.00157000
2.66710000 0.00074000
2.67820000 0.00057500
2.68930000 0.00198000
2.69490000 0.00221000
2.70610000 0.00234000
2.71750000 0.00296000
2.72890000 0.00254000
2.73470000 0.00176000
2.74620000 0.00121000
2.75790000 0.00088300
2.76970000 0.00027800
2.77560000 0.00020200
2.78760000 0.00001210
2.79960000 0.00003340
2.80570000 0.00081700
2.81790000 0.00099500
2.82400000 0.00127000
2.83640000 0.00144000
2.84890000 0.00109000
2.85510000 0.00051600
2.86780000 0.00025400
2.87410000 0.00058400
2.88690000 0.00152000
2.89980000 0.00231000
2.90630000 0.00271000
2.91940000 0.00318000
2.92600000 0.00284000
2.93930000 0.00165000
2.94600000 0.00148000
2.95940000 0.00237000
2.96620000 0.00270000
2.97980000 0.00122000
2.98670000 0.00077500
2.99360000 0.00108000
3.00750000 0.00140000
3.01450000 0.00108000
3.02860000 0.00055700
3.03570000 0.00032500
3.04990000 0.00032800
3.05710000 0.00123000
3.06440000 0.00206000
3.07890000 0.00151000
3.08630000 0.00066300
3.09360000 0.00015300
3.10850000 0.00034700
3.11590000 0.00068400
3.12340000 0.00085600
3.13860000 0.00108000
3.14620000 0.00129000
3.15380000 0.00154000
3.16930000 0.00144000
3.17700000 0.00138000
3.18480000 0.00140000
3.19270000 0.00155000
3.20850000 0.00108000
3.21640000 0.00065800
3.22440000 0.00074900
3.23250000 0.00100000
3.24870000 0.00188000
3.25690000 0.00258000
3.26510000 0.00353000
3.27330000 0.00448000
3.28990000 0.00730000
3.29830000 0.00977000
3.30670000 0.01330000
3.31520000 0.01780000
3.32370000 0.02270000
3.33220000 0.02610000
3.34940000 0.02450000
3.35810000 0.02150000
3.36680000 0.02170000
3.37560000 0.02670000
3.38440000 0.03310000
3.39330000 0.03430000
3.40220000 0.02970000
3.41110000 0.02420000
3.42920000 0.01740000
3.43830000 0.01450000
3.44740000 0.01190000
3.45660000 0.00930000
3.46580000 0.00707000
3.47510000 0.00593000
3.48450000 0.00532000
3.49390000 0.00472000
3.50330000 0.00483000
3.51280000 0.00533000
3.52240000 0.00523000
3.53200000 0.00435000
3.54160000 0.00308000
3.55130000 0.00220000
3.56110000 0.00203000
3.57090000 0.00210000
3.58070000 0.00187000
3.59070000 0.00139000


==> figures/data/refidx/PMMA_n.dat <==
1.00000000 1.47668000
1.01000000 1.47661000
1.02000000 1.47666000
1.03000000 1.47480000
1.04000000 1.47489000
1.05000000 1.47487000
1.06000000 1.47483000
1.07000000 1.47465000
1.08000000 1.47471000
1.09000000 1.47460000
1.10000000 1.47462000
1.11000000 1.47469000
1.12000000 1.47487000
1.13000000 1.47473000
1.14000000 1.47395000
1.15000000 1.47355000
1.16000000 1.47411000
1.17000000 1.47403000
1.18000000 1.47423000
1.19000000 1.47407000
1.20000000 1.47387000
1.21000000 1.47304000
1.22000000 1.47307000
1.23000000 1.47284000
1.24000000 1.47324000
1.25000000 1.47321000
1.26000000 1.47335000
1.27000000 1.47376000
1.28000000 1.47282000
1.29000000 1.47294000
1.30000000 1.47227000
1.31000000 1.47283000
1.32000000 1.47268000
1.33000000 1.47237000
1.34000000 1.47264000
1.35000000 1.47253000
1.36000000 1.47257000
1.37000000 1.47267000
1.38000000 1.47211000
1.39000000 1.47205000
1.40000000 1.47216000
1.41000000 1.47212000
1.42000000 1.47238000
1.43000000 1.47199000
1.44000000 1.47177000
1.45000000 1.47218000
1.46000000 1.47171000
1.47000000 1.47183000
1.48000000 1.47228000
1.49000000 1.47180000
1.50000000 1.47161000
1.51000000 1.47123000
1.52000000 1.47153000
1.53000000 1.47123000
1.54000000 1.47142000
1.55000000 1.47173000
1.56000000 1.47117000
1.57000000 1.47119000
1.58000000 1.47160000
1.59000000 1.47086000
1.60000000 1.47101000
1.61000000 1.47100000
1.62000000 1.47054000
1.63000000 1.47121000
1.64000000 1.47092000
1.65000000 1.47106000
1.66000000 1.47091000
1.67000000 1.47053000
1.68000000 1.47080000
1.69000000 1.47122000
1.70000000 1.47077000
1.71000000 1.47061000
1.72000000 1.47022000
1.73000000 1.47045000
1.74000000 1.47037000
1.75000000 1.47063000
1.76000000 1.46976000
1.77000000 1.46997000
1.78000000 1.46999000
1.79000000 1.46979000
1.80000000 1.47008000
1.81000000 1.47058000
1.82000000 1.47041000
1.83000000 1.47017000
1.84000000 1.46921000
1.85000000 1.46995000
1.86000000 1.46930000
1.87000000 1.46961000
1.88000000 1.46940000
1.89000000 1.46962000
1.90000000 1.46936000
1.91000000 1.46988000
1.92000000 1.46957000
1.93000000 1.46950000
1.94000000 1.46925000
1.95000000 1.46861000
1.96000000 1.46898000
1.97000000 1.46925000
1.98000000 1.46912000
1.99000000 1.46904000
2.00000000 1.46937000
2.00970000 1.45993000
2.01900000 1.45914000
2.02850000 1.46173000
2.03810000 1.46239000
2.04780000 1.46089000
2.05750000 1.46005000
2.06730000 1.46034000
2.07730000 1.46085000
2.08730000 1.46377000
2.09750000 1.46681000
2.10770000 1.46716000
2.11800000 1.46714000
2.12850000 1.46843000
2.13900000 1.46818000
2.14960000 1.46639000
2.15680000 1.46565000
2.16760000 1.46412000
2.17850000 1.46385000
2.18960000 1.46642000
2.19700000 1.46709000
2.20820000 1.46738000
2.21960000 1.46875000
2.22720000 1.46883000
2.23870000 1.46814000
2.24650000 1.46723000
2.25820000 1.46572000
2.26610000 1.46655000
2.27810000 1.46770000
2.28610000 1.46723000
2.29830000 1.46619000
2.30650000 1.46614000
2.31880000 1.46679000
2.32720000 1.46796000
2.33980000 1.46798000
2.34820000 1.46708000
2.35680000 1.46696000
2.36970000 1.46732000
2.37840000 1.46808000
2.38720000 1.46974000
2.39600000 1.47063000
2.40930000 1.46856000
2.41830000 1.46800000
2.42740000 1.46839000
2.43650000 1.46858000
2.44570000 1.46679000
2.45960000 1.46620000
2.46900000 1.46755000
2.47840000 1.46864000
2.48800000 1.46882000
2.49750000 1.46695000
2.50720000 1.46583000
2.51690000 1.46580000
2.52680000 1.46612000
2.53660000 1.46805000
2.54660000 1.46942000
2.55670000 1.46876000
2.56680000 1.46766000
2.57700000 1.46683000
2.58730000 1.46615000
2.59760000 1.46581000
2.60810000 1.46627000
2.61860000 1.46686000
2.62930000 1.46644000
2.64000000 1.46636000
2.64540000 1.46679000
2.65620000 1.46669000
2.66710000 1.46483000
2.67820000 1.46383000
2.68930000 1.46440000
2.69490000 1.46460000
2.70610000 1.46539000
2.71750000 1.46683000
2.72890000 1.46697000
2.73470000 1.46668000
2.74620000 1.46552000
2.75790000 1.46574000
2.76970000 1.46745000
2.77560000 1.46763000
2.78760000 1.46672000
2.79960000 1.46537000
2.80570000 1.46494000
2.81790000 1.46451000
2.82400000 1.46484000
2.83640000 1.46659000
2.84890000 1.46689000
2.85510000 1.46650000
2.86780000 1.46563000
2.87410000 1.46500000
2.88690000 1.46319000
2.89980000 1.46203000
2.90630000 1.46195000
2.91940000 1.46301000
2.92600000 1.46388000
2.93930000 1.46534000
2.94600000 1.46554000
2.95940000 1.46605000
2.96620000 1.46565000
2.97980000 1.46421000
2.98670000 1.46338000
2.99360000 1.46244000
3.00750000 1.46110000
3.01450000 1.46121000
3.02860000 1.46150000
3.03570000 1.46210000
3.04990000 1.46219000
3.05710000 1.46222000
3.06440000 1.46249000
3.07890000 1.46294000
3.08630000 1.46312000
3.09360000 1.46318000
3.10850000 1.46273000
3.11590000 1.46233000
3.12340000 1.46212000
3.13860000 1.46233000
3.14620000 1.46284000
3.15380000 1.46236000
3.16930000 1.45969000
3.17700000 1.45917000
3.18480000 1.45934000
3.19270000 1.45938000
3.20850000 1.45857000
3.21640000 1.45791000
3.22440000 1.45699000
3.23250000 1.45603000
3.24870000 1.45454000
3.25690000 1.45332000
3.26510000 1.45179000
3.27330000 1.45018000
3.28990000 1.44773000
3.29830000 1.44665000
3.30670000 1.44544000
3.31520000 1.44523000
3.32370000 1.44720000
3.33220000 1.45162000
3.34940000 1.46059000
3.35810000 1.46090000
3.36680000 1.45870000
3.37560000 1.45835000
3.38440000 1.46348000
3.39330000 1.47214000
3.40220000 1.47839000
3.41110000 1.48040000
3.42920000 1.48225000
3.43830000 1.48271000
3.44740000 1.48174000
3.45660000 1.48030000
3.46580000 1.47951000
3.47510000 1.47891000
3.48450000 1.47831000
3.49390000 1.47727000
3.50330000 1.47591000
3.51280000 1.47502000
3.52240000 1.47511000
3.53200000 1.47544000
3.54160000 1.47559000
3.55130000 1.47546000
3.56110000 1.47457000
3.57090000 1.47313000
3.58070000 1.47174000
3.59070000 1.47069000


==> figures/data/refidx/PVC_k.dat <==
1.00000000 0.00000023
1.01000000 0.00000068
1.02000000 0.00000092
1.03000000 0.00000093
1.04000000 0.00000087
1.05000000 0.00000079
1.06000000 0.00000078
1.07000000 0.00000070
1.08000000 0.00000065
1.09000000 0.00000066
1.10000000 0.00000060
1.11000000 0.00000063
1.12000000 0.00000073
1.13000000 0.00000084
1.14000000 0.00000132
1.15000000 0.00000186
1.16000000 0.00000363
1.17000000 0.00000646
1.18000000 0.00000657
1.19000000 0.00000764
1.20000000 0.00000776
1.21000000 0.00000514
1.22000000 0.00000308
1.23000000 0.00000207
1.24000000 0.00000160
1.25000000 0.00000135
1.26000000 0.00000123
1.27000000 0.00000090
1.28000000 0.00000105
1.29000000 0.00000097
1.30000000 0.00000093
1.31000000 0.00000088
1.32000000 0.00000084
1.33000000 0.00000086
1.34000000 0.00000093
1.35000000 0.00000110
1.36000000 0.00000156
1.37000000 0.00000242
1.38000000 0.00000517
1.39000000 0.00000599
1.40000000 0.00000758
1.41000000 0.00000768
1.42000000 0.00000818
1.43000000 0.00000803
1.44000000 0.00000530
1.45000000 0.00000432
1.46000000 0.00000361
1.47000000 0.00000341
1.48000000 0.00000220
1.49000000 0.00000274
1.50000000 0.00000236
1.51000000 0.00000224
1.52000000 0.00000224
1.53000000 0.00000216
1.54000000 0.00000185
1.55000000 0.00000204
1.56000000 0.00000190
1.57000000 0.00000181
1.58000000 0.00000185
1.59000000 0.00000192
1.60000000 0.00000198
1.61000000 0.00000211
1.62000000 0.00000231
1.63000000 0.00000252
1.64000000 0.00000266
1.65000000 0.00000312
1.66000000 0.00000475
1.67000000 0.00000643
1.68000000 0.00000927
1.69000000 0.00002000
1.70000000 0.00005290
1.71000000 0.00010700
1.72000000 0.00011600
1.73000000 0.00006580
1.74000000 0.00006800
1.75000000 0.00007020
1.76000000 0.00005630
1.77000000 0.00004850
1.78000000 0.00004470
1.79000000 0.00003880
1.80000000 0.00003240
1.81000000 0.00003020
1.82000000 0.00003040
1.83000000 0.00003210
1.84000000 0.00002940
1.85000000 0.00002820
1.86000000 0.00002710
1.87000000 0.00002380
1.88000000 0.00002180
1.89000000 0.00002070
1.90000000 0.00002460
1.91000000 0.00002190
1.92000000 0.00001980
1.93000000 0.00001990
1.94000000 0.00002000
1.95000000 0.00001970
1.96000000 0.00001890
1.97000000 0.00001830
1.98000000 0.00001770
1.99000000 0.00001710
2.00000000 0.00001720
2.00970000 0.00001840
2.01900000 0.00002860
2.02850000 0.00003900
2.03810000 0.00003930
2.04780000 0.00003960
2.05750000 0.00003990
2.06730000 0.00003960
2.07730000 0.00003900
2.08730000 0.00003860
2.09750000 0.00003870
2.10770000 0.00003960
2.11800000 0.00004100
2.12850000 0.00004320
2.13900000 0.00004560
2.14960000 0.00004620
2.15680000 0.00004580
2.16760000 0.00004510
2.17850000 0.00004490
2.18960000 0.00004610
2.19700000 0.00004800
2.20820000 0.00005310
2.21960000 0.00006160
2.22720000 0.00007000
2.23870000 0.00008950
2.24650000 0.00010900
2.25820000 0.00014400
2.26610000 0.00121000
2.27810000 0.00225000
2.28610000 0.00268000
2.29830000 0.00200000
2.30650000 0.00159000
2.31880000 0.00213000
2.32720000 0.00320000
2.33980000 0.00391000
2.34820000 0.00374000
2.35680000 0.00362000
2.36970000 0.00255000
2.37840000 0.00234000
2.38720000 0.00293000
2.39600000 0.00301000
2.40930000 0.00222000
2.41830000 0.00186000
2.42740000 0.00175000
2.43650000 0.00168000
2.44570000 0.00182000
2.45960000 0.00220000
2.46900000 0.00201000
2.47840000 0.00249000
2.48800000 0.00342000
2.49750000 0.00396000
2.50720000 0.00339000
2.51690000 0.00242000
2.52680000 0.00234000
2.53660000 0.00230000
2.54660000 0.00205000
2.55670000 0.00258000
2.56680000 0.00271000
2.57700000 0.00240000
2.58730000 0.00275000
2.59760000 0.00339000
2.60810000 0.00354000
2.61860000 0.00289000
2.62930000 0.00245000
2.64000000 0.00244000
2.64540000 0.00255000
2.65620000 0.00262000
2.66710000 0.00265000
2.67820000 0.00285000
2.68930000 0.00274000
2.69490000 0.00271000
2.70610000 0.00262000
2.71750000 0.00213000
2.72890000 0.00194000
2.73470000 0.00193000
2.74620000 0.00209000
2.75790000 0.00258000
2.76970000 0.00276000
2.77560000 0.00284000
2.78760000 0.00324000
2.79960000 0.00339000
2.80570000 0.00322000
2.81790000 0.00277000
2.82400000 0.00275000
2.83640000 0.00272000
2.84890000 0.00247000
2.85510000 0.00251000
2.86780000 0.00274000
2.87410000 0.00309000
2.88690000 0.00397000
2.89980000 0.00391000
2.90630000 0.00360000
2.91940000 0.00304000
2.92600000 0.00282000
2.93930000 0.00266000
2.94600000 0.00271000
2.95940000 0.00250000
2.96620000 0.00237000
2.97980000 0.00222000
2.98670000 0.00245000
2.99360000 0.00285000
3.00750000 0.00368000
3.01450000 0.00339000
3.02860000 0.00270000
3.03570000 0.00263000
3.04990000 0.00206000
3.05710000 0.00183000
3.06440000 0.00188000
3.07890000 0.00234000
3.08630000 0.00244000
3.09360000 0.00237000
3.10850000 0.00239000
3.11590000 0.00228000
3.12340000 0.00190000
3.13860000 0.00158000
3.14620000 0.00176000
3.15380000 0.00174000
3.16930000 0.00140000
3.17700000 0.00167000
3.18480000 0.00191000
3.19270000 0.00205000
3.20850000 0.00214000
3.21640000 0.00215000
3.22440000 0.00249000
3.23250000 0.00281000
3.24870000 0.00206000
3.25690000 0.00178000
3.26510000 0.00189000
3.27330000 0.00196000
3.28990000 0.00200000
3.29830000 0.00212000
3.30670000 0.00228000
3.31520000 0.00265000
3.32370000 0.00320000
3.33220000 0.00374000
3.34940000 0.00576000
3.35810000 0.00801000
3.36680000 0.01010000
3.37560000 0.01100000
3.38440000 0.01110000
3.39330000 0.01140000
3.40220000 0.01220000
3.41110000 0.01320000
3.42920000 0.01430000
3.43830000 0.01330000
3.44740000 0.01070000
3.45660000 0.00749000
3.46580000 0.00529000
3.47510000 0.00465000
3.48450000 0.00507000
3.49390000 0.00576000
3.50330000 0.00597000
3.51280000 0.00521000
3.52240000 0.00380000
3.53200000 0.00285000
3.54160000 0.00288000
3.55130000 0.00316000
3.56110000 0.00292000
3.57090000 0.00215000
3.58070000 0.00149000
3.59070000 0.00135000


==> figures/data/refidx/PVC_n.dat <==
1.00000000 1.53235000
1.01000000 1.53230000
1.02000000 1.53238000
1.03000000 1.53013000
1.04000000 1.53015000
1.05000000 1.53012000
1.06000000 1.52952000
1.07000000 1.52961000
1.08000000 1.53008000
1.09000000 1.53006000
1.10000000 1.52963000
1.11000000 1.53011000
1.12000000 1.52983000
1.13000000 1.52927000
1.14000000 1.52895000
1.15000000 1.52836000
1.16000000 1.52910000
1.17000000 1.52931000
1.18000000 1.52946000
1.19000000 1.52887000
1.20000000 1.52875000
1.21000000 1.52869000
1.22000000 1.52812000
1.23000000 1.52856000
1.24000000 1.52859000
1.25000000 1.52839000
1.26000000 1.52852000
1.27000000 1.52884000
1.28000000 1.52839000
1.29000000 1.52815000
1.30000000 1.52768000
1.31000000 1.52771000
1.32000000 1.52747000
1.33000000 1.52731000
1.34000000 1.52706000
1.35000000 1.52728000
1.36000000 1.52762000
1.37000000 1.52788000
1.38000000 1.52732000
1.39000000 1.52688000
1.40000000 1.52748000
1.41000000 1.52715000
1.42000000 1.52708000
1.43000000 1.52738000
1.44000000 1.52688000
1.45000000 1.52639000
1.46000000 1.52657000
1.47000000 1.52672000
1.48000000 1.52733000
1.49000000 1.52660000
1.50000000 1.52642000
1.51000000 1.52694000
1.52000000 1.52618000
1.53000000 1.52499000
1.54000000 1.52599000
1.55000000 1.52688000
1.56000000 1.52669000
1.57000000 1.52624000
1.58000000 1.52656000
1.59000000 1.52523000
1.60000000 1.52653000
1.61000000 1.52582000
1.62000000 1.52614000
1.63000000 1.52553000
1.64000000 1.52614000
1.65000000 1.52679000
1.66000000 1.52566000
1.67000000 1.52602000
1.68000000 1.52498000
1.69000000 1.52714000
1.70000000 1.52666000
1.71000000 1.52660000
1.72000000 1.52844000
1.73000000 1.52769000
1.74000000 1.52651000
1.75000000 1.52744000
1.76000000 1.52591000
1.77000000 1.52499000
1.78000000 1.52617000
1.79000000 1.52766000
1.80000000 1.52719000
1.81000000 1.52642000
1.82000000 1.52770000
1.83000000 1.52657000
1.84000000 1.52520000
1.85000000 1.52739000
1.86000000 1.52662000
1.87000000 1.52800000
1.88000000 1.52753000
1.89000000 1.52658000
1.90000000 1.52628000
1.91000000 1.52623000
1.92000000 1.52441000
1.93000000 1.52594000
1.94000000 1.52659000
1.95000000 1.52716000
1.96000000 1.52698000
1.97000000 1.52855000
1.98000000 1.52828000
1.99000000 1.52599000
2.00000000 1.52604000
2.00970000 1.52336000
2.01900000 1.52418000
2.02850000 1.52426000
2.03810000 1.52308000
2.04780000 1.52121000
2.05750000 1.52058000
2.06730000 1.52115000
2.07730000 1.52145000
2.08730000 1.52268000
2.09750000 1.52474000
2.10770000 1.52548000
2.11800000 1.52618000
2.12850000 1.52517000
2.13900000 1.52390000
2.14960000 1.52528000
2.15680000 1.52611000
2.16760000 1.52584000
2.17850000 1.52529000
2.18960000 1.52568000
2.19700000 1.52606000
2.20820000 1.52622000
2.21960000 1.52563000
2.22720000 1.52565000
2.23870000 1.52525000
2.24650000 1.52461000
2.25820000 1.52440000
2.26610000 1.52470000
2.27810000 1.52484000
2.28610000 1.52438000
2.29830000 1.52525000
2.30650000 1.52630000
2.31880000 1.52594000
2.32720000 1.52499000
2.33980000 1.52531000
2.34820000 1.52526000
2.35680000 1.52485000
2.36970000 1.52517000
2.37840000 1.52617000
2.38720000 1.52689000
2.39600000 1.52643000
2.40930000 1.52602000
2.41830000 1.52635000
2.42740000 1.52578000
2.43650000 1.52471000
2.44570000 1.52452000
2.45960000 1.52546000
2.46900000 1.52599000
2.47840000 1.52627000
2.48800000 1.52682000
2.49750000 1.52702000
2.50720000 1.52719000
2.51690000 1.52674000
2.52680000 1.52573000
2.53660000 1.52486000
2.54660000 1.52510000
2.55670000 1.52610000
2.56680000 1.52693000
2.57700000 1.52649000
2.58730000 1.52591000
2.59760000 1.52561000
2.60810000 1.52494000
2.61860000 1.52403000
2.62930000 1.52353000
2.64000000 1.52412000
2.64540000 1.52478000
2.65620000 1.52626000
2.66710000 1.52753000
2.67820000 1.52708000
2.68930000 1.52510000
2.69490000 1.52441000
2.70610000 1.52452000
2.71750000 1.52536000
2.72890000 1.52491000
2.73470000 1.52457000
2.74620000 1.52428000
2.75790000 1.52457000
2.76970000 1.52471000
2.77560000 1.52482000
2.78760000 1.52576000
2.79960000 1.52614000
2.80570000 1.52526000
2.81790000 1.52326000
2.82400000 1.52308000
2.83640000 1.52407000
2.84890000 1.52515000
2.85510000 1.52563000
2.86780000 1.52557000
2.87410000 1.52527000
2.88690000 1.52490000
2.89980000 1.52502000
2.90630000 1.52483000
2.91940000 1.52398000
2.92600000 1.52392000
2.93930000 1.52529000
2.94600000 1.52567000
2.95940000 1.52565000
2.96620000 1.52519000
2.97980000 1.52349000
2.98670000 1.52322000
2.99360000 1.52339000
3.00750000 1.52414000
3.01450000 1.52475000
3.02860000 1.52537000
3.03570000 1.52536000
3.04990000 1.52543000
3.05710000 1.52548000
3.06440000 1.52529000
3.07890000 1.52480000
3.08630000 1.52469000
3.09360000 1.52488000
3.10850000 1.52509000
3.11590000 1.52501000
3.12340000 1.52501000
3.13860000 1.52508000
3.14620000 1.52477000
3.15380000 1.52435000
3.16930000 1.52397000
3.17700000 1.52397000
3.18480000 1.52407000
3.19270000 1.52405000
3.20850000 1.52346000
3.21640000 1.52328000
3.22440000 1.52330000
3.23250000 1.52324000
3.24870000 1.52255000
3.25690000 1.52240000
3.26510000 1.52259000
3.27330000 1.52275000
3.28990000 1.52166000
3.29830000 1.52092000
3.30670000 1.52059000
3.31520000 1.52021000
3.32370000 1.51941000
3.33220000 1.51867000
3.34940000 1.51754000
3.35810000 1.51761000
3.36680000 1.51880000
3.37560000 1.52060000
3.38440000 1.52200000
3.39330000 1.52256000
3.40220000 1.52262000
3.41110000 1.52310000
3.42920000 1.52835000
3.43830000 1.53189000
3.44740000 1.53404000
3.45660000 1.53433000
3.46580000 1.53307000
3.47510000 1.53118000
3.48450000 1.52968000
3.49390000 1.52903000
3.50330000 1.52935000
3.51280000 1.53012000
3.52240000 1.53005000
3.53200000 1.52906000
3.54160000 1.52836000
3.55130000 1.52830000
3.56110000 1.52860000
3.57090000 1.52899000
3.58070000 1.52935000
3.59070000 1.52920000


==> figures/tikz/embedding/embedding.tikz <==
\begin{tikzpicture}
\begin{axis}[embedding,
    xlabel={Embedding Fraction ($e_{cap} / t_{cap}$)},
    ylabel={Confinement Loss [dB/m]},
    ymode=log,
    log ticks with fixed point,
    ymax=20,  ymin=.005,
    xtick={0,.1,.2,.3,.4,.5,.6,.7,.8,.9,1.}
]
\addplot+[
    color=blue,
    mark=+,
    mark size=0pt,
    line width=.85pt,
    ]
table[]{figures/data/shifting_capillaries.dat};
\addlegendentry{shifting capillaries}
\addplot+[
    color=green!70!blue,
    mark=+,
    mark size=0pt,
    line width=.85pt,
    ]
table[]{figures/data/fixed_capillaries.dat};
\addlegendentry{fixed capillaries}
\end{axis}
\end{tikzpicture}
